Cooperative Relaying in Wireless Networks under Spatially and Temporally Correlated Interference

We analyze the performance of an interference-limited, decode-and-forward, cooperative relaying system that comprises a source, a destination, and $N$ relays, placed arbitrarily on the plane and suffering from interference by a set of interferers placed according to a spatial Poisson process. In each transmission attempt, first the transmitter sends a packet; subsequently, a single one of the relays that received the packet correctly, if such a relay exists, retransmits it. We consider both selection combining and maximal ratio combining at the destination, Rayleigh fading, and interferer mobility. We derive expressions for the probability that a single transmission attempt is successful, as well as for the distribution of the transmission attempts until a packet is transmitted successfully. Results provide design guidelines applicable to a wide range of systems. Overall, the temporal and spatial characteristics of the interference play a significant role in shaping the system performance. Maximal ratio combining is only helpful when relays are close to the destination; in harsh environments, having many relays is especially helpful, and relay placement is critical; the performance improves when interferer mobility increases; and a tradeoff exists between energy efficiency and throughput.

==> Results/arq-cdf-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.4582865040122225 0.4582865040122225
2 0.458286504012 0.458286504012
2 0.606327429156 0.77623350894
3 0.606327429156 0.77623350894
3 0.675665899663 0.851713737056
4 0.675665899663 0.851713737056
4 0.716403242724 0.884923944385
5 0.716403242724 0.884923944385
5 0.743780605167 0.904271660915
6 0.743780605167 0.904271660915
6 0.763787846462 0.917168186445
7 0.763787846462 0.917168186445
7 0.779247999885 0.926447856043
8 0.779247999885 0.926447856043
8 0.79167421584 0.933469063383


==> Results/arq-cdf-th-1-lambda-1-p-1.dat <==
1 0.007191883420981809 0.007191883420981809
2 0.00719188342098 0.00719188342098
2 0.0137738593817 0.133377560523
3 0.0137738593817 0.133377560523
3 0.0198417751853 0.228474551517
4 0.0198417751853 0.228474551517
4 0.0254709739109 0.295112547332
5 0.0254709739109 0.295112547332
5 0.0307216133368 0.34361028393
6 0.0307216133368 0.34361028393
6 0.0356424057768 0.380622510343
7 0.0356424057768 0.380622510343
7 0.0402732975577 0.410039580122
8 0.0402732975577 0.410039580122
8 0.0446474223613 0.43418701451


==> Results/arq-ind-cdf-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.4582865040122225 0.4582865040122225
2 0.458286504012 0.458286504012
2 0.706546488265 0.869005916075
3 0.706546488265 0.869005916075
3 0.841032272248 0.973426046729
4 0.841032272248 0.973426046729
4 0.91388503645 0.994968090406
5 0.91388503645 0.994968090406
5 0.953350362039 0.999077289429
6 0.953350362039 0.999077289429
6 0.974729261533 0.999833505889
7 0.974729261533 0.999833505889
7 0.986310499919 0.999970208738
8 0.986310499919 0.999970208738
8 0.992584213053 0.999994693029


==> Results/arq-ind-cdf-th-1-lambda-1-p-1.dat <==
1 0.007191883420981809 0.007191883420981809
2 0.00719188342098 0.00719188342098
2 0.0143320436548 0.0964478031968
3 0.0143320436548 0.0964478031968
3 0.0214208526887 0.218932635273
4 0.0214208526887 0.218932635273
4 0.0284586798343 0.347421773607
5 0.0284586798343 0.347421773607
5 0.0354458917476 0.467818400772
6 0.0354458917476 0.467818400772
6 0.0423828524474 0.573789801044
7 0.0423828524474 0.573789801044
7 0.0492699233345 0.663422175507
8 0.0492699233345 0.663422175507
8 0.0561074632107 0.737170871557


==> Results/arq-ind-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.4582865040122225 0.4582865040122225
2 0.24825998425247767 0.4107194120626362
3 0.13448578398328026 0.10442013065382622
4 0.07285276420223985 0.021542043677116707
5 0.03946532558836857 0.004109199023572985
6 0.021378899494771286 0.0007562164593532539
7 0.0115812383856842 0.0001367028496232492
8 0.006273713133777503 0.000024484291003878944


==> Results/arq-ind-th-1-lambda-1-p-1.dat <==
1 0.007191883420981809 0.007191883420981809
2 0.007140160233840816 0.08925591977585874
3 0.007088809033831902 0.12248483207598485
4 0.007037827145666981 0.1284891383338614
5 0.0069872119132983225 0.12039662716501007
6 0.006936960699780186 0.10597140027186143
7 0.006887070887131435 0.08963237446296203
8 0.006837539876199147 0.0737486960505401


==> Results/arq-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.4582865040122225 0.4582865040122225
2 0.14804092514427214 0.31794700492762945
3 0.06933847050656772 0.07548022811581406
4 0.04073734306053017 0.03321020732898866
5 0.02737736244295097 0.01934771653062628
6 0.020007241294978273 0.012896525529677516
7 0.015460153423212109 0.009279669597999751
8 0.012426215955078757 0.007021207339544477


==> Results/arq-th-1-lambda-1-p-1.dat <==
1 0.007191883420981809 0.007191883420981809
2 0.006581975960710096 0.12618567710222944
3 0.006067915803638168 0.09509699099353183
4 0.005629198725592641 0.06663799581554335
5 0.005250639425865336 0.04849773659744526
6 0.004920792439996708 0.03701222641323165
7 0.004630891780890253 0.029417069778828027
8 0.004374124803663084 0.0241474343885794


==> Results/direct-psucc-txp.dat <==
0. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.
0.1 0.9657074658462202 0.9325909095911286 0.9006100039724703 0.8697258046520087 0.839900702791556 0.8110983792552929 0.7832837603826054 0.7564229752775838 0.7304833145631736 0.7054331905497497 0.6812420987696126 0.657880580830563 0.6353201885433224 0.6135334492791148 0.5924938325152245 0.5721757175277922 0.552554362192507 0.5336058728552004 0.515307175235656 0.49763598632919953
0.2 0.9325909095911286 0.8697258046520087 0.8110983792552929 0.7564229752775838 0.7054331905497497 0.6578805808305631 0.6135334492791148 0.5721757175277922 0.5336058728552004 0.49763598632919953 0.4640907971360266 0.4328068586339589 0.40363174197072277 0.37642329338432806 0.3510489415685788 0.3273850517284439 0.30531632317796814 0.2847352275455603 0.26554148484935103 0.24764157488983524
0.3 0.9006100039724702 0.8110983792552926 0.7304833145631732 0.6578805808305626 0.5924938325152239 0.5336058728551999 0.4805707872718549 0.43280685863395835 0.38979018667364157 0.3510489415685782 0.3161581886606086 0.2847352275455597 0.2564353944109086 0.23094828157909042 0.20799433279037974 0.1873217768805952 0.168703866220563 0.1519363896270723 0.13683543246560034 0.12323535937641904
0.4 0.8697258046520087 0.7564229752775838 0.657880580830563 0.5721757175277922 0.49763598632919953 0.432806858633959 0.37642329338432806 0.3273850517284439 0.28473522754556035 0.24764157488983524 0.2153802679863526 0.1873217768805957 0.16291858312632013 0.14169449580230395 0.12323535937641947 0.10718097209523587 0.09321805719891349 0.081074149805422 0.07051228017599813 0.06132634961391788
0.5 0.8399007027915558 0.7054331905497493 0.5924938325152239 0.4976359863291989 0.41796481465226326 0.3510489415685783 0.29484625273768067 0.24764157488983463 0.20799433279037982 0.17469458628730075 0.146726105796584 0.12323535937641904 0.10350546494902428 0.08693431275345226 0.07301619037832545 0.06132634961391757 0.05150804414037002 0.04326164247291525 0.03633548391691855 0.03051819847809117
0.6 0.8110983792552926 0.6578805808305626 0.5336058728551998 0.43280685863395835 0.3510489415685782 0.28473522754555974 0.23094828157909042 0.1873217768805952 0.15193638962707234 0.12323535937641904 0.09995600025715697 0.08107414980542164 0.06575911150667826 0.05333710876433483 0.04326164247291523 0.03508944809370349 0.02846099447776561 0.023084666492909522 0.018723935578047874 0.01518695380063515
0.7 0.7832837603826048 0.6135334492791138 0.4805707872718544 0.37642329338432695 0.2948462527376801 0.23094828157909 0.1808980384491702 0.1416944958023031 0.11098699749754519 0.08693431275345195 0.06809423539980126 0.05333710876433462 0.041778091120863996 0.03272410031475747 0.02563225634968081 0.020077330140668887 0.01572624665102613 0.012318113613520091 0.009648578352018178 0.007557574733914998
0.8 0.7564229752775838 0.5721757175277922 0.4328068586339589 0.3273850517284439 0.24764157488983524 0.1873217768805958 0.14169449580230395 0.10718097209523587 0.08107414980542203 0.06132634961391788 0.04638865983787306 0.03508944809370368 0.02654246472788768 0.02007733014066913 0.015186953800635259 0.01148776077927973 0.008689606187939907 0.006573017766672008 0.004971981655618459 0.003760921156968485
0.9 0.7304833145631734 0.5336058728552001 0.3897901866736418 0.28473522754555997 0.20799433279038004 0.15193638962707257 0.11098699749754568 0.08107414980542182 0.05922331367525578 0.04326164247291537 0.031601907987062174 0.023084666492909595 0.016862963695326017 0.01231811361352021 0.008998176461569994 0.006573017766671979 0.004801479804881171 0.003507400882677738 0.002562097822280235 0.0018715697094543549
1. 0.7054331905497493 0.4976359863291989 0.3510489415685782 0.24764157488983463 0.17469458628730075 0.12323535937641909 0.08693431275345226 0.06132634961391757 0.04326164247291527 0.03051819847809117 0.021528550122230355 0.01518695380063515 0.010713381274313693 0.007557574733915052 0.005331364057363867 0.003760921156968448 0.0026530786111663065 0.0018715697094543449 0.0013202673914766466 0.0009313604383481664

==> Results/mrc-cluster-0dot15-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6402681499155551 0.7219261114057609 0.7562419820220554 0.7753621081458121 0.7877716688931486
0.03 0.6466860612549896 0.7245880949183483 0.7576993095521336 0.7762898475826532 0.7884198688048512
0.05 0.6531403216242289 0.7273350370150571 0.7592369626647276 0.7772884239734659 0.7891302211331341
0.07 0.6596123225048687 0.7301193605352969 0.7607898505526174 0.7782852576314812 0.7898277515069789
0.09 0.6660826137452809 0.7329452102288434 0.762358003306326 0.7792706362596797 0.790493486758648
0.11 0.672529290695233 0.7358563151726782 0.7640117511394476 0.780326957669931 0.7912151732170349
0.13 0.6789289960875438 0.7389157291925845 0.7658500857886303 0.7815712666547303 0.7921197865425911
0.15 0.6852566231588545 0.7421870574926124 0.7679615740803563 0.7830985559577719 0.7933020376020594
0.17 0.6914860993577455 0.7456967349471788 0.7703718064970821 0.7849255872392513 0.7947698479302984
0.19 0.6975902554031028 0.7494243751537253 0.7730511656539543 0.7870183205235499 0.7964883065927605
0.21 0.7035414651873673 0.7533283120774836 0.775958723199405 0.7893423034832685 0.7984300172242846
0.23 0.7093121305186192 0.7573658447397029 0.7790617031570347 0.791876085750465 0.8005823916643283
0.25 0.7148752754138135 0.7614970239836323 0.7823316023931176 0.794601538365735 0.8029348570934766
0.27 0.720205052100755 0.7656836771170378 0.7857401849402945 0.7974992864644876 0.805474616970776
0.29 0.7252772449678333 0.7698876384551647 0.7892564943207161 0.800545647594409 0.8081838613915509
0.31 0.7300695745705413 0.7740708018084845 0.7928468165889806 0.8037121503188678 0.8110382438746742
0.33 0.7345618177468061 0.7781945052494774 0.7964756323834595 0.8069702969485619 0.8140177696901968
0.35 0.7387356799394726 0.7822208563720446 0.8001029480449795 0.8102796755657875 0.8170806973493678
0.37 0.7425743020994255 0.786113046011867 0.8036897885036638 0.8136033435963927 0.8201936857586003
0.39 0.7460616136681766 0.7898359706377387 0.8071968233146645 0.8169015398931927 0.823317902175142
0.41 0.7491813135338011 0.7933560026259182 0.8105848674206371 0.820133054477429 0.8264115632853404
0.43 0.7519157847026925 0.7966412228824955 0.813816318084018 0.82325769282533 0.8294333048963722
0.45 0.7542447698173262 0.7996604752473875 0.8168545782952226 0.8262359103505537 0.8323419330734951
0.47 0.7561443326642817 0.8023825469638305 0.8196637064698065 0.8290288344037462 0.8350966898465899
0.49 0.7575857750267105 0.8047749776218651 0.8222075043989088 0.8315976845201586 0.8376570560134762
0.51 0.7585347702984364 0.8068027539081244 0.8244482671871302 0.8339025651668714 0.8399814149340973
0.53 0.7589510742651853 0.8084274729947072 0.8263459379386711 0.8359018589614637 0.8420269422705524
0.55 0.7587885460727715 0.8096067174603426 0.827857224874682 0.8375511025388334 0.8437481456009217
0.57 0.7579959743619611 0.810294502491139 0.8289360993316355 0.8388037092230185 0.8450979165712593
0.59 0.756518562569719 0.810441042505184 0.8295320883689705 0.8396078401849573 0.8460229923949283
0.61 0.7543003726766375 0.8099972521266541 0.8295970608023099 0.839915582666728 0.8464755965605844
0.63 0.751287889873965 0.8089155071350463 0.8290833251937679 0.8396784280624583 0.8464063115216343
0.65 0.7474348667611881 0.8071555024150248 0.8279506678544166 0.8388555662729965 0.8457736843045853
0.67 0.742708438104165 0.8046898881505999 0.8261715252941717 0.8374185639524646 0.8445483589668716
0.69 0.7370962749218324 0.8015111365816349 0.8237379101087495 0.8353585807397722 0.8427207941968714
0.71 0.7306141759332502 0.7976388821342753 0.8206681076258948 0.8326919352518554 0.8403051778244972
0.73 0.7233122723487212 0.7931257593974954 0.8170132273766408 0.8294682760780552 0.837350096105038
0.75 0.7152782602325735 0.7880602196253127 0.8128594410340242 0.8257719083100319 0.8339385468261565
0.77 0.7066353481997232 0.7825640727157249 0.8083249239337402 0.8217177291430873 0.8301824847777836
0.79 0.697533997240773 0.7767839007124672 0.8035530460972746 0.817447988716572 0.8262247156690576
0.81 0.6881387983321967 0.7708771165282269 0.7986923387283226 0.8131010948876224 0.8221918538099098
0.83 0.6786125750975018 0.7649963713885908 0.7938869293796313 0.8088131544396848 0.8182115837018359
0.85 0.6691017836999023 0.759276219138575 0.789278585564513 0.804748281311375 0.814483697659272
0.87 0.6597287275918573 0.7538213066678746 0.7849476538977078 0.8009523845295315 0.8110084662985201
0.89 0.6505862954484611 0.7487061777915766 0.7809652431761706 0.7975012938899371 0.8078723252339968
0.91 0.6417394502188989 0.7439744433696803 0.7773655828938729 0.7944238057309667 0.8051007125705136
0.93 0.6332297423578543 0.7396449881459229 0.7741587397051486 0.7917255231939218 0.8026964101490021
0.95 0.6250803431790056 0.73571730386633 0.7713355741725246 0.7893929326922904 0.8006432488434454
0.97 0.617301264902103 0.7321776914693543 0.7688745941018741 0.787400950573943 0.7989142269326222
0.99 0.6098934846952676 0.7290040210225641 0.7667469686904376 0.7857180794795755 0.7974766193399442


==> Results/mrc-cluster-0dot15-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.036688449583087576 0.05470142854295713 0.06948512523282306 0.0818960153048892
0.03 0.01565833045467675 0.03787879742533555 0.055653123100907385 0.07026445234402072 0.08254714209157199
0.05 0.01746367892890834 0.03929961041492087 0.05680225633612247 0.07121510831794109 0.08334857946039134
0.07 0.019574952089126914 0.04098248698987605 0.058178928710651744 0.07236560401226956 0.08432725418422336
0.09 0.022025249676074495 0.04296069481693134 0.059815999636594085 0.07374808514866438 0.08551444583208825
0.11 0.024846957496447254 0.04526832779939264 0.061748358330573995 0.07539768177195787 0.08694518495140706
0.13 0.028070511774086097 0.047939117429952674 0.06401176971946958 0.07735137658683765 0.08865713277769992
0.15 0.0317229102986678 0.05100459988603596 0.0666407568837117 0.07964564722238034 0.09068801770199451
0.17 0.03582596610944603 0.05449197985983869 0.06966620430641811 0.08231390530750886 0.09307298316860993
0.19 0.040394335241718926 0.05842205866283118 0.07311327746904704 0.08538446451729026 0.09584263864192391
0.21 0.045433333178173066 0.06280716947152502 0.07699950470227149 0.08887878093053603 0.0990214617637178
0.23 0.05093660797170487 0.06764894138392771 0.08133261962495639 0.09280936074094695 0.10262575875243345
0.25 0.056883740611282374 0.07293586413476873 0.08610809282076265 0.09717726486645746 0.10666115018849678
0.27 0.06323791069685804 0.07864080187289929 0.09130651776791496 0.1019693829305557 0.11111974119788716
0.29 0.06994377101101694 0.08471862717350384 0.09689104162110333 0.10715571140853519 0.11597731217076555
0.31 0.07692567530302236 0.09110416751859575 0.1028050817995555 0.11268681627061464 0.12119043020916868
0.33 0.08408652588138638 0.09771071823434294 0.10897055200926237 0.11849192669701972 0.12669467470368162
0.35 0.09130742062239187 0.10442936680903138 0.11528691023875234 0.12447763052398425 0.1324027837331342
0.37 0.0984483439729329 0.11112934908194023 0.12163122237305543 0.13052773543397672 0.1382044527299499
0.39 0.10535016397130495 0.11765974052425815 0.12785958115982127 0.13650443222258488 0.1439672434742089
0.41 0.11183806328632288 0.12385261636759348 0.13381002135252146 0.1422509863258422 0.14953906957152535
0.43 0.11772661493053699 0.1295279144761544 0.13930718740141124 0.14759622588737922 0.1547525186826551
0.45 0.1228265335445814 0.13450002599956734 0.1441687719983665 0.1523608358986238 0.15943100922270892
0.47 0.12695305448904332 0.13858608485536217 0.14821371602297412 0.1563654701139618 0.16339681660218103
0.49 0.12993573913319434 0.14161574946436234 0.15127196120143532 0.1594404712825777 0.1664807587800243
0.51 0.13162931116290433 0.14344207799335987 0.15319534954277833 0.16143678356744615 0.16853311354739461
0.53 0.13192488345982561 0.14395285226494536 0.15386902721624257 0.16223742359915105 0.1694351463693529
0.55 0.13076064687407224 0.14308141097109198 0.15322239940977106 0.16176853934739863 0.16911025976348512
0.57 0.12813091631751855 0.14081588060025202 0.15123852077508065 0.16000893954893375 0.16753364441590313
0.59 0.1240919806041575 0.1372052385076436 0.1479603448885021 0.15699650932867915 0.16473884583677434
0.61 0.11876359437079048 0.13236103704702754 0.14349265051571458 0.15283031330728153 0.16082002229577702
0.63 0.11232471118432084 0.126453386406833 0.137998245738173 0.14766699941755387 0.15592853202478585
0.65 0.10500310733879399 0.11970081238022094 0.13168802918321668 0.14171103870582225 0.15026333059228697
0.67 0.09705938361204736 0.11235451259511099 0.12480547055895815 0.13519940646169631 0.14405583399131303
0.69 0.08876704608829937 0.10467866348021432 0.11760711339953701 0.12838225673341572 0.1375507452718856
0.71 0.08039151649884235 0.09692964680938532 0.11034198870769599 0.12150250026296255 0.13098577867811328
0.73 0.07217110049776126 0.08933721219983697 0.1032329427846827 0.11477727532468417 0.12457325579818766
0.75 0.06430282884029373 0.08209048151579151 0.09646277775573767 0.10838420411352073 0.11848646247152528
0.77 0.05693495028561666 0.07533058349203234 0.0901670014375831 0.10245423751963231 0.1128525722952271
0.79 0.05016539309041831 0.06914921630811652 0.08443246960561705 0.09707036207263102 0.10775140754899638
0.81 0.044046379358944156 0.06359333186019658 0.07930211873255011 0.09227236597476599 0.10322022765595475
0.83 0.03859192775255323 0.05867267498314522 0.07478252720910977 0.08806441277300785 0.0992613087497275
0.85 0.033787009961686924 0.054368940114814135 0.0708530577632959 0.08442416029442495 0.09585103326524444
0.87 0.029596492435447982 0.05064468531329642 0.06747473756379015 0.08131160420167383 0.0929486962078708
0.89 0.02597288923135268 0.047451029627247523 0.06459789686929575 0.0786766577666637 0.09050402763863265
0.91 0.02286245487521827 0.04473366998894562 0.06216811119721967 0.07646502229845754 0.08846299497012267
0.93 0.020209640700199785 0.042437241621358875 0.06013047194013723 0.07462237471984406 0.08677191409730815
0.95 0.017960086834376027 0.04050820739896189 0.058432383144729656 0.07309708113051876 0.08538008806321655
0.97 0.016062479754910104 0.03889660603476339 0.05702521341121296 0.07184176404250057 0.08424129981146006
0.99 0.014469576489567303 0.03755696261950229 0.05586510875347167 0.07081403069592537 0.0833144666479063


==> Results/mrc-cluster-0dot2-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6402681499155551 0.7924515556337624 0.8371087553267211 0.8579453630341388 0.8703726880770981
0.03 0.6466860612549896 0.7943087694703317 0.8381811003238469 0.858762534195896 0.87106427231471
0.05 0.6531403216242289 0.7962178754700151 0.8392946193470667 0.8596137724113291 0.8717848943985246
0.07 0.6596123225048687 0.7981642937594045 0.8404411410447032 0.8604950928727705 0.8725338500679813
0.09 0.6660826137452809 0.800128596112213 0.8416072015269269 0.8613969618044205 0.8733028576662344
0.11 0.672529290695233 0.8020841384913537 0.8427707555119369 0.8623033072808621 0.8740806356386135
0.13 0.6789289960875438 0.8039987718991228 0.8439002511325409 0.8631874283969494 0.8748454401098991
0.15 0.6852566231588545 0.8058367661988701 0.8449551750609026 0.8640105948338974 0.8755625965388212
0.17 0.6914860993577455 0.8075630882065672 0.8458906206608211 0.8647249015484512 0.8761855312312297
0.19 0.6975902554031028 0.8091473350736185 0.8466639072333593 0.8652797665780658 0.8766599646093025
0.21 0.7035414651873673 0.8105671305104467 0.8472417730074788 0.8656319158386916 0.8769356726275772
0.23 0.7093121305186192 0.8118098933033406 0.8476056119776845 0.8657541271287044 0.8769779387102693
0.25 0.7148752754138135 0.81287246061497 0.8477522913101354 0.8656384123152103 0.8767727360719512
0.27 0.720205052100755 0.813759972736441 0.8476951861499363 0.8653026576433109 0.8763432352186418
0.29 0.7252772449678333 0.8144845962533731 0.8474487009375204 0.8647491907286446 0.8756701411971444
0.31 0.7300695745705413 0.815064647783452 0.8470516733943447 0.8640373113458975 0.8748383301492042
0.33 0.7345618177468061 0.8155242757904579 0.8465408477056842 0.8632055304838646 0.8738826764234627
0.35 0.7387356799394726 0.8158927979992704 0.8459621218205737 0.8623066473812168 0.8728588444048704
0.37 0.7425743020994255 0.8162038080111956 0.8453672381232082 0.8614005005596752 0.8718311257490767
0.39 0.7460616136681766 0.8164934385831493 0.844811027424301 0.8605496279923065 0.8708653791842692
0.41 0.7491813135338011 0.8167970762429879 0.8443470091573468 0.859814630387338 0.8700249367663381
0.43 0.7519157847026925 0.817146006146608 0.8440224804708147 0.8592478287689298 0.869362704688671
0.45 0.7542447698173262 0.8175632943803433 0.8438735258857053 0.8588885837759597 0.8689175950156773
0.47 0.7561443326642817 0.8180608676786704 0.8439216081021321 0.8587598861565178 0.8687112167207719
0.49 0.7575857750267105 0.818637212360102 0.8441714826358104 0.8588670733648582 0.8687476400673522
0.51 0.7585347702984364 0.8192765305140635 0.8446111928798722 0.8591987915470625 0.8690152127736028
0.53 0.7589510742651853 0.8199493366769668 0.845213666172802 0.8597294006421271 0.8694895952236389
0.55 0.7587885460727715 0.8206138364825264 0.8459389426483677 0.8604216060629064 0.8701364785643064
0.57 0.7579959743619611 0.8212180300499723 0.8467365908376531 0.861228691412222 0.8709134204905435
0.59 0.756518562569719 0.8217021505727028 0.8475479379375153 0.8620959986117103 0.8717703411229227
0.61 0.7543003726766375 0.8220015742992817 0.8483090732570322 0.8629643103955353 0.8726538214357424
0.63 0.751287889873965 0.8220503063414535 0.8489524832716449 0.863768415835691 0.8735015525704826
0.65 0.7474348667611881 0.8217855394274085 0.8494121510457278 0.8644439293660822 0.8742521619543936
0.67 0.742708438104165 0.8211532504282144 0.8496279535130675 0.8649299445865297 0.8748455763970633
0.69 0.7370962749218324 0.8201147998277064 0.8495519964288416 0.8651753182719835 0.8752294097163101
0.71 0.7306141759332502 0.8186544106727828 0.849156354433132 0.8651467998493931 0.8753676845686362
0.73 0.7233122723487212 0.8167846037741979 0.8484381126584662 0.8648336844615523 0.8752449181869825
0.75 0.7152782602325735 0.8145500696014767 0.8474243095995293 0.8642538369066897 0.8748731604460092
0.77 0.7066353481997232 0.8120257030358073 0.8461702988299006 0.863452219331698 0.8742907056002129
0.79 0.697533997240773 0.8093092264105126 0.8447534365388757 0.8624955394166312 0.8735574769239074
0.81 0.6881387983321967 0.8065091475822619 0.8432619077304424 0.8614616288040892 0.8727447525473895
0.83 0.6786125750975018 0.8037303424940525 0.8417813581107166 0.8604268608089147 0.871923295500876
0.85 0.6691017836999023 0.801061049864149 0.8403826819660585 0.8594542968568393 0.8711516375418091
0.87 0.6597287275918573 0.7985667256810843 0.8391165122291272 0.8585885160016404 0.8704708773839226
0.89 0.6505862954484611 0.7962867140285439 0.8380107749684873 0.857853811617415 0.8699040949642212
0.91 0.6417394502188989 0.7942363498581477 0.8370717088055412 0.8572533146146599 0.869452351928326
0.93 0.6332297423578543 0.7924132685869185 0.8362917961362484 0.8567799440002114 0.8691105514894424
0.95 0.6250803431790056 0.7908027670401587 0.8356535414008417 0.8564164621147577 0.8688611941183312
0.97 0.617301264902103 0.7893834485635112 0.8351352501344829 0.8561430879836318 0.8686866579523812
0.99 0.6098934846952676 0.7881313708349513 0.8347146343588094 0.8559400174044446 0.8685688692363811


==> Results/mrc-cluster-0dot2-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.04733992061164753 0.07253561508520526 0.09239053926882695 0.10852361010817496
0.03 0.01565833045467675 0.04843047424198395 0.0733456228516895 0.09301406394934858 0.10901822155751179
0.05 0.01746367892890834 0.04973525191428001 0.07432776709539643 0.09377875889297664 0.10963063600682803
0.07 0.019574952089126914 0.05128396575516145 0.07550862962747988 0.09470827001976868 0.11038183014858986
0.09 0.022025249676074495 0.05310812764360126 0.07691766447738511 0.09582989416144014 0.11129700945461295
0.11 0.024846957496447254 0.05524023705086639 0.07858652848486009 0.09717402059047467 0.11240513844063027
0.13 0.028070511774086097 0.05771285248485742 0.08054840356879872 0.09877365329543858 0.11373861784394612
0.15 0.0317229102986678 0.06055735424838063 0.08283697763876896 0.10066357845247854 0.11533261186644594
0.17 0.03582596610944603 0.06380219701567062 0.0854847179448351 0.10287866683579182 0.1172233803294343
0.19 0.040394335241718926 0.0674706840829591 0.08852047122882908 0.10545135191646994 0.11944566995475926
0.21 0.045433333178173066 0.07157846824489444 0.09196678555501417 0.10840886482957483 0.12202992590445168
0.23 0.05093660797170487 0.07613099231840588 0.09583725446081962 0.11177057038907677 0.12499967748895371
0.25 0.056883740611282374 0.08112095965426348 0.10013395805981913 0.11554543802614727 0.12836907305328918
0.27 0.06323791069685804 0.08652585592697669 0.10484491163578458 0.11972946094579674 0.13214029742001723
0.29 0.06994377101101694 0.09230560591822835 0.1099415629382473 0.12430303347060752 0.13630085751546384
0.31 0.07692567530302236 0.0984004614347636 0.11537641176802929 0.12922835711244227 0.14082081633442897
0.33 0.08408652588138638 0.1047294092430786 0.12108105202418618 0.13444717341097737 0.1456502636712795
0.35 0.09130742062239187 0.11118931314180501 0.1269648962583028 0.13987914035034718 0.15071739748974167
0.37 0.0984483439729329 0.11765506965807596 0.1329148814822101 0.1454211558221812 0.1559275207712533
0.39 0.10535016397130495 0.12398104358672556 0.13879641720968983 0.15094787669637597 0.16116317769465796
0.41 0.11183806328632288 0.13000406950881874 0.14445602044114988 0.15631403859575232 0.16628620105042063
0.43 0.11772661493053699 0.13554805077032936 0.14972548507558195 0.1613582352273487 0.17114113460745164
0.45 0.1228265335445814 0.1404304084734421 0.154428053378864 0.16590883341558732 0.17556090955451575
0.47 0.12695305448904332 0.14447024858254587 0.15838638414944392 0.16979175619485554 0.17937445601882054
0.49 0.12993573913319434 0.14749806679276742 0.16143214876516593 0.1728399659885021 0.18241607347727823
0.51 0.13162931116290433 0.14936660757971654 0.1634168898325612 0.17490430737385687 0.18453624356242526
0.53 0.13192488345982561 0.14996221779002947 0.16422346636471613 0.17586501897752133 0.18561319462606507
0.55 0.13076064687407224 0.14921576424391267 0.16377715505860124 0.17564298493450242 0.18556427500369874
0.57 0.12813091631751855 0.14711198481356516 0.16205525220882527 0.17420954728332325 0.18435594651626747
0.59 0.1240919806041575 0.1436957049942987 0.15909359766940673 0.1715932925196886 0.18201079837608766
0.61 0.11876359437079048 0.139073741496558 0.154988826990407 0.16788260440640468 0.1786103632925934
0.63 0.11232471118432084 0.13341103978580138 0.1498948481898867 0.16322243013572366 0.17429213427695062
0.65 0.10500310733879399 0.1269207897934883 0.14401338362558225 0.15780519849565203 0.16924082006034327
0.67 0.09705938361204736 0.1198487978673118 0.13757864475039047 0.15185574663778192 0.16367348488442904
0.69 0.08876704608829937 0.11245400043474928 0.13083821792423453 0.14561253269556743 0.1578210526629547
0.71 0.08039151649884235 0.10498782601434954 0.12403270712811824 0.13930750492130836 0.1519083601368873
0.73 0.07217110049776126 0.0976754982172892 0.11737732731886226 0.13314795684111025 0.1461362554760634
0.75 0.06430282884029373 0.09070212784446935 0.1110481791740932 0.12730293170312787 0.14066808993522859
0.77 0.05693495028561666 0.08420541988071883 0.10517512878684454 0.12189624849402589 0.135622873177783
0.79 0.05016539309041831 0.07827427394100141 0.09984050347499424 0.1170052625768625 0.13107407628497186
0.81 0.044046379358944156 0.07295347948190513 0.09508383442802106 0.11266563665380404 0.12705442349283996
0.83 0.03859192775255323 0.06825123801605681 0.09090937344053263 0.10887883815121913 0.12356335163813367
0.85 0.033787009961686924 0.06414828336610194 0.08729516053831068 0.10562113950142574 0.12057594864659255
0.87 0.029596492435447982 0.06060674174906735 0.08420179718149012 0.10285231178377666 0.11805156143757475
0.89 0.02597288923135268 0.05757776173705558 0.08157995489561631 0.10052302995415202 0.11594114098896088
0.91 0.02286245487521827 0.05500745646209614 0.07937618099529578 0.09858052139181657 0.11419267389659059
0.93 0.020209640700199785 0.052841191905343 0.07753703619722417 0.09697260597914874 0.11275521329326717
0.95 0.017960086834376027 0.05102639707196847 0.07601175016899032 0.0956502013777123 0.11158121554131979
0.97 0.016062479754910104 0.04951424401665178 0.07475375471693187 0.0945687375497453 0.11062786288843784
0.99 0.014469576489567303 0.04826049741468664 0.07372139281193589 0.09368875144754008 0.10985756414314442


==> Results/mrc-cluster-0dot3-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883672536250693 0.7255832418190196 0.7774494356597521 0.8038486734182307 0.8198479438670725
0.03 0.5955453565509865 0.7279152215924852 0.7785429127079961 0.8045011069824588 0.8203036302658913
0.05 0.6029047902745984 0.730382446305206 0.779724714281179 0.8052134818799774 0.8208021811716144
0.07 0.6104257647413103 0.7329661290287777 0.7809810632149362 0.8059763795300459 0.8213373391322848
0.09 0.6180861820093511 0.735639328808126 0.7822847234013226 0.8067651959113542 0.8218874309656862
0.11 0.6258608029861219 0.7383727076358744 0.783598913848265 0.8075398909736098 0.8224124717661485
0.13 0.633721264254262 0.7411442980602703 0.784893058993414 0.8082611121977434 0.8228669204228097
0.15 0.6416359759543031 0.7439446828444939 0.7861568447282026 0.8089118895297533 0.8232261926497715
0.17 0.6495712806784992 0.7467761862869773 0.7874024969475755 0.8095055475427237 0.8235016791192322
0.19 0.657489701843099 0.749646933656164 0.7886561537794239 0.8100760922728601 0.8237309096763066
0.21 0.6653523514109178 0.7525707247374762 0.7899544640988405 0.8106714783518185 0.8239679683403256
0.23 0.6731184564274045 0.7555676511600369 0.7913453054803647 0.8113540258663507 0.8242834641034027
0.25 0.6807461528629366 0.7586618558098306 0.7928822936266673 0.8121917226555241 0.8247526444693172
0.27 0.6881931722267358 0.7618772659774953 0.7946170516970854 0.8132481376864411 0.8254438059571911
0.29 0.6954175380680244 0.7652296609184169 0.7965864619099075 0.8145670323531276 0.8264015452463741
0.31 0.7023782448029889 0.7687198555854238 0.7988040458884509 0.8161645979870868 0.8276411184535729
0.33 0.7090358122159798 0.7723312555925681 0.8012589840459741 0.8180309830388918 0.8291523401186548
0.35 0.7153526488797899 0.7760320583807879 0.8039220292302816 0.8201396505334525 0.830911776970936
0.37 0.721293191226063 0.7797800595800258 0.8067524737739118 0.8224543916416402 0.8328884427435522
0.39 0.7268237456262117 0.783527524391213 0.8097043906249664 0.8249355613178475 0.8350497354712066
0.41 0.7319120275077071 0.7872241307825828 0.8127285947310852 0.8275397399401412 0.8373585106040029
0.43 0.7365264434043739 0.7908199371828029 0.8157763585852307 0.8302238719394145 0.8397780087971696
0.45 0.7406350688944311 0.7942649717468797 0.818797517212084 0.8329415111982899 0.84226591866867
0.47 0.7442047250562671 0.7975097798265123 0.8217416635411272 0.8356446675600622 0.844777372833097
0.49 0.7471998316915851 0.8005046755915517 0.8245575351653749 0.838283385190117 0.8472644036924143
0.51 0.7495817217300609 0.8031991355362664 0.8271926638155096 0.840805593335525 0.8496759813748735
0.53 0.7513076456763595 0.8055406886967396 0.8295925503915752 0.8431566573367818 0.8519578995556083
0.55 0.7523310879009968 0.8074748463889709 0.8317006170770047 0.8452795155666681 0.8540532858823611
0.57 0.7526021103578049 0.8089450298030206 0.8334582074419341 0.847114692112673 0.8559022727941026
0.59 0.752068676818405 0.8098933820344317 0.8348052024023258 0.8486010191563684 0.8574431839531169
0.61 0.7506789148575617 0.8102627745407991 0.8356820788013706 0.8496776431151563 0.8586143897078677
0.63 0.7483845210594459 0.8099996104320544 0.8360323010904507 0.8502861836629148 0.8593562424529828
0.65 0.7451454752349385 0.8090584209113002 0.8358046799421278 0.8503685723161717 0.8596021510794488
0.67 0.7409360439681956 0.8074075702470357 0.8349704151035205 0.8499069724671962 0.8593528800859859
0.69 0.7357518045404141 0.8050359978271077 0.8335067386671656 0.8488614015033022 0.8585452160792284
0.71 0.7296171500187525 0.8019604187379603 0.8314270051311894 0.8472457495667631 0.857196844912052
0.73 0.7225913045150292 0.79823099383126 0.8287747504295616 0.8450988049273693 0.8553429969327007
0.75 0.7147713770971864 0.7939339163497903 0.8256284530051944 0.8424936179103946 0.8530526749119718
0.77 0.7062900557258056 0.7891888464317913 0.8220989824264678 0.8395349925698888 0.8504262064496402
0.79 0.6973070995440158 0.7841399276324592 0.818320476438896 0.8363503284653973 0.8475858862751364
0.81 0.6879956546185849 0.7789420369451053 0.8144368018621037 0.8330763324989707 0.8446639807468979
0.83 0.6785265609994899 0.7737448362902417 0.8105855403574569 0.8298429334679333 0.8417844275222022
0.85 0.6690530466592235 0.7686779972657662 0.8068838529986988 0.8267597604667458 0.8390520293245578
0.87 0.659703076838138 0.7638435183797635 0.8034207305229804 0.8239082040290301 0.8365431377137436
0.89 0.6505740429695042 0.7593120091396057 0.8002547047728972 0.8213404408545035 0.8343061768391156
0.91 0.6417343359223615 0.7551231168827295 0.7974128590131587 0.8190768376393123 0.8323573112164543
0.93 0.6332279985344983 0.7512928536317407 0.7949004213954686 0.8171176012651606 0.8306940268318066
0.95 0.6250799198701145 0.7478186192620411 0.7927051799220263 0.8154464648927839 0.8292981053178207
0.97 0.6173012136712696 0.7446856645028761 0.790804509822717 0.8140379770381713 0.8281431167401498
0.99 0.609893484103559 0.7418717112550067 0.7891698813228871 0.8128618315282848 0.8271981906013429


==> Results/mrc-cluster-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6402681499155551 0.7924515556337624 0.8371087553267211 0.8579453630341388 0.8703726880770981
0.03 0.6466860612549896 0.7943087694703317 0.8381811003238469 0.858762534195896 0.87106427231471
0.05 0.6531403216242289 0.7962178754700151 0.8392946193470667 0.8596137724113291 0.8717848943985246
0.07 0.6596123225048687 0.7981642937594045 0.8404411410447032 0.8604950928727705 0.8725338500679813
0.09 0.6660826137452809 0.800128596112213 0.8416072015269269 0.8613969618044205 0.8733028576662344
0.11 0.672529290695233 0.8020841384913537 0.8427707555119369 0.8623033072808621 0.8740806356386135
0.13 0.6789289960875438 0.8039987718991228 0.8439002511325409 0.8631874283969494 0.8748454401098991
0.15 0.6852566231588545 0.8058367661988701 0.8449551750609026 0.8640105948338974 0.8755625965388212
0.17 0.6914860993577455 0.8075630882065672 0.8458906206608211 0.8647249015484512 0.8761855312312297
0.19 0.6975902554031028 0.8091473350736185 0.8466639072333593 0.8652797665780658 0.8766599646093025
0.21 0.7035414651873673 0.8105671305104467 0.8472417730074788 0.8656319158386916 0.8769356726275772
0.23 0.7093121305186192 0.8118098933033406 0.8476056119776845 0.8657541271287044 0.8769779387102693
0.25 0.7148752754138135 0.81287246061497 0.8477522913101354 0.8656384123152103 0.8767727360719512
0.27 0.720205052100755 0.813759972736441 0.8476951861499363 0.8653026576433109 0.8763432352186418
0.29 0.7252772449678333 0.8144845962533731 0.8474487009375204 0.8647491907286446 0.8756701411971444
0.31 0.7300695745705413 0.815064647783452 0.8470516733943447 0.8640373113458975 0.8748383301492042
0.33 0.7345618177468061 0.8155242757904579 0.8465408477056842 0.8632055304838646 0.8738826764234627
0.35 0.7387356799394726 0.8158927979992704 0.8459621218205737 0.8623066473812168 0.8728588444048704
0.37 0.7425743020994255 0.8162038080111956 0.8453672381232082 0.8614005005596752 0.8718311257490767
0.39 0.7460616136681766 0.8164934385831493 0.844811027424301 0.8605496279923065 0.8708653791842692
0.41 0.7491813135338011 0.8167970762429879 0.8443470091573468 0.859814630387338 0.8700249367663381
0.43 0.7519157847026925 0.817146006146608 0.8440224804708147 0.8592478287689298 0.869362704688671
0.45 0.7542447698173262 0.8175632943803433 0.8438735258857053 0.8588885837759597 0.8689175950156773
0.47 0.7561443326642817 0.8180608676786704 0.8439216081021321 0.8587598861565178 0.8687112167207719
0.49 0.7575857750267105 0.818637212360102 0.8441714826358104 0.8588670733648582 0.8687476400673522
0.51 0.7585347702984364 0.8192765305140635 0.8446111928798722 0.8591987915470625 0.8690152127736028
0.53 0.7589510742651853 0.8199493366769668 0.845213666172802 0.8597294006421271 0.8694895952236389
0.55 0.7587885460727715 0.8206138364825264 0.8459389426483677 0.8604216060629064 0.8701364785643064
0.57 0.7579959743619611 0.8212180300499723 0.8467365908376531 0.861228691412222 0.8709134204905435
0.59 0.756518562569719 0.8217021505727028 0.8475479379375153 0.8620959986117103 0.8717703411229227
0.61 0.7543003726766375 0.8220015742992817 0.8483090732570322 0.8629643103955353 0.8726538214357424
0.63 0.751287889873965 0.8220503063414535 0.8489524832716449 0.863768415835691 0.8735015525704826
0.65 0.7474348667611881 0.8217855394274085 0.8494121510457278 0.8644439293660822 0.8742521619543936
0.67 0.742708438104165 0.8211532504282144 0.8496279535130675 0.8649299445865297 0.8748455763970633
0.69 0.7370962749218324 0.8201147998277064 0.8495519964288416 0.8651753182719835 0.8752294097163101
0.71 0.7306141759332502 0.8186544106727828 0.849156354433132 0.8651467998493931 0.8753676845686362
0.73 0.7233122723487212 0.8167846037741979 0.8484381126584662 0.8648336844615523 0.8752449181869825
0.75 0.7152782602325735 0.8145500696014767 0.8474243095995293 0.8642538369066897 0.8748731604460092
0.77 0.7066353481997232 0.8120257030358073 0.8461702988299006 0.863452219331698 0.8742907056002129
0.79 0.697533997240773 0.8093092264105126 0.8447534365388757 0.8624955394166312 0.8735574769239074
0.81 0.6881387983321967 0.8065091475822619 0.8432619077304424 0.8614616288040892 0.8727447525473895
0.83 0.6786125750975018 0.8037303424940525 0.8417813581107166 0.8604268608089147 0.871923295500876
0.85 0.6691017836999023 0.801061049864149 0.8403826819660585 0.8594542968568393 0.8711516375418091
0.87 0.6597287275918573 0.7985667256810843 0.8391165122291272 0.8585885160016404 0.8704708773839226
0.89 0.6505862954484611 0.7962867140285439 0.8380107749684873 0.857853811617415 0.8699040949642212
0.91 0.6417394502188989 0.7942363498581477 0.8370717088055412 0.8572533146146599 0.869452351928326
0.93 0.6332297423578543 0.7924132685869185 0.8362917961362484 0.8567799440002114 0.8691105514894424
0.95 0.6250803431790056 0.7908027670401587 0.8356535414008417 0.8564164621147577 0.8688611941183312
0.97 0.617301264902103 0.7893834485635112 0.8351352501344829 0.8561430879836318 0.8686866579523812
0.99 0.6098934846952676 0.7881313708349513 0.8347146343588094 0.8559400174044446 0.8685688692363811


==> Results/mrc-cluster-0dot5-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.13387166186820246 0.20380214515635728 0.24953039808876862 0.2820272974240138
0.03 0.01565833045467675 0.13459888996012345 0.20421703301463826 0.2498052176730071 0.2822303974260977
0.05 0.01746367892890834 0.13547074880698046 0.20472009076195152 0.2501406313205373 0.28247925054153983
0.07 0.019574952089126914 0.1365064200299701 0.20532294819529823 0.2505439897553681 0.2827787108982812
0.09 0.022025249676074495 0.1377258025389651 0.2060376934176251 0.25102270616739536 0.283133315561992
0.11 0.024846957496447254 0.13914915775406264 0.2068768557412339 0.2515844234533729 0.28354754824459955
0.13 0.028070511774086097 0.14079658136731568 0.20785326984465952 0.2522371278802781 0.284026136198746
0.15 0.0317229102986678 0.1426872919292462 0.20897979643705658 0.25298913136441925 0.28457420445084886
0.17 0.03582596610944603 0.14483870777174618 0.21026884935158896 0.2538488578683134 0.2851972262986222
0.19 0.040394335241718926 0.1472653296557205 0.21173176351639228 0.2548244912637386 0.2859008389842792
0.21 0.045433333178173066 0.14997748103615846 0.21337810444851926 0.25592363740229346 0.28669072757156094
0.23 0.05093660797170487 0.15297983464368142 0.2152147349362009 0.25715272034889336 0.2875722184672152
0.25 0.056883740611282374 0.15626982916246498 0.21724481433633464 0.25851638158563495 0.28854997434768065
0.27 0.06323791069685804 0.1598360192104906 0.21946668516924034 0.2600167484781435 0.2896274112036393
0.29 0.06994377101101694 0.16365640206041493 0.221872650908481 0.2616525468063269 0.29080622292387004
0.31 0.07692567530302236 0.16769680764761255 0.22444767187095868 0.26341824473625564 0.29208600575536636
0.33 0.08408652588138638 0.17190951608412267 0.2271680847114781 0.26530264661737085 0.2934622151427641
0.35 0.09130742062239187 0.1762322179472146 0.23000040362667323 0.2672880459192884 0.2949263377128408
0.37 0.0984483439729329 0.1805874964088583 0.2329003274774886 0.26934892965862534 0.29646413392398885
0.39 0.10535016397130495 0.1848830081251641 0.23581203181172702 0.271450855460964 0.29805437409996965
0.41 0.11183806328632288 0.1890128993194052 0.2386686684755716 0.27355060703308925 0.299668962674443
0.43 0.11772661493053699 0.19285951050051905 0.2413919230725344 0.2755942790651108 0.30126994493004966
0.45 0.1228265335445814 0.1962975145559021 0.24389482935468174 0.27751949061740194 0.30281153529822186
0.47 0.12695305448904332 0.1991986120146229 0.2460840372048401 0.27925597468976926 0.30423949914942483
0.49 0.12993573913319434 0.20143798782488018 0.2478640897540147 0.28072839134844724 0.3054929659329215
0.51 0.13162931116290433 0.20290203727626105 0.24914298728882525 0.2818603243005822 0.3065072393244202
0.53 0.13192488345982561 0.2034970498236911 0.24983900205802437 0.2825796803849517 0.30721810731977156
0.55 0.13076064687407224 0.2031582428184498 0.2498883892729421 0.28282533048770964 0.3075676093284198
0.57 0.12813091631751855 0.2018582922851231 0.24925327316287138 0.28255429342345517 0.30751049034549655
0.59 0.1240919806041575 0.1996139557667987 0.24792860369751527 0.2817488163992609 0.30702131740116095
0.61 0.11876359437079048 0.19648965332767954 0.24594693993377537 0.2804218362621881 0.30610029309474773
0.63 0.11232471118432084 0.19259645307382864 0.24337951448709744 0.2786194258329414 0.30477664544931654
0.65 0.10500310733879399 0.18808582358226206 0.24033272241555895 0.2764191950668906 0.3031084309008788
0.67 0.09705938361204736 0.18313816972293698 0.23693969073628812 0.2739239950133568 0.30117779364139696
0.69 0.08876704608829937 0.1779474448671288 0.2333479313219403 0.2712517517332353 0.2990824590272645
0.71 0.08039151649884235 0.17270417921096606 0.2297050179850127 0.2685230077420847 0.2969246488240461
0.73 0.07217110049776126 0.16757965385519225 0.226144794451126 0.26584853222274696 0.2947997320273593
0.75 0.06430282884029373 0.16271393316095661 0.22277669681772733 0.2633194802124319 0.2927869705398365
0.77 0.05693495028561666 0.15820950563228012 0.2196799287612626 0.261001836926166 0.29094411107048146
0.79 0.05016539309041831 0.154129950307788 0.21690200443848298 0.2589347468277211 0.28930549226641794
0.81 0.044046379358944156 0.15050399083717297 0.21446217836235718 0.2571333858418076 0.2878844482380045
0.83 0.03859192775255323 0.14733193099768369 0.21235696567596932 0.25559374511111754 0.28667750336808495
0.85 0.033787009961686924 0.14459338731219146 0.2105667769675949 0.25429843405077174 0.2856695388519246
0.87 0.029596492435447982 0.14225471505901602 0.2090622544587076 0.2532222253337683 0.28483874880847604
0.89 0.02597288923135268 0.1402752344234979 0.2078095035624894 0.25233663882292784 0.28416080363542184
0.91 0.02286245487521827 0.1386119198906147 0.20677377931710747 0.2516127953708615 0.28361090274920275
0.93 0.020209640700199785 0.13722261303352787 0.20592221005505795 0.2510242548396123 0.2831672889925538
0.95 0.017960086834376027 0.1360679715066249 0.20522494115200238 0.2505471960392134 0.2828100291521841
0.97 0.016062479754910104 0.13511247271624843 0.2046558536726425 0.25016135322472893 0.28252272729284894
0.99 0.014469576489567303 0.13432477206599142 0.20419250687855625 0.24984951121564544 0.28229137856529796


==> Results/mrc-cluster-0dot65-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6402681499155551 0.7907334396149339 0.8376397641747693 0.8596448905645608 0.872734212668399
0.03 0.6466860612549896 0.7929686688470186 0.8389799301255015 0.8606568639023151 0.8735767873189915
0.05 0.6531403216242289 0.7952653482554949 0.8403766844156668 0.8617195665830871 0.8744645238226132
0.07 0.6596123225048687 0.7976123227554246 0.8418245307349073 0.8628302266465266 0.875397963911068
0.09 0.6660826137452809 0.7999959351106161 0.8433162283053417 0.8639850046599014 0.8763727104390329
0.11 0.672529290695233 0.8023974438262391 0.8448394993326371 0.8651771687233534 0.8773876333726032
0.13 0.6789289960875438 0.8047935432010738 0.8463766179423747 0.8663940643261323 0.8784329341164725
0.15 0.6852566231588545 0.8071555024150254 0.8479020777706776 0.8676145342162185 0.8794899854106158
0.17 0.6914860993577455 0.8094523154046273 0.8493864728608662 0.868814766607561 0.8805418457295767
0.19 0.6975902554031028 0.8116496203519082 0.8507922345258365 0.8699582404859728 0.8815541787577923
0.21 0.7035414651873673 0.8137132356175162 0.8520792375501387 0.871003970522136 0.8824882461938237
0.23 0.7093121305186192 0.8156115306408754 0.8532079900026668 0.8719087427237835 0.8833004453009502
0.25 0.7148752754138135 0.8173177144600976 0.8541428902442707 0.8726301056803836 0.8839443578700242
0.27 0.720205052100755 0.8188116074141685 0.8548565165599851 0.8731331885978917 0.8843794633773866
0.29 0.7252772449678333 0.8200809696067286 0.8553326247106506 0.8733953891707649 0.8845771181306037
0.31 0.7300695745705413 0.8211210855961039 0.8555660104307851 0.873407257235524 0.8845231061555803
0.33 0.7345618177468061 0.8219345670455804 0.8555627128879554 0.8731735074805551 0.884219448516015
0.35 0.7387356799394726 0.8225300002409293 0.8553376795656699 0.8727102335906113 0.8836819218536839
0.37 0.7425743020994255 0.8229210209282223 0.8549134983209907 0.8720426672777997 0.8829354026395695
0.39 0.7460616136681766 0.8231248706848071 0.8543180503304647 0.8712035828436855 0.8820163862488006
0.41 0.7491813135338011 0.823161134879526 0.8535827880355074 0.8702293289857288 0.8809633868527049
0.43 0.7519157847026925 0.823050514097645 0.8527412913559734 0.8691590175592867 0.8798184971116138
0.45 0.7542447698173262 0.8228134806764733 0.851827822665258 0.8680326564725507 0.8786245825075332
0.47 0.7561443326642817 0.8224690712298448 0.850875978756335 0.8668896970869928 0.8774237933388853
0.49 0.7575857750267105 0.822033532182691 0.8499172237539858 0.8657675110540786 0.8762561307641802
0.51 0.7585347702984364 0.821518878447602 0.8489791810958156 0.864699502515133 0.8751568108257006
0.53 0.7589510742651853 0.820931826682645 0.8480843022223793 0.8637137576088958 0.8741558571600494
0.55 0.7587885460727715 0.8202727272175543 0.8472483814807859 0.8628314218942756 0.8732758982505162
0.57 0.7579959743619611 0.8195350235811429 0.8464796174140194 0.8620658574634243 0.8725318233598631
0.59 0.756518562569719 0.8187050506151576 0.8457778429735259 0.8614217246533658 0.8719297941250088
0.61 0.7543003726766375 0.8177624547731772 0.8451343101932214 0.8608944983625115 0.8714662369473105
0.63 0.751287889873965 0.8166814278914962 0.8445319980397026 0.8604711412261947 0.8711306807567728
0.65 0.7474348667611881 0.815432924100582 0.8439467587299894 0.8601301578314171 0.8709033623254522
0.67 0.742708438104165 0.8139880975557294 0.8433494214392718 0.8598431408326972 0.870757316269556
0.69 0.7370962749218324 0.8123230436119158 0.8427093193305737 0.8595774061347488 0.8706600707585933
0.71 0.7306141759332502 0.8104247591475454 0.8419995849149684 0.8593009638223068 0.8705785028870051
0.73 0.7233122723487212 0.8082969545362069 0.8412023995761042 0.8589865656362705 0.8704812193777554
0.75 0.7152782602325735 0.8059646320849385 0.8403149867266895 0.8586189932619612 0.8703471532417584
0.77 0.7066353481997232 0.8034747554357538 0.8393517195929145 0.8581975578178151 0.870167915044248
0.79 0.697533997240773 0.800892715038935 0.838343759000868 0.8577377288332266 0.8699504582225126
0.81 0.6881387983321967 0.798293707678777 0.8373328477986002 0.8572667074155265 0.8697148313153047
0.83 0.6786125750975018 0.7957518098477432 0.8363630673881525 0.8568160548737219 0.8694862086478267
0.85 0.6691017836999023 0.793329336093554 0.8354718598502524 0.8564140229932344 0.8692883936321856
0.87 0.6597287275918573 0.7910719192353599 0.8346858658937188 0.8560814787253107 0.8691400354938567
0.89 0.6505862954484611 0.7890049537566296 0.8340173384992212 0.8558280138775146 0.8690504012679368
0.91 0.6417394502188989 0.7871357464677771 0.8334655881488674 0.8556526768297419 0.869019057509078
0.93 0.6332297423578543 0.7854584675032272 0.8330214694354645 0.8555482197142783 0.8690408759957272
0.95 0.6250803431790056 0.7839578638414757 0.8326692374309617 0.8555014140691798 0.8691045847414063
0.97 0.617301264902103 0.7826145885884235 0.8323918399755197 0.8554985264469945 0.8691984351805404
0.99 0.6098934846952676 0.7814080168498199 0.8321724837432787 0.8555266559912663 0.8693129310213707


==> Results/mrc-cluster-0dot65-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.1087712922269602 0.1720464215327968 0.21747504969342535 0.2519171702352949
0.03 0.01565833045467675 0.10968247056021681 0.17264807623587475 0.2179068591469387 0.2522476131311897
0.05 0.01746367892890834 0.11077099649654089 0.1733746648452372 0.2184326999514492 0.2526526164278954
0.07 0.019574952089126914 0.11206023927701406 0.17424346496313345 0.21906583661920861 0.25314275163613403
0.09 0.022025249676074495 0.11357424288061826 0.1752724162405989 0.21982003968939687 0.2537288628139372
0.11 0.024846957496447254 0.11533704430407875 0.17647958460257207 0.22070915679683265 0.25442183604741003
0.13 0.028070511774086097 0.11737200906565334 0.17788289555356934 0.22174702206371869 0.25523237638740004
0.15 0.0317229102986678 0.11970081238022097 0.17949940392542194 0.22294702465845867 0.25617104389470746
0.17 0.03582596610944603 0.1223422530723425 0.18134448910042014 0.22432151661113653 0.25724768785029356
0.19 0.040394335241718926 0.12531084428667832 0.18343083055420462 0.22588107187376014 0.2584709397014487
0.21 0.045433333178173066 0.12861519478505423 0.1857671883084837 0.22763355432173168 0.2598474944153278
0.23 0.05093660797170487 0.13225622146011493 0.18835701198972854 0.22958302092142785 0.2613812360936098
0.25 0.056883740611282374 0.13622523994562635 0.19119690672045328 0.23172846928765276 0.26307219728896253
0.27 0.06323791069685804 0.14050204181745454 0.19427505370207462 0.2340625335610494 0.26491547302679963
0.29 0.06994377101101694 0.1450530175329327 0.19756956390836328 0.2365700263015143 0.26689990956082976
0.31 0.07692567530302236 0.14982977110211054 0.20104752541416981 0.23922741173604556 0.26900797507426905
0.33 0.08408652588138638 0.1547674348111148 0.20466290315019156 0.2420003271781644 0.2712129175049586
0.35 0.09130742062239187 0.15978453091233366 0.20835681111644022 0.24484435117486225 0.273480054434309
0.37 0.0984483439729329 0.1647828618834414 0.21205687884738963 0.2477039829334165 0.27576543769892764
0.39 0.10535016397130495 0.16964875241825483 0.21567810288074252 0.2505133014521336 0.2780164334519092
0.41 0.11183806328632288 0.17425530991252416 0.21912437992380304 0.253197022622586 0.28017244871940583
0.43 0.11772661493053699 0.1784660511987705 0.22229120763555002 0.2556725859977408 0.2821666002062908
0.45 0.1228265335445814 0.18213988168848685 0.2250694791303435 0.2578531260185031 0.28392809199887636
0.47 0.12695305448904332 0.18513743673625682 0.2273504244436678 0.2596514196601297 0.28538543766641
0.49 0.12993573913319434 0.187328638450315 0.22903158441737556 0.26098470902964976 0.2864704203302952
0.51 0.13162931116290433 0.18860117625531364 0.23002359759561486 0.2617802392523727 0.28712268542237135
0.53 0.13192488345982561 0.1888694187116043 0.23025741430332464 0.2619811971897816 0.28729471895044173
0.55 0.13076064687407224 0.18808300284361082 0.22969131138106494 0.261552516610943 0.28695667998605684
0.57 0.12813091631751855 0.18623424645468836 0.2283170585694482 0.26048608204815016 0.28610085386096623
0.59 0.1240919806041575 0.18336307461468696 0.22616409845485902 0.25880429697359797 0.28474473354725394
0.61 0.11876359437079048 0.17955851762778693 0.22330098745680727 0.2565614410146999 0.2829322673160795
0.63 0.11232471118432084 0.174955592579026 0.21983307626749793 0.25384191816655366 0.2807325212085606
0.65 0.10500310733879399 0.16972723697032271 0.21589612934547053 0.25075514039301366 0.2782355332932868
0.67 0.09705938361204736 0.16407161893938216 0.21164606892659757 0.2474271064253293 0.2755453043034468
0.69 0.08876704608829937 0.15819621816039808 0.20724601026093792 0.24398967828712645 0.2727708137777733
0.71 0.08039151649884235 0.15230100772543792 0.20285250634445107 0.2405691422391074 0.27001637700002
0.73 0.07217110049776126 0.14656325595893957 0.19860311075588405 0.23727582572428949 0.2673728330472763
0.75 0.06430282884029373 0.14112639273684663 0.19460734877952646 0.2341965922677616 0.2649111823841873
0.77 0.05693495028561666 0.13609445070856938 0.19094239745999667 0.2313913395069541 0.26267964319439335
0.79 0.05016539309041831 0.13153137376853458 0.1876527876678461 0.22889286472581213 0.26070356370089354
0.81 0.044046379358944156 0.12746547901541716 0.18475450304177043 0.2267105400093228 0.25898867704498374
0.83 0.03859192775255323 0.12389609834182264 0.18224076731346456 0.22483532865203426 0.2575254438566845
0.85 0.033787009961686924 0.12080143933969596 0.18008878233029962 0.22324558829954616 0.2562941033624767
0.87 0.029596492435447982 0.11814604287068403 0.17826598998109752 0.22191237615129206 0.25526917658890663
0.89 0.02597288923135268 0.11588705973634855 0.1767352281501649 0.22080376144129557 0.2544231733925202
0.91 0.02286245487521827 0.11397896947956895 0.1754584575932139 0.21988782618511163 0.253729034519888
0.93 0.020209640700199785 0.11237700650791284 0.17439953597258745 0.21913503656287356 0.25316226750531456
0.95 0.017960086834376027 0.11103891325770267 0.17352508669815328 0.21851844511245205 0.2527006164671612
0.97 0.016062479754910104 0.10992630818861539 0.17280569560927858 0.21801489303818292 0.2523253623905036
0.99 0.014469576489567303 0.10900498939750553 0.17221576666480512 0.21760460537995452 0.2520208265613876


==> Results/mrc-cluster-moves-0dot15-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6852566231588539 0.7219261114057609 0.7399235394208549 0.7511492906303302 0.7590626862670214
0.03 0.6852566231588539 0.7245880949183483 0.7436242987246431 0.7553919818066079 0.7636362790761189
0.05 0.6852566231588539 0.7273350370150571 0.7474514506245313 0.759775435507152 0.7683540141502465
0.07 0.6852566231588539 0.7301193605352969 0.7513505309105619 0.7642451664321168 0.7731627292056875
0.09 0.6852566231588539 0.7329452102288432 0.7553115720796999 0.7687844478376924 0.7780424878234408
0.11 0.6852566231588539 0.735856315172678 0.7593645262238848 0.7734127156450066 0.7830049289399884
0.13 0.6852566231588539 0.7389157291925845 0.7635591931475334 0.7781657733986703 0.7880770820478933
0.15 0.6852566231588539 0.7421870574926122 0.7679615740803539 0.7830985559577662 0.7933020376020481
0.17 0.6852566231588539 0.7456967349471786 0.7726157355414544 0.7882605816032358 0.798728875965435
0.19 0.6852566231588539 0.7494243751537253 0.7775078740745043 0.7936469077416413 0.8043602983864295
0.21 0.6852566231588539 0.7533283120774836 0.7825853514804247 0.7992032770394581 0.8101453392093405
0.23 0.6852566231588539 0.7573658447397027 0.7877887466839453 0.8048644831633254 0.8160113454499754
0.25 0.6852566231588539 0.7614970239836321 0.793060924088907 0.8105666522284785 0.8218991000557286
0.27 0.6852566231588539 0.7656836771170378 0.7983466018250711 0.8162466869234098 0.8277394247705918
0.29 0.6852566231588539 0.7698876384551647 0.803592081030297 0.82184477927533 0.833469888119901
0.31 0.6852566231588539 0.7740708018084844 0.8087450203242712 0.8273050662618691 0.8390374266165774
0.33 0.6852566231588539 0.7781945052494772 0.8137536270513652 0.8325705238109273 0.8443811978467202
0.35 0.6852566231588539 0.7822208563720446 0.8185694909775085 0.8375910340981554 0.8494536670002462
0.37 0.6852566231588539 0.786113046011867 0.8231475665268937 0.8423192490619272 0.854206483794848
0.39 0.6852566231588539 0.7898359706377387 0.8274488000802777 0.8467170888243368 0.8586049661111891
0.41 0.6852566231588539 0.7933560026259181 0.8314394299751042 0.85075247826155 0.8626155802670235
0.43 0.6852566231588539 0.7966412228824953 0.8350924957776111 0.8544030536251705 0.8662209433987123
0.45 0.6852566231588539 0.7996604752473875 0.8383868956606114 0.8576546998374155 0.86940939120333
0.47 0.6852566231588539 0.8023825469638304 0.8413065734920437 0.8605011628394964 0.8721793685944608
0.49 0.6852566231588539 0.8047749776218649 0.8438383765039176 0.8629415670962708 0.8745357745129223
0.51 0.6852566231588539 0.8068027539081244 0.8459704784451204 0.8649795063398129 0.876490744945188
0.53 0.6852566231588539 0.808427472994707 0.8476893944747501 0.8666183796991342 0.8780571426254331
0.55 0.6852566231588539 0.8096067174603426 0.8489779921527725 0.867859403547358 0.8792476111808011
0.57 0.6852566231588539 0.8102945024911388 0.8498136139948538 0.8686982353410682 0.8800688821762187
0.59 0.6852566231588539 0.8104410425051838 0.850164589272576 0.8691202800466704 0.8805193827663279
0.61 0.6852566231588539 0.8099972521266541 0.8499943899882757 0.8691026000684673 0.8805815446807592
0.63 0.6852566231588539 0.8089155071350461 0.8492571515750296 0.8686178668611937 0.8802599710000113
0.65 0.6852566231588539 0.8071555024150248 0.8479020777706772 0.8676145342162176 0.8794899854106145
0.67 0.6852566231588539 0.8046898881506002 0.8458764072561675 0.8660416609606699 0.8782347824360526
0.69 0.6852566231588539 0.8015111365816349 0.8431311525356029 0.8638397244164957 0.8764359309156583
0.71 0.6852566231588539 0.7976388821342748 0.8396291947835501 0.8609484860611625 0.874027242140845
0.73 0.6852566231588539 0.793125759397495 0.8353561798247151 0.8573173370919656 0.870943752000606
0.75 0.6852566231588539 0.7880602196253126 0.8303304234227953 0.8529131622719575 0.8671234101537664
0.77 0.6852566231588539 0.7825640727157249 0.8246152603860257 0.8477434725532558 0.862537914504568
0.79 0.6852566231588539 0.776783900712467 0.818320093293013 0.8418607672535443 0.8571939814858871
0.81 0.6852566231588539 0.7708771165282267 0.811594958402819 0.835371055540193 0.8511564444621423
0.83 0.6852566231588539 0.7649963713885906 0.8046176675635023 0.828427486584647 0.8445386154841131
0.85 0.6852566231588539 0.7592762191385748 0.7975738049362671 0.8212178100350884 0.8375133853217892
0.87 0.6852566231588539 0.7538213066678746 0.7906315962302726 0.8139315464225173 0.830270159627519
0.89 0.6852566231588539 0.7487061777915763 0.7839321384116426 0.8067445168910858 0.8230001981756314
0.91 0.6852566231588539 0.7439744433696803 0.7775781716042376 0.799797666512247 0.8158671790624765
0.93 0.6852566231588539 0.7396449881459229 0.7716367337854788 0.7931935168132769 0.8089963360278579
0.95 0.6852566231588539 0.73571730386633 0.766143089736226 0.7869977631928782 0.802475678417052
0.97 0.6852566231588539 0.7321776914693543 0.7611085203507786 0.7812460954365189 0.7963600080557969
0.99 0.6852566231588539 0.7290040210225639 0.7565272593385275 0.7759517785758385 0.7906782751962089


==> Results/mrc-cluster-moves-0dot15-th-1-lambda-1-p-1.dat <==
0.01 0.03172291029866777 0.036688449583087576 0.041134355972215236 0.04515287862633151 0.04881464853978978
0.03 0.03172291029866777 0.03787879742533555 0.04332958372678067 0.048209234401002214 0.05261850227007222
0.05 0.03172291029866777 0.03929961041492087 0.04592824571404769 0.05180136738257896 0.05706107091822325
0.07 0.03172291029866777 0.040982486989876034 0.04897870246918289 0.05598552533085157 0.06220110998877159
0.09 0.03172291029866777 0.04296069481693134 0.05252979899361862 0.06081614150516426 0.06809296673921003
0.11 0.03172291029866777 0.04526832779939264 0.05662904041817997 0.06634321048272944 0.0747833898279037
0.13 0.03172291029866777 0.047939117429952674 0.06132032517210212 0.07260930751495538 0.08230818922365024
0.15 0.03172291029866777 0.05100459988603595 0.06664075688371172 0.0796456472223804 0.0906880177019946
0.17 0.03172291029866777 0.05449197985983868 0.07261716595227839 0.08746802721010728 0.09992426641679435
0.19 0.03172291029866777 0.05842205866283118 0.07926305431120545 0.09607362332119739 0.10999619593697099
0.21 0.03172291029866777 0.06280716947152502 0.08657597723630514 0.10543872702936713 0.1208594420956922
0.23 0.03172291029866777 0.06764894138392771 0.09453512576118965 0.11551713243454133 0.13244554347849447
0.25 0.03172291029866777 0.07293586413476873 0.10309903433976128 0.1262389461540428 0.1446620357013968
0.27 0.03172291029866777 0.07864080187289929 0.11220367063564483 0.1375101030651195 0.15739338977789272
0.29 0.03172291029866777 0.08471862717350384 0.12176107066889805 0.14921259467480927 0.1705025853972475
0.31 0.03172291029866777 0.09110416751859572 0.1316586994191224 0.16120550807794135 0.18383336785829335
0.33 0.03172291029866777 0.09771071823434292 0.14175970140584135 0.17332685526638122 0.19721298585498737
0.35 0.03172291029866777 0.10442936680903138 0.151904088354476 0.18539602452270357 0.21045514086931072
0.37 0.03172291029866777 0.11112934908194025 0.1619108408130185 0.19721664147268952 0.22336282206926478
0.39 0.03172291029866777 0.11765974052425815 0.17158101002760556 0.2085798324156914 0.23573110418929907
0.41 0.03172291029866777 0.12385261636759348 0.18070160496437146 0.21926746011067455 0.24734932564656886
0.43 0.03172291029866777 0.12952791447615436 0.1890503820129454 0.22905551915226147 0.25800302137883263
0.45 0.03172291029866777 0.13450002599956734 0.1964014766223065 0.23771768286556477 0.2674756959017637
0.47 0.03172291029866777 0.13858608485536214 0.20253196464568815 0.24502917020164014 0.2755505606517504
0.49 0.03172291029866777 0.14161574946436234 0.20722956255062902 0.2507714932179056 0.2820130841428108
0.51 0.03172291029866777 0.14344207799335987 0.21030167186523063 0.25473857237144165 0.28665483048784096
0.53 0.03172291029866777 0.14395285226494534 0.21158592844203464 0.25674490624512974 0.28927959032257683
0.55 0.03172291029866777 0.143081410971092 0.21096216663538978 0.25663615162355397 0.2897120632740225
0.57 0.03172291029866777 0.140815880600252 0.20836540094902684 0.2543027763931078 0.2878111435733548
0.59 0.03172291029866777 0.1372052385076436 0.20379832357706956 0.24969507732100357 0.2834847726372861
0.61 0.03172291029866777 0.13236103704702754 0.19734178244350756 0.242839660042354 0.2767099832786447
0.63 0.03172291029866777 0.126453386406833 0.18916019268458842 0.23385260743980293 0.2675502674758128
0.65 0.03172291029866777 0.11970081238022094 0.1794994039254219 0.22294702465845867 0.25617104389470746
0.67 0.03172291029866777 0.11235451259511099 0.1686751589681452 0.21043032827267721 0.24284520171257118
0.69 0.03172291029866777 0.10467866348021429 0.15705190892591298 0.19668904502800552 0.227945856289046
0.71 0.03172291029866777 0.0969296468093853 0.14501449850783743 0.18216157562251087 0.2119242027132747
0.73 0.03172291029866777 0.08933721219983697 0.1329368637636975 0.16730221709359078 0.19527396616705822
0.75 0.03172291029866777 0.08209048151579151 0.12115343987753464 0.1525432208508559 0.17848899413781222
0.77 0.03172291029866777 0.07533058349203234 0.10993838965341723 0.13826250554903377 0.16202290598515862
0.79 0.03172291029866777 0.06914921630811652 0.09949368498757508 0.12476006501853419 0.1462552937649314
0.81 0.03172291029866777 0.06359333186019658 0.08994886633783067 0.11224959712700502 0.1314749430210984
0.83 0.03172291029866777 0.05867267498314522 0.0813676950299889 0.1008601353653174 0.1178747398482541
0.85 0.03172291029866777 0.054368940114814135 0.07376009503327866 0.09064693201097489 0.10555952829726394
0.87 0.03172291029866777 0.05064468531329642 0.06709577870801457 0.0816065949915668 0.09456064952834325
0.89 0.03172291029866777 0.047451029627247523 0.06131727131208665 0.07369317986494298 0.08485341601374426
0.91 0.03172291029866777 0.04473366998894562 0.05635090810748889 0.06683272779047818 0.07637393689523647
0.93 0.03172291029866777 0.042437241621358875 0.052115383798269056 0.06093520878093843 0.06903361358849494
0.95 0.03172291029866777 0.04050820739896189 0.04852785533813906 0.05590349271901294 0.0627304663390114
0.97 0.03172291029866777 0.03889660603476339 0.04550800671346313 0.051639673312187634 0.05735744151822171
0.99 0.03172291029866777 0.03755696261950229 0.04298052669246909 0.04804922930927166 0.052808147374232624


==> Results/mrc-cluster-moves-0dot2-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.7005867118353626 0.7338142592537584 0.7497748615941836 0.7596905192389747 0.7666836265766218
0.03 0.7005867118353626 0.7361806131910638 0.7530638284893363 0.7634704335623237 0.7707705822647013
0.05 0.7005867118353626 0.7386362500688708 0.7564829274573481 0.7673964565274587 0.7750096644381728
0.07 0.7005867118353626 0.7411353286246908 0.7599881178823934 0.7714282697671606 0.7793634273745462
0.09 0.7005867118353626 0.7436436326686819 0.7635386806430161 0.7755252767063275 0.7837925533506607
0.11 0.7005867118353626 0.7461620468508386 0.7671232649681057 0.7796692663396851 0.7882740012325458
0.13 0.7005867118353626 0.7487191065598193 0.7707602367343533 0.7838722658611338 0.7928165704750656
0.15 0.7005867118353626 0.7513579678787515 0.7744804913892007 0.7881557099606094 0.7974358965451174
0.17 0.7005867118353626 0.7541298158237839 0.7783207206910878 0.7925397699379522 0.8021396305509385
0.19 0.7005867118353626 0.7570910997672718 0.7823396769522666 0.7970742602829822 0.8069685415369522
0.21 0.7005867118353626 0.7602719787485352 0.7865788772433395 0.8017998227125629 0.8119602219053927
0.23 0.7005867118353626 0.7636684355085626 0.7910455473734095 0.8067322386015784 0.8171293258695422
0.25 0.7005867118353626 0.7672488420748914 0.7957058146167602 0.8118413226665679 0.8224562536009151
0.27 0.7005867118353626 0.7709690326657768 0.8005037700904017 0.8170714346351767 0.8278887807164426
0.29 0.7005867118353626 0.7747822772724926 0.805373310090149 0.8223467713085709 0.8333441150905667
0.31 0.7005867118353626 0.7786430809622504 0.8102516235516226 0.8276009492916625 0.8387611515801087
0.33 0.7005867118353626 0.7825074444010198 0.8150755674960988 0.8327597163636629 0.8440558638330952
0.35 0.7005867118353626 0.786333137965222 0.8197875104087147 0.83776009034401 0.849165045301052
0.37 0.7005867118353626 0.7900790948779608 0.8243329937597363 0.8425424040031768 0.8540273056259148
0.39 0.7005867118353626 0.7937057809989618 0.8286625032078958 0.847053600104068 0.8585883553348792
0.41 0.7005867118353626 0.797175229857829 0.832732358016818 0.851248777250053 0.8628030150291267
0.43 0.7005867118353626 0.8004509872242871 0.8365053631741375 0.8550925248870747 0.8666376218025192
0.45 0.7005867118353626 0.8034975505740294 0.8399507800056553 0.8585590205466438 0.8700691820363622
0.47 0.7005867118353626 0.8062798337112693 0.843043855615826 0.8616313006868135 0.8730842328729436
0.49 0.7005867118353626 0.8087619714017615 0.8457640949001144 0.8643007741824418 0.8756817385703224
0.51 0.7005867118353626 0.8109062319676457 0.8480935750972853 0.8665640555929227 0.8778667989249838
0.53 0.7005867118353626 0.8126720902489308 0.8500144491535223 0.8684201850968197 0.879647951176157
0.55 0.7005867118353626 0.8140155476536897 0.8515064788606386 0.869867518843565 0.8810357481291384
0.57 0.7005867118353626 0.8148892504250542 0.8525450375363781 0.87090044992818 0.8820379366886841
0.59 0.7005867118353626 0.8152433304553819 0.853099504874293 0.8715060716814724 0.8826530581383953
0.61 0.7005867118353626 0.8150273006149333 0.8531325802231822 0.8716635868247526 0.8828736881167277
0.63 0.7005867118353626 0.814193217920052 0.8526000177830872 0.8713406632339147 0.8826778647204016
0.65 0.7005867118353626 0.8127002131157852 0.8514531839014567 0.8704961986446833 0.8820339447015899
0.67 0.7005867118353626 0.8105201708238716 0.8496414767596843 0.8690792068263453 0.8808967674687842
0.69 0.7005867118353626 0.8076448627677544 0.847118958154502 0.8670343875045591 0.8792128134823057
0.71 0.7005867118353626 0.8040925876235354 0.8438510501625909 0.8643051641431156 0.8769198692073401
0.73 0.7005867118353626 0.7999152470538871 0.8398269137365462 0.8608453048304869 0.8739566688538858
0.75 0.7005867118353626 0.7951991382037609 0.8350674093631243 0.8566273202325154 0.8702694680373488
0.77 0.7005867118353626 0.7900642533408381 0.8296370789496267 0.8516595830688218 0.8658280525208075
0.79 0.7005867118353626 0.7846547868903855 0.8236467572559552 0.8459989891140736 0.8606461538789061
0.81 0.7005867118353626 0.7791254838533768 0.8172474099558718 0.839753869534042 0.8547874263234538
0.83 0.7005867118353626 0.7736259842429127 0.8106165840426778 0.8330823920248653 0.8483800754379873
0.85 0.7005867118353626 0.7682873134755326 0.8039375906843274 0.8261709079208519 0.8415918626534542
0.87 0.7005867118353626 0.7632110148984866 0.7973766382523055 0.8192099240447894 0.834617493166971
0.89 0.7005867118353626 0.7584677381071255 0.7910702076477787 0.8123716401508289 0.8276450797548427
0.91 0.7005867118353626 0.7540987619253461 0.7851185749974824 0.805796567732794 0.8208402920266205
0.93 0.7005867118353626 0.7501191482278791 0.7795822958410358 0.7995807586484486 0.81432367962861
0.95 0.7005867118353626 0.7465261250801056 0.7744923261963065 0.7937855066630441 0.8081795205766377
0.97 0.7005867118353626 0.7433038940005292 0.7698551938054202 0.7884407055781749 0.8024565722946276
0.99 0.7005867118353626 0.7404287955939253 0.7656607491491938 0.7835538371839104 0.7971777478202332


==> Results/mrc-cluster-moves-0dot2-th-1-lambda-1-p-1.dat <==
0.01 0.042855100616634154 0.04733992061164753 0.0513671018736126 0.05501674116842873 0.058350343455967714
0.03 0.042855100616634154 0.04843047424198395 0.05338320120843642 0.05782988973594071 0.061858518553462374
0.05 0.042855100616634154 0.04973525191428001 0.05577614381022823 0.06114575503798792 0.06596848162514969
0.07 0.042855100616634154 0.05128396575516144 0.05859196482676318 0.0650185741416739 0.0707376703218902
0.09 0.042855100616634154 0.05310812764360126 0.06187767717630421 0.06950166700879266 0.07622037634187118
0.11 0.042855100616634154 0.0552402370508664 0.06567950395453923 0.07464486465811929 0.08246458271256456
0.13 0.042855100616634154 0.05771285248485742 0.07004099101197311 0.08049191433347298 0.08950893597126376
0.15 0.042855100616634154 0.060557354248380615 0.07500075586158175 0.08707763338902366 0.09737966479526049
0.17 0.042855100616634154 0.06380219701567062 0.08058959313694251 0.0944244966020698 0.10608709985713284
0.19 0.042855100616634154 0.0674706840829591 0.08682706861165303 0.10253887773912257 0.11562207326920086
0.21 0.042855100616634154 0.07157846824489444 0.09371800656885299 0.11140747581164036 0.12595277427671778
0.23 0.042855100616634154 0.07613099231840588 0.10124930809135936 0.12099452173564593 0.13702276490825285
0.25 0.042855100616634154 0.08112095965426348 0.10938728807107265 0.1312399361590795 0.14875018376610888
0.27 0.042855100616634154 0.08652585592697669 0.11807558136250024 0.14205851442868317 0.16102832172566622
0.29 0.042855100616634154 0.09230560591822835 0.12723366817668316 0.15333996226383959 0.17372696295703585
0.31 0.042855100616634154 0.09840046143476358 0.1367560427848364 0.1649497652117644 0.18669465258327736
0.33 0.042855100616634154 0.1047294092430786 0.1465122529312302 0.17673083910347046 0.19976135293053096
0.35 0.042855100616634154 0.11118931314180501 0.15634785606144283 0.18850589977758767 0.2127415558327866
0.37 0.042855100616634154 0.11765506965807596 0.16608634709436762 0.20008033373599274 0.2254373405121091
0.39 0.042855100616634154 0.12398104358672556 0.17553209702399233 0.21124551467756644 0.23764142230082808
0.41 0.042855100616634154 0.13000406950881874 0.18447435185904681 0.22178247046591268 0.24914000655112234
0.43 0.042855100616634154 0.13554805077032933 0.1926919884403868 0.23146544483747114 0.25971497140447797
0.45 0.042855100616634154 0.1404304084734421 0.19995935642766305 0.24006589239865064 0.2691461862316814
0.47 0.042855100616634154 0.14447024858254587 0.20605305325358242 0.24735672389118596 0.27721364435746176
0.49 0.042855100616634154 0.14749806679276742 0.21075982904054258 0.25311734256248625 0.2837002524791403
0.51 0.042855100616634154 0.14936660757971654 0.21388582291732824 0.2571399948649346 0.2883958726821673
0.53 0.042855100616634154 0.14996221779002947 0.21526723192364328 0.2592380397917874 0.29110347842283374
0.55 0.042855100616634154 0.14921576424391267 0.2147823249079605 0.25925650221572705 0.2916476794453179
0.57 0.042855100616634154 0.14711198481356516 0.21236439375437677 0.257085746778168 0.28988846655497064
0.59 0.042855100616634154 0.1436957049942987 0.20801415308654506 0.25267606837429 0.2857347830364589
0.61 0.042855100616634154 0.139073741496558 0.2018101280435071 0.2460541739276643 0.2791652862862208
0.63 0.042855100616634154 0.13341103978580138 0.19391372113587324 0.2373355943294712 0.27024458928350287
0.65 0.042855100616634154 0.1269207897934883 0.1845673998058981 0.22673284034510444 0.25913973397743134
0.67 0.042855100616634154 0.1198487978673118 0.17408268762192766 0.21455148465730198 0.2461238116542725
0.69 0.042855100616634154 0.11245400043474925 0.16281922233580057 0.20117529397008221 0.23156929491991957
0.71 0.042855100616634154 0.10498782601434953 0.15115648717908708 0.187038796645119 0.21592543584650495
0.73 0.042855100616634154 0.0976754982172892 0.13946271347007363 0.17259140908987364 0.19968267825067232
0.75 0.042855100616634154 0.09070212784446935 0.12806647398557272 0.15825959140046494 0.18333015534331162
0.77 0.042855100616634154 0.08420541988071883 0.11723618647947909 0.14441491288864658 0.1673156793791747
0.79 0.042855100616634154 0.07827427394100141 0.10716834416164693 0.13135053435194444 0.15201175341910686
0.81 0.042855100616634154 0.07295347948190513 0.09798764242782419 0.11927362358657659 0.137699975071319
0.83 0.042855100616634154 0.06825123801605681 0.08975363393095508 0.10830693629445681 0.12456579551733803
0.85 0.042855100616634154 0.06414828336610194 0.08247285851872713 0.09850009812030647 0.1127067729671491
0.87 0.042855100616634154 0.06060674174906735 0.07611250629337116 0.08984500443380503 0.10214776012129297
0.89 0.042855100616634154 0.05757776173705559 0.07061343690068171 0.08229200384915464 0.09285850860619003
0.91 0.042855100616634154 0.05500745646209614 0.06590112722768891 0.0757644917590698 0.08477069803020998
0.93 0.042855100616634154 0.052841191905343 0.06189414617998781 0.0701708442084663 0.07779252811326076
0.95 0.042855100616634154 0.05102639707196847 0.058510143015363794 0.0654132969731701 0.07182001905243197
0.97 0.042855100616634154 0.04951424401665178 0.055669798315855834 0.061394154215529344 0.06674524049418276
0.99 0.042855100616634154 0.04826049741468664 0.053299185743116 0.05801981050690413 0.06246191847365011


==> Results/mrc-cluster-moves-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.7581242069577093 0.7924515556337624 0.8060455026640607 0.8137482901482065 0.8188832034459359
0.03 0.7581242069577093 0.7943087694703317 0.8084285866841923 0.8163615668473592 0.8216222394383437
0.05 0.7581242069577093 0.7962178754700151 0.810872879825375 0.8190371951868086 0.82442297740009
0.07 0.7581242069577093 0.7981642937594047 0.8133645448455334 0.8217624669285566 0.8272740050687868
0.09 0.7581242069577093 0.8001285961122131 0.8158868357846241 0.8245232430440721 0.8301627068747689
0.11 0.7581242069577093 0.802084138491354 0.8184156881829863 0.8272987752886489 0.8330708701623775
0.13 0.7581242069577093 0.8039987718991228 0.8209212361909234 0.830063378522266 0.8359763801323248
0.15 0.7581242069577093 0.8058367661988703 0.8233682166859349 0.8327856942245802 0.8388514093970671
0.17 0.7581242069577093 0.807563088206567 0.8257195636649421 0.8354317763366977 0.8416650354005315
0.19 0.7581242069577093 0.8091473350736186 0.82793982980008 0.837968035424693 0.844387303239875
0.21 0.7581242069577093 0.8105671305104467 0.829998819714749 0.8403627109038402 0.846988063547325
0.23 0.7581242069577093 0.8118098933033406 0.8318759989907794 0.8425940575045865 0.8494406362657578
0.25 0.7581242069577093 0.81287246061497 0.8335593980198239 0.8446460411680695 0.8517335190682425
0.27 0.7581242069577093 0.8137599727364412 0.835046375436294 0.8465126412407744 0.8538584335226173
0.29 0.7581242069577093 0.8144845962533731 0.8363412004953386 0.8481909718252141 0.8558043177358345
0.31 0.7581242069577093 0.815064647783452 0.8374551984751463 0.8496891936083053 0.8575831270047181
0.33 0.7581242069577093 0.8155242757904579 0.8384057975987383 0.8510159322725673 0.8591939906810864
0.35 0.7581242069577093 0.8158927979992706 0.8392169103146154 0.8521872863241189 0.8606475494620077
0.37 0.7581242069577093 0.8162038080111959 0.8399191338750718 0.8532252151211128 0.8619579639762398
0.39 0.7581242069577093 0.8164934385831495 0.8405494300692884 0.8541591730189284 0.8631468660465474
0.41 0.7581242069577093 0.8167970762429884 0.8411482904681902 0.8550241150782147 0.8642413186772583
0.43 0.7581242069577093 0.817146006146608 0.8417562707121204 0.8558580740708097 0.8652727889343353
0.45 0.7581242069577093 0.8175632943803433 0.8424089610850582 0.8566989803130771 0.8662771534720641
0.47 0.7581242069577093 0.8180608676786708 0.8431321503226441 0.8575779345534467 0.8672855342442949
0.49 0.7581242069577093 0.818637212360102 0.8439370209980477 0.8585144368359574 0.8683214816467042
0.51 0.7581242069577093 0.8192765305140637 0.8448177372374139 0.8595122245290199 0.8693955435554681
0.53 0.7581242069577093 0.8199493366769666 0.8457508336580446 0.8605571896669475 0.8705016820164746
0.55 0.7581242069577093 0.8206138364825264 0.8466965487189693 0.8616181400329426 0.8716173382542506
0.57 0.7581242069577093 0.8212180300499721 0.8476014228402138 0.8626492317285466 0.8727055602961274
0.59 0.7581242069577093 0.8217021505727028 0.8484013714957008 0.8635928858700115 0.8737168941269101
0.61 0.7581242069577093 0.8220015742992819 0.8490252178872959 0.8643839224106058 0.8745948363882055
0.63 0.7581242069577093 0.8220503063414537 0.8493978513657199 0.8649519812988116 0.8752762912089201
0.65 0.7581242069577093 0.8217855394274087 0.8494440695324665 0.8652248227865225 0.8756958538793701
0.67 0.7581242069577093 0.8211532504282144 0.849092634063621 0.8651307244539732 0.8757856394103781
0.69 0.7581242069577093 0.8201147998277066 0.848281233839072 0.8646009680178117 0.8754776050170453
0.71 0.7581242069577093 0.8186544106727828 0.8469643213059448 0.8635768404210798 0.8747094037890055
0.73 0.7581242069577093 0.8167846037741979 0.8451187341831488 0.8620111303069102 0.8734203959892117
0.75 0.7581242069577093 0.8145500696014767 0.8427544640268991 0.8598828226591109 0.8715699262180975
0.77 0.7581242069577093 0.8120257030358073 0.8399195088815875 0.8572041430288528 0.8691416605954388
0.79 0.7581242069577093 0.8093092264105128 0.8367013965684773 0.8540302358016318 0.8661596107631742
0.81 0.7581242069577093 0.8065091475822619 0.8332208910381509 0.8504617458198722 0.8626962977274115
0.83 0.7581242069577093 0.8037303424940524 0.8296169598958886 0.8466360264456478 0.8588730317301223
0.85 0.7581242069577093 0.8010610498641493 0.826026270416799 0.8427066242416313 0.854842555648763
0.87 0.7581242069577093 0.7985667256810844 0.8225688956127548 0.8388264915990783 0.8507749322560773
0.89 0.7581242069577093 0.7962867140285439 0.8193322415318532 0.8351194004782908 0.8468190503882241
0.91 0.7581242069577093 0.7942363498581478 0.8163685583267114 0.8316718647218353 0.8430891957027904
0.93 0.7581242069577093 0.7924132685869184 0.8136986510845015 0.8285307670873296 0.8396564525202065
0.95 0.7581242069577093 0.7908027670401585 0.8113187899346667 0.8257091442181606 0.8365513019227686
0.97 0.7581242069577093 0.789383448563511 0.8092092613555146 0.8231954533906358 0.8337721644542351
0.99 0.7581242069577093 0.7881313708349513 0.8073424133487364 0.8209650772052308 0.8313001073619459


==> Results/mrc-cluster-moves-0dot5-th-1-lambda-1-p-1.dat <==
0.01 0.13095145440494027 0.13387166186820246 0.13650671948858434 0.1389053650229322 0.14110520463511678
0.03 0.13095145440494027 0.13459888996012345 0.13785687027995233 0.14079659243540527 0.14347205760618248
0.05 0.13095145440494027 0.13547074880698046 0.13946360264611737 0.1430328071150613 0.14625492773740317
0.07 0.13095145440494027 0.13650642002997013 0.14135707419412638 0.1456500916515834 0.14949265885537605
0.09 0.13095145440494027 0.1377258025389651 0.14356743733488175 0.148683226013999 0.15322133189633544
0.11 0.13095145440494027 0.13914915775406264 0.14612408029417953 0.15216461657316804 0.15747299843821094
0.13 0.13095145440494027 0.14079658136731568 0.1490546095507596 0.15612294942685304 0.1622741623527676
0.15 0.13095145440494027 0.1426872919292462 0.15238360675106125 0.16058166348153582 0.16764416983404454
0.17 0.13095145440494027 0.14483870777174618 0.15613112816824326 0.16555720326848528 0.1735934430368622
0.19 0.13095145440494027 0.1472653296557205 0.16031103001562066 0.17105720282129663 0.18012176928034573
0.21 0.13095145440494027 0.14997748103615846 0.16492924521114785 0.1770787759641839 0.18721683606660827
0.23 0.13095145440494027 0.15297983464368145 0.16998191212396896 0.18360679380426514 0.19485289568561945
0.25 0.13095145440494027 0.15626982916246498 0.1754535614828513 0.19061233199228592 0.20298951953066646
0.27 0.13095145440494027 0.1598360192104906 0.18131538982032486 0.19805147132020054 0.21157121615372548
0.29 0.13095145440494027 0.16365640206041493 0.18752371989154912 0.20586422221105802 0.22052659040553332
0.31 0.13095145440494027 0.16769680764761255 0.19401865401656715 0.21397380947430752 0.229768283677177
0.33 0.13095145440494027 0.17190951608412267 0.20072312392563904 0.2222862898722156 0.23919294524906273
0.35 0.13095145440494027 0.1762322179472146 0.2075423406110817 0.23069046513461244 0.24868139239537054
0.37 0.13095145440494027 0.1805874964088583 0.21436376345324099 0.2390581276410453 0.2580988829223013
0.39 0.13095145440494027 0.1848830081251641 0.22105766796350948 0.24724465510220306 0.267295534426363
0.41 0.13095145440494027 0.1890128993194052 0.22747908369835979 0.255090974035157 0.2761081692313746
0.43 0.13095145440494027 0.19285951050051905 0.23346897540958483 0.2624236087797724 0.2843591833827438
0.45 0.13095145440494027 0.19629751455590216 0.23885881415177396 0.26905902672922716 0.29186060800599767
0.47 0.13095145440494027 0.1991986120146229 0.24347472860432842 0.27480639732370477 0.2984157988273843
0.49 0.13095145440494027 0.20143798782488018 0.24714387626548032 0.2794728612391974 0.30382340563285676
0.51 0.13095145440494027 0.20290203727626105 0.2497024639804101 0.28287046606208155 0.30788330241021344
0.53 0.13095145440494027 0.2034970498236911 0.25100554567195293 0.2848252542012295 0.3104046104118599
0.55 0.13095145440494027 0.2031582428184498 0.25093839641888055 0.2851885438034614 0.31121597218565994
0.57 0.13095145440494027 0.2018582922851231 0.2494289756060699 0.283850758629458 0.3101798035797047
0.59 0.13095145440494027 0.19961395576679872 0.24645992864788444 0.2807558392415666 0.3072067981396693
0.61 0.13095145440494027 0.19648965332767954 0.24207863838106936 0.27591595193279034 0.3022737488494124
0.63 0.13095145440494027 0.19259645307382864 0.2364027387970939 0.26942304062350253 0.29543924998837556
0.65 0.13095145440494027 0.18808582358226206 0.22961861124047434 0.2614536859852172 0.2868539619993343
0.67 0.13095145440494027 0.18313816972293698 0.22197154644957065 0.25226505769221746 0.2767630098575267
0.69 0.13095145440494027 0.1779474448671288 0.21374739331385412 0.24217949502843994 0.26549565251487356
0.71 0.13095145440494027 0.17270417921096606 0.20524803716532755 0.23155893872718963 0.25344230133391954
0.73 0.13095145440494027 0.16757965385519225 0.1967644782675388 0.22077243757832865 0.24102044613551293
0.75 0.13095145440494027 0.16271393316095661 0.18855264063507735 0.2101630581804083 0.22863613920281592
0.77 0.13095145440494027 0.15820950563228012 0.1808164478155136 0.20002106655101273 0.21664931817784353
0.79 0.13095145440494027 0.15412995030778803 0.17369875583456726 0.19056549299542203 0.20534637455495544
0.81 0.13095145440494027 0.15050399083717297 0.16728273649474718 0.18193986041526142 0.1949292479549501
0.83 0.13095145440494027 0.14733193099768369 0.16159900331810567 0.17421665478352039 0.18551546024831272
0.85 0.13095145440494027 0.14459338731219146 0.15663693215384597 0.1674092932486016 0.1771488181201032
0.87 0.13095145440494027 0.14225471505901602 0.15235700486608417 0.1614872408970782 0.16981570368679488
0.89 0.13095145440494027 0.1402752344234979 0.14870198126510425 0.1563906662976971 0.1634619016873835
0.91 0.13095145440494027 0.1386119198906147 0.1456060763032365 0.15204355040420797 0.15800908204957118
0.93 0.13095145440494027 0.13722261303352787 0.14300144062617273 0.14836302758490336 0.15336644699097335
0.95 0.13095145440494027 0.1360679715066249 0.14082255669278493 0.14526630703432647 0.1494400912428961
0.97 0.13095145440494027 0.13511247271624843 0.13900874576937497 0.14267481924962272 0.14613875751317432
0.99 0.13095145440494027 0.13432477206599142 0.1375053905864004 0.14051651585151992 0.14337727816408097


==> Results/mrc-cluster-moves-0dot65-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.7474348667611881 0.7907334396149339 0.80730869629692 0.8165519216725547 0.8226538068340044
0.03 0.7474348667611881 0.7929686688470186 0.8101322233078547 0.8196181983619715 0.8258449567809507
0.05 0.7474348667611881 0.7952653482554949 0.81302189343376 0.8227474928432477 0.8290951106305952
0.07 0.7474348667611881 0.7976123227554246 0.8159656942284762 0.8259276340239499 0.8323923187456361
0.09 0.7474348667611881 0.7999959351106158 0.8189507362787816 0.8291468710599292 0.8357256142379283
0.11 0.7474348667611881 0.8023974438262389 0.8219591696516071 0.8323889918907457 0.8390798996271668
0.13 0.7474348667611881 0.8047935432010738 0.8249686518810901 0.8356339173994922 0.8424371800459611
0.15 0.7474348667611881 0.8071555024150252 0.8279506678544171 0.838855566272997 0.8457736843045854
0.17 0.7474348667611881 0.8094523154046271 0.8308745990412548 0.8420267515803934 0.8490651346014124
0.19 0.7474348667611881 0.8116496203519082 0.8337040050131412 0.845113815631901 0.8522811422703548
0.21 0.7474348667611881 0.8137132356175162 0.8363999519452807 0.848077539991815 0.8553823984020937
0.23 0.7474348667611881 0.8156115306408752 0.8389245320439971 0.8508850951264693 0.8583440237869062
0.25 0.7474348667611881 0.8173177144600976 0.8412417705171158 0.8534951297990707 0.861120747169466
0.27 0.7474348667611881 0.8188116074141685 0.8433210871804128 0.8558751596904226 0.8636814798974668
0.29 0.7474348667611881 0.8200809696067286 0.8451393320069841 0.8579961865919045 0.865993227886291
0.31 0.7474348667611881 0.8211210855961036 0.8466821973847614 0.8598398642029355 0.8680392213612773
0.33 0.7474348667611881 0.8219345670455802 0.8479441936764865 0.8613930631356836 0.8697986350722063
0.35 0.7474348667611881 0.8225300002409293 0.8489283680907995 0.8626532449498228 0.8712655666468561
0.37 0.7474348667611881 0.8229210209282223 0.8496455531373984 0.8636257538254172 0.8724406405425436
0.39 0.7474348667611881 0.8231248706848071 0.8501135232503911 0.8643238988268789 0.8733311655057425
0.41 0.7474348667611881 0.8231611348795258 0.8503555970230385 0.8647697756809931 0.8739587376475739
0.43 0.7474348667611881 0.8230505140976447 0.8503987906785613 0.8649889695907922 0.8743433874865714
0.45 0.7474348667611881 0.8228134806764733 0.8502728481110359 0.865013336978266 0.8745170444671212
0.47 0.7474348667611881 0.8224690712298446 0.8500079704275235 0.8648764591037508 0.8745126868676372
0.49 0.7474348667611881 0.8220335321826908 0.8496329507750817 0.8646129259485603 0.8743668231501369
0.51 0.7474348667611881 0.821518878447602 0.8491727797862625 0.8642551109914556 0.8741154216887066
0.53 0.7474348667611881 0.820931826682645 0.848646386503763 0.8638301042031252 0.8737898156585693
0.55 0.7474348667611881 0.8202727272175543 0.8480643403588672 0.863357982669918 0.873418437769072
0.57 0.7474348667611881 0.8195350235811429 0.8474275006746008 0.8628474879080907 0.873015312645754
0.59 0.7474348667611881 0.8187050506151574 0.8467244531106327 0.862292664739676 0.8725792844259812
0.61 0.7474348667611881 0.8177624547731772 0.8459337022074769 0.8616781262593336 0.8721030469047364
0.63 0.7474348667611881 0.816681427891496 0.8450218405680268 0.8609719304324795 0.8715584837570227
0.65 0.7474348667611881 0.815432924100582 0.8439467587299894 0.8601301578314171 0.8709033623254522
0.67 0.7474348667611881 0.8139880975557297 0.8426607889673454 0.8591000778027617 0.8700857057913892
0.69 0.7474348667611881 0.8123230436119158 0.8411160342804691 0.857824206158509 0.8690456817380926
0.71 0.7474348667611881 0.8104247591475456 0.839271742705341 0.856247534461827 0.8677226304506487
0.73 0.7474348667611881 0.8082969545362071 0.8371019067492123 0.8543233716504741 0.8660577339279978
0.75 0.7474348667611881 0.8059646320849383 0.834605252296705 0.8520267062535087 0.8640103051562531
0.77 0.7474348667611881 0.8034747554357538 0.8318104716144327 0.8493604100337993 0.8615611602250164
0.79 0.7474348667611881 0.8008927150389348 0.8287789309205121 0.8463648173267724 0.8587296390544237
0.81 0.7474348667611881 0.7982937076787768 0.8255991289752613 0.8431172294245359 0.8555741636494711
0.83 0.7474348667611881 0.7957518098477432 0.8223745137323297 0.8397244485716797 0.8521928117902398
0.85 0.7474348667611881 0.7933293360935538 0.8192063540348911 0.8363045480361132 0.8487072428032466
0.87 0.7474348667611881 0.7910719192353599 0.816182604334082 0.8329735131301654 0.8452506542588293
0.89 0.7474348667611881 0.7890049537566296 0.8133642321484535 0.8298213642715409 0.8419348252972344
0.91 0.7474348667611881 0.7871357464677771 0.8107834349185724 0.8269041918688009 0.8388364245246233
0.93 0.7474348667611881 0.7854584675032272 0.8084494012082086 0.8242498529593281 0.8360021273815716
0.95 0.7474348667611881 0.7839578638414757 0.806351036113982 0.8218556536808587 0.8334385733410489
0.97 0.7474348667611881 0.7826145885884235 0.8044672185705501 0.8197033390497448 0.8311320937420468
0.99 0.7474348667611881 0.7814080168498199 0.8027720688287866 0.8177662829517293 0.829057140538882


==> Results/mrc-cluster-moves-0dot65-th-1-lambda-1-p-1.dat <==
0.01 0.10500310733879399 0.10877129222696022 0.11214981379654053 0.1152076334546814 0.11799756719202482
0.03 0.10500310733879399 0.10968247056021681 0.11383281126534435 0.1175542762605446 0.12092221448557175
0.05 0.10500310733879399 0.11077099649654089 0.11582744770746624 0.12031633763582715 0.12434390093368596
0.07 0.10500310733879399 0.11206023927701406 0.11816968642337537 0.12353591774726035 0.12830693856859118
0.09 0.10500310733879399 0.11357424288061826 0.1208950008047006 0.1272527932537938 0.13285135019408711
0.11 0.10500310733879399 0.11533704430407876 0.12403698168781824 0.13150246434672103 0.1380105268438472
0.13 0.10500310733879399 0.11737200906565334 0.12762611540786903 0.13631462815307194 0.14380962937579778
0.15 0.10500310733879399 0.11970081238022097 0.13168802918321673 0.14171103870582233 0.15026333059228708
0.17 0.10500310733879399 0.1223422530723425 0.13624164099165903 0.14770345997024786 0.15737387863893784
0.19 0.10500310733879399 0.12531084428667832 0.14129714433901594 0.15429160669612366 0.16512930487327282
0.21 0.10500310733879399 0.12861519478505423 0.1468538949865567 0.16146116909263508 0.17350186616152438
0.23 0.10500310733879399 0.13225622146011493 0.15289832999304587 0.16918213125070727 0.18244700831662358
0.25 0.10500310733879399 0.1362252399456264 0.15940196499422954 0.17740732897703718 0.1919026145013332
0.27 0.10500310733879399 0.14050204181745454 0.1663196747465373 0.18607152588634163 0.20178890328728466
0.29 0.10500310733879399 0.1450530175329327 0.17358823986376798 0.19509081198533038 0.21200855465180582
0.31 0.10500310733879399 0.14982977110211054 0.18112591090256017 0.20436335700118058 0.22244842271499474
0.33 0.10500310733879399 0.1547674348111148 0.1888311610076672 0.21376857410001293 0.23297874388806053
0.35 0.10500310733879399 0.15978453091233366 0.19658401395253458 0.22316962968355472 0.24345642738254752
0.37 0.10500310733879399 0.1647828618834414 0.20424659864152955 0.23241414063169502 0.25372549289582097
0.39 0.10500310733879399 0.16964875241825483 0.21166519103972922 0.24133625184825752 0.2636187686421722
0.41 0.10500310733879399 0.17425530991252416 0.21867283885780953 0.24975899439587743 0.27296013482369186
0.43 0.10500310733879399 0.1784660511987705 0.22509290148552977 0.2574965197599885 0.2815647620672057
0.45 0.10500310733879399 0.18213988168848685 0.23074356014728425 0.2643576064875032 0.28924240270178914
0.47 0.10500310733879399 0.18513743673625682 0.23544335468390545 0.27014930987326546 0.2957990729411379
0.49 0.10500310733879399 0.187328638450315 0.2390179451705178 0.27468191968002703 0.30104055715375805
0.51 0.10500310733879399 0.18860117625531364 0.24130822398209634 0.27777533705481494 0.3047770653680122
0.53 0.10500310733879399 0.1888694187116043 0.24217987514936168 0.2792674971169056 0.3068305199213574
0.55 0.10500310733879399 0.18808300284361082 0.24153409013220947 0.27902477480466414 0.3070435786423996
0.57 0.10500310733879399 0.18623424645468836 0.23931903026261794 0.27695490918399823 0.3052930589866593
0.59 0.10500310733879399 0.18336307461468696 0.23554058829236496 0.27302066818731924 0.30150398870347755
0.61 0.10500310733879399 0.17955851762778693 0.23027102382406095 0.26725401434458546 0.29566756977476993
0.63 0.10500310733879399 0.174955592579026 0.22365287122301689 0.2597667458187358 0.2878563841878262
0.65 0.10500310733879399 0.16972723697032271 0.21589612934547053 0.25075514039301366 0.2782355332932868
0.67 0.10500310733879399 0.16407161893938216 0.20726719076389147 0.24049510691619527 0.26706469502861996
0.69 0.10500310733879399 0.15819621816039808 0.19806972816998283 0.22932623884541542 0.2546877463392834
0.71 0.10500310733879399 0.15230100772543792 0.18861988207129107 0.2176257479317409 0.24150924861205122
0.73 0.10500310733879399 0.14656325595893957 0.17921955225339045 0.20577582358987384 0.2279601088665157
0.75 0.10500310733879399 0.14112639273684663 0.17013271080112183 0.1941305772167005 0.2144586976319658
0.77 0.10500310733879399 0.1360944507085694 0.16156913284011343 0.18298956587736487 0.20137628512264913
0.79 0.10500310733879399 0.13153137376853458 0.15367592062616744 0.1725797104403616 0.18900972137047728
0.81 0.10500310733879399 0.1274654790154172 0.1465392812425984 0.16305126774309048 0.17757060672409675
0.83 0.10500310733879399 0.12389609834182264 0.1401918061735068 0.15448230646951552 0.16718520225127825
0.85 0.10500310733879399 0.12080143933969596 0.13462389087452872 0.14689065930837486 0.15790498651474724
0.87 0.10500310733879399 0.11814604287068403 0.12979601800795149 0.14024877519944598 0.14972241026193317
0.89 0.10500310733879399 0.11588705973634854 0.12565001308338175 0.13449849675199682 0.14258795815503866
0.91 0.10500310733879399 0.11397896947956895 0.12211809532981642 0.1295636435407929 0.1364254587924397
0.93 0.10500310733879399 0.11237700650791285 0.11912988492290615 0.12536026454018204 0.1311451236469738
0.95 0.10500310733879399 0.11103891325770267 0.11661633511701648 0.12180270247449809 0.1266515272466721
0.97 0.10500310733879399 0.1099263081886154 0.11451299356135541 0.11880886038336456 0.12285081486438393
0.99 0.10500310733879399 0.10900498939750554 0.1127611410237811 0.11630236626729136 0.11965392129049911


==> Results/mrc-ind-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6402699226581633 0.6928771923354204 0.718309431001866 0.7337827556480654 0.7444478912246032
0.03 0.6467037200544008 0.7000764601463161 0.7256130743715306 0.7410635056197559 0.7516760988872848
0.05 0.6531943366135473 0.7073451755952169 0.7329733671941263 0.7483887802649737 0.7589391520874078
0.07 0.6597294629757088 0.7146764039011542 0.7403841536235827 0.7557525967946881 0.766231242735267
0.09 0.6662958547244198 0.7220625257624498 0.7478386385676324 0.7631481739695367 0.773545517975865
0.11 0.6728793397607091 0.7294952938713357 0.7553296563453529 0.7705684763500459 0.7808749883670552
0.13 0.6794648801517691 0.7369658400901857 0.7628496402606435 0.7780060492642948 0.7882121410574591
0.15 0.6860365403009262 0.7444646338203527 0.7703907597006632 0.7854534026035317 0.7955496464331612
0.17 0.6925774986335844 0.7519813532777395 0.7779446914903838 0.7929025490537714 0.8028794250796487
0.19 0.6990701231103921 0.7595048989428604 0.7855026395215177 0.8003452526829303 0.8101939066928436
0.21 0.7054959437089693 0.7670233701768436 0.7930555693293145 0.807773094075626 0.8174844531977927
0.23 0.7118357305126561 0.774523955702469 0.8005919357280092 0.8151695330004917 0.8247231203644563
0.25 0.718069520543164 0.7819929017067702 0.8081075128335088 0.82254886829939 0.8319596669041422
0.27 0.7241767031501041 0.7894155415039653 0.8155860820293868 0.8298788240096364 0.8391274595559906
0.29 0.7301360632573946 0.7967761627780632 0.8230185464651627 0.8371576253929736 0.84623682049938
0.31 0.7359258658769399 0.804058026571876 0.83039341267255 0.8443757383387933 0.8532790184105672
0.33 0.7415239596621692 0.8112433537236303 0.8376986017377017 0.851523287245489 0.8602449381278107
0.35 0.7469078598169352 0.8183124932328415 0.8449190732694773 0.8585854987063499 0.8671176850662434
0.37 0.7520548695456841 0.8252479035175622 0.8520486844081382 0.8655664291508928 0.8739119770509933
0.39 0.756942203738836 0.8320262234800002 0.8590663204406499 0.8724413370945798 0.8805950563339091
0.41 0.7615471063379906 0.8386262192972146 0.8659600210894535 0.8792056742427481 0.8871693444253047
0.43 0.7658470160950954 0.8450248645732197 0.8727132898855169 0.8858443316239293 0.893615320970815
0.45 0.7698197014612305 0.8511981812536835 0.8793108786998558 0.8923501420940696 0.899934447629426
0.47 0.7734434438565192 0.8571213231137995 0.8857353032535282 0.8987100737674906 0.9061141689199804
0.49 0.7766971841218407 0.8627686307708538 0.8919684904170411 0.904912051318971 0.9121454384919427
0.51 0.7795607325254126 0.8681137915252981 0.8979914463623601 0.9109435364251035 0.9180191461595602
0.53 0.7820149248960006 0.8731299081100424 0.903784129447286 0.9167913194643522 0.9237258912585362
0.55 0.7840418899014074 0.8777898150724666 0.9093256960024372 0.9224418319023382 0.9292564881267984
0.57 0.7856249450881448 0.8820656519696626 0.9145935692072968 0.9278797903289655 0.9346002594957181
0.59 0.7867493599612863 0.8859301983896741 0.9195651547002724 0.933090372493261 0.9397477707206789
0.61 0.7874019770462619 0.8893559624065122 0.92421618601447 0.9380568904880828 0.9446879536557681
0.63 0.7875716776662101 0.8923159789847929 0.9285216122894436 0.9427618153824289 0.9494094067002317
0.65 0.7872494996895969 0.8947839348945059 0.9324554443244745 0.9471863155790541 0.9538996785731203
0.67 0.7864287936349634 0.8967344728471017 0.9359909656214497 0.9513104071967549 0.9581455505294185
0.69 0.7851053837450068 0.8981434644422162 0.9391007956479892 0.9551127181328058 0.9621325548135021
0.71 0.7832776793970242 0.8989883061456935 0.9417570819484506 0.9585704945426188 0.9658448966891904
0.73 0.7809467917791786 0.8992482381563213 0.9439317167391235 0.9616595860210063 0.9692652782786504
0.75 0.7781166708912715 0.89890470862102 0.9455966377295866 0.9643545316283024 0.9723748240696747
0.77 0.7747938592875435 0.8979414649955876 0.9467239939585699 0.9666285651708121 0.9751529155449025
0.79 0.7709881226186641 0.8963453197625146 0.9472867440035987 0.9684538841314952 0.9775771650025739
0.81 0.7667118253433551 0.8941059935140168 0.9472587780713453 0.9698017224912409 0.9796233301682039
0.83 0.7619802032385679 0.8912166393069233 0.9466154821801929 0.9706427194355514 0.9812654342000818
0.85 0.7568112475486096 0.8876740736495374 0.945334157461782 0.9709472191269184 0.982475798591068
0.87 0.7512254593082113 0.8834788899597192 0.9433944193873455 0.9706856595627082 0.9832252583824417
0.89 0.7452458744655939 0.8786358089376654 0.9407788381482144 0.9698292904165396 0.9834838705748427
0.91 0.7388978773017684 0.873153793078606 0.9374731649428971 0.9683498498785204 0.9832192502140545
0.93 0.7322088216267342 0.8670460147578185 0.9334671488043581 0.9662217365748142 0.9824009757276089
0.95 0.7252079274125552 0.8603299950309828 0.9287546362353762 0.9634210842363152 0.9809972297440479
0.97 0.7179259790338111 0.8530275427165555 0.9233341489451872 0.9599271871622792 0.9789773797375871
0.99 0.7103950360611314 0.8451646512584531 0.917209179709924 0.9557229917953416 0.9763122852009496


==> Results/mrc-ind-th-1-lambda-0dot5-p-0dot5.dat <==
0.01 0.47487595550044975 0.5387819319130214 0.5722052289675288 0.593338939162781 0.6082276392086214
0.03 0.4830196577498948 0.5485233666677396 0.5824014304190576 0.6036816221521913 0.6186094975437877
0.05 0.49126257877080826 0.5583951008184265 0.5927146924566775 0.6141249134196227 0.6290777124952419
0.07 0.49958267101502457 0.5683832888666549 0.6031332434454726 0.6246575563191494 0.6396212134819764
0.09 0.5079560200218391 0.5784728598478963 0.6136445979732924 0.635267713881155 0.650228369228267
0.11 0.5163568459067336 0.5886473670796305 0.624235449888113 0.6459428753385397 0.6608868965731932
0.13 0.5247577096344793 0.5988891968675623 0.6348921005027063 0.6566704792165745 0.6715846672915511
0.15 0.5331294485209651 0.6091791768495813 0.6455999610551493 0.6674372813124918 0.6823089145078624
0.17 0.5414412849698067 0.6194965031735618 0.6563435385115542 0.6782293555715075 0.6930461584327886
0.19 0.5496609827317823 0.6298188785742224 0.6671070087219533 0.6890333272451865 0.7037842950709495
0.21 0.5577549486807595 0.640121952022058 0.677872798970486 0.699833584677797 0.7145077782585592
0.23 0.565688396917656 0.6503797160300904 0.6886231350977021 0.7106158498879921 0.7252041619280944
0.25 0.573425541027119 0.660564080919716 0.6993387725381284 0.7213645352361115 0.7358592717714507
0.27 0.580929778667352 0.6706449228255962 0.7099992518916274 0.7320634073862806 0.7464583545685584
0.29 0.588163928436503 0.6805899785769642 0.7205827714923649 0.7426958096788094 0.7569868645553367
0.31 0.5950904763313489 0.6903648488983687 0.7310660491075247 0.7532444865214933 0.7674302645411485
0.33 0.6016717481042115 0.6999328557807427 0.7414239482500058 0.7636909612123901 0.7777725627737992
0.35 0.6078705561741551 0.7092556307431862 0.7516301389497405 0.7740169705373307 0.7879999281463235
0.37 0.6136498622432169 0.7182920917955262 0.7616553321537229 0.7842017379693341 0.7980954694207186
0.39 0.61897369752115 0.7269996302377898 0.7714686924783609 0.794224154519978 0.808043275153149
0.41 0.623807199686665 0.7353337576120291 0.7810369197676406 0.8040614171527927 0.817826388969538
0.43 0.6281170750510792 0.7432485303834273 0.7903244284467936 0.8136893006109143 0.8274275299971978
0.45 0.63187158306181 0.7506961268054476 0.7992922183197219 0.823080515910299 0.8368269957617497
0.47 0.6350416387668184 0.7576286673751271 0.8079000180787244 0.8322073518410397 0.8460060614943766
0.49 0.6376003820077966 0.763997069027739 0.8161039763437149 0.8410383182972775 0.854942748397607
0.51 0.6395239016239461 0.7697522593648088 0.8238579668851073 0.8495398459288943 0.8636145295865555
0.53 0.6407914861478695 0.7748455345634108 0.8311132644268272 0.8576748207822247 0.8719952729511738
0.55 0.6413859334259481 0.7792291144476575 0.8378189998503686 0.8654032955940175 0.8800569896931744
0.57 0.6412938155160849 0.7828567226003558 0.8439223153457346 0.872681946436523 0.8877688241603441
0.59 0.6405057553938764 0.7856842408662865 0.849368816154266 0.8794640116204896 0.8950963266160811
0.61 0.6390166323112642 0.7876703690287526 0.8541030681017123 0.8856993483969005 0.9020013547825358
0.63 0.6368257657742562 0.7887773039447112 0.8580692040645048 0.8913345579136935 0.9084417251878867
0.65 0.633937051650658 0.788971436159601 0.8612116578066671 0.8963132784831389 0.9143710140361804
0.67 0.6303590478160064 0.7882240242170251 0.863475972581211 0.9005766041517482 0.9197384687312105
0.69 0.6261050067932157 0.7865118515473758 0.8648097050077476 0.9040636562562818 0.9244890110105356
0.71 0.6211928557227773 0.7838178510124206 0.8651634242445894 0.9067123742496828 0.9285635207793276
0.73 0.6156451156910008 0.7801316596991078 0.8644917291366162 0.9084604003572033 0.9318991954920331
0.75 0.6094887549573935 0.7754501126699844 0.8627543393106231 0.9092462080001914 0.9344302515527296
0.77 0.6027549795577597 0.7697776145459292 0.8599171163274099 0.9090102560612272 0.936088709186707
0.79 0.5954789951756273 0.7631264837939679 0.8559531847940444 0.9076964402257951 0.9368056230749614
0.81 0.5876996653390559 0.7555170946931541 0.8508438759531931 0.9052534862335508 0.9365123779818032
0.83 0.5794591524270086 0.7469779443794158 0.8445796378277659 0.9016364481458512 0.9351422322868062
0.85 0.5708024977269166 0.737545571059584 0.8371608174879922 0.8968082307404027 0.9326320954111151
0.87 0.5617771399817423 0.7272643050288452 0.828598251271535 0.8907410112181537 0.9289243480704089
0.89 0.5524324661493814 0.7161859613313718 0.8189137543401641 0.8834176484652343 0.9239688388949344
0.91 0.5428192250705395 0.7043692559559911 0.8081402665248509 0.8748328093843654 0.9177247584445378
0.93 0.5329890334623307 0.6918792231187759 0.7963218935888776 0.8649939907082744 0.9101625312770095
0.95 0.5229938133207604 0.678786441111561 0.7835136515464303 0.8539222449816839 0.9012655400824628
0.97 0.5128852501560206 0.6651661641938149 0.7697809586614812 0.8416525634982895 0.8910315311278457
0.99 0.5027142438305339 0.651097351614153 0.7551988983643156 0.828233975203852 0.8794738108753143


==> Results/mrc-ind-th-1-lambda-1-p-1.dat <==
0.01 0.02601579434864828 0.03820078010289089 0.04744095471267584 0.05492729501662812 0.061228826726883734
0.03 0.028329147965842492 0.04202546097673983 0.05237493006479311 0.06072718293308989 0.06773135322204045
0.05 0.030855972669802806 0.046217797749405376 0.057780415607086 0.06707228475663983 0.07483346697028792
0.07 0.033600105046914845 0.05078812767294731 0.0636716797204327 0.07397871442051127 0.0825518873057274
0.09 0.03656173047950311 0.05574144824034616 0.07005717589292546 0.0814565437064465 0.09089714254734774
0.11 0.03973668384193842 0.06107634335199455 0.07693841578981749 0.08950875947027442 0.09987263205846819
0.13 0.04311581474926009 0.06678399766485804 0.08430893978642152 0.0981303652917735 0.10947389153275704
0.15 0.04668436403660724 0.07284715723491919 0.09215313630453006 0.10730727035275375 0.11968760490726842
0.17 0.05042146519442412 0.07923922756757702 0.10044516089442505 0.11701527112094616 0.1304907336862745
0.19 0.05429979821953873 0.0859235430049585 0.1091479925060521 0.12721917458888804 0.14184985426317764
0.21 0.0582854052327298 0.09285273090514169 0.1182123734086026 0.13787153993813456 0.15371983544316706
0.23 0.06233773749192622 0.09996841275846048 0.1275761676969982 0.14891199990280593 0.16604341320603294
0.25 0.06640995347138443 0.10720111899294815 0.13716367251240855 0.16026612455310518 0.1787498216375382
0.27 0.07044947870136063 0.11447057591766999 0.14688531083618925 0.17184464818721298 0.19175384013635965
0.29 0.07439886212248562 0.12168638596242268 0.15663763798333852 0.18354281497899128 0.20495475679344044
0.31 0.07819691309386922 0.12874915715006238 0.16630379674755463 0.1952400129783717 0.21823538630590406
0.33 0.08178002123788482 0.1355519698988742 0.17575432078480993 0.20679959290898356 0.2314609918906821
0.35 0.08508401943711856 0.14198286123824794 0.1848492648161394 0.21807013913078693 0.24447968857565747
0.37 0.08804560050341101 0.14792667427456668 0.1934394904842243 0.22888549589298107 0.2571209394052668
0.39 0.09060458413597021 0.15326868602785249 0.20137058792857215 0.23906811826644203 0.26919790808985145
0.41 0.09270570297585769 0.1578976349249832 0.20848617584769621 0.24843166577940767 0.2805086707875737
0.43 0.09430059010945627 0.16170945572720097 0.21463254750673016 0.25678553260330794 0.29083977924768295
0.45 0.09534933392588625 0.16461054422109286 0.21966305128179206 0.2639393610394957 0.2999699174059861
0.47 0.0958224876850579 0.16652230323141418 0.22344487672292263 0.26971122249104135 0.30767844311144493
0.49 0.0957018473982505 0.16738358320425875 0.22586321917818877 0.2739329049339025 0.3137508324679909
0.51 0.09498155854058138 0.16715406991454979 0.22682738221357684 0.2764584593476243 0.3179889034800679
0.53 0.09366851827181068 0.16581647262607352 0.22627551839606302 0.277171558907922 0.32022026086704103
0.55 0.09178236430070486 0.16337799170186396 0.22417866169783426 0.2759925942881547 0.32030835956242554
0.57 0.0893549748729138 0.15987081300811112 0.22054349664389186 0.27288453386390715 0.31816171296154055
0.59 0.0864295544870495 0.15535165647304533 0.21541375313966346 0.267857267398452 0.3137418388394037
0.61 0.08305926559081975 0.14990023316574413 0.2088698680580441 0.2609697544527722 0.3070688756078509
0.63 0.07930552920668658 0.1436167651524435 0.20102697558259733 0.2523298148357945 0.2982243654023582
0.65 0.0752360439001189 0.13661863726615636 0.1920312308301776 0.2420913833344213 0.2873507203307822
0.67 0.0709226254247351 0.12903636517159092 0.18205466216173175 0.23044932215418823 0.2746472259896812
0.69 0.06643896325346012 0.12100908916837826 0.17128884310007378 0.21763208318739033 0.26036275630161204
0.71 0.06185840244535222 0.11267984598765159 0.15993777745598203 0.2038927079675219 0.24478569151952057
0.73 0.05725184241380839 0.10419085664652762 0.14821041059055212 0.18949874397100233 0.22823173253147086
0.75 0.052685836074249114 0.09567906460513995 0.13631320578881287 0.1747217490974301 0.21103051001565973
0.77 0.048220972166622765 0.08727215331844866 0.12444322320737326 0.15982707886680408 0.1935119655376648
0.79 0.043910598088598825 0.07908522613461376 0.11278208513501714 0.14506461305761445 0.17599349417544846
0.81 0.03979988790586523 0.07121821151443779 0.10149101596840308 0.13066080894068813 0.1587685063620889
0.83 0.03592530326072102 0.06375413047665195 0.09070724064315694 0.11681258096688973 0.14209720027135592
0.85 0.032314415271714914 0.05675819249293758 0.08054175223234472 0.10368312254613717 0.1261998364302937
0.87 0.028986060145215896 0.05027767922349558 0.07107842346085468 0.0913997029352467 0.11125266138124365
0.89 0.025950816799462668 0.04434259331579491 0.062374440875321 0.08005344466618965 0.0973865499827585
0.91 0.023211691946188405 0.03896683824391164 0.05446171178086204 0.06970062907735217 0.08468783492111431
0.93 0.020765027971246405 0.034149941233383614 0.04734923971834248 0.06036550352201469 0.07320127683243162
0.95 0.01860151335768082 0.02987906266965354 0.04102606218626445 0.05204402498339021 0.0629344465893937
0.97 0.01670726191639326 0.026131202796500972 0.03546458510599614 0.04470827943689942 0.05386314800985122
0.99 0.015064895632266515 0.0228754563277743 0.03062406091873509 0.03831120088631614 0.04593736381279933


==> Results/mrc-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6402681499155551 0.6928702886811154 0.7183015757039592 0.7337747664329066 0.744439912734034
0.03 0.6466860612549896 0.7000107548102921 0.7255392887664585 0.7409895664450799 0.751603876454916
0.05 0.6531403216242289 0.7071526243631964 0.7327593468843594 0.7481756309290977 0.7587317271089496
0.07 0.6596123225048687 0.7142769760447127 0.7399441775804471 0.7553168385858897 0.7658089571163134
0.09 0.6660826137452809 0.7213650818503378 0.7470772990627655 0.7623985739726468 0.7728223141460011
0.11 0.672529290695233 0.7283951909156146 0.7541387419599201 0.7694020879685224 0.7797534686526206
0.13 0.6789289960875438 0.7353442346510417 0.7611078308706495 0.776309076835388 0.7865864129422818
0.15 0.6852566231588545 0.7421870574926627 0.7679615740804562 0.7830985559579188 0.7933020376022457
0.17 0.6914860993577455 0.7488975073151776 0.7746762712012578 0.7897490588431961 0.7998803390825933
0.19 0.6975902554031028 0.7554477364808434 0.7812261940793059 0.7962371210527326 0.8062999633282082
0.21 0.7035414651873673 0.7618085530634534 0.787583155696863 0.8025377252574076 0.8125451385613838
0.23 0.7093121305186192 0.7679511037823163 0.7937203877122945 0.8086206084138599 0.8185628230944783
0.25 0.7148752754138135 0.7738461857543453 0.799608830616534 0.8144639109632412 0.8243578272467471
0.27 0.720205052100755 0.7794658029256671 0.8052203470538276 0.8200383003130309 0.8298937317872519
0.29 0.7252772449678333 0.7847839356352733 0.8105274531901057 0.8253149237953257 0.8351395905906871
0.31 0.7300695745705413 0.7897774853500008 0.8155066673640174 0.8302730739762371 0.8400815787259872
0.33 0.7345618177468061 0.7944270403970132 0.8201354945324263 0.8348853380210098 0.8446848417234666
0.35 0.7387356799394726 0.7987175796192147 0.8243974967231906 0.8391342378302349 0.8489323222024204
0.37 0.7425743020994255 0.8026385852308477 0.828280999540107 0.8430057141153299 0.8528077886335472
0.39 0.7460616136681766 0.806184086459367 0.8317803226792131 0.8464921331187784 0.8563016930206333
0.41 0.7491813135338011 0.809351870272258 0.8348954103703727 0.8495918999816909 0.8594098226166221
0.43 0.7519157847026925 0.8121424444453811 0.8376313492696996 0.8523097691498677 0.862135005516069
0.45 0.7542447698173262 0.8145574463698596 0.8399975165944309 0.8546570793596935 0.8644884441769478
0.47 0.7561443326642817 0.8165978122003468 0.8420051264342758 0.8566483092916801 0.8664846490080378
0.49 0.7575857750267105 0.8182616684463917 0.8436657510891095 0.8583010966980649 0.8681437081834364
0.51 0.7585347702984364 0.8195422183532408 0.8449884682335679 0.8596328511688489 0.8694874548481701
0.53 0.7589510742651853 0.8204257750080095 0.8459773155716155 0.8606579234196537 0.870536319592676
0.55 0.7587885460727715 0.8208899518428197 0.8466286604547721 0.8613845611202462 0.8713061464620085
0.57 0.7579959743619611 0.8209025820376893 0.846929389065529 0.8618128777705196 0.8718063334298307
0.59 0.756518562569719 0.820420949608222 0.8468549281176188 0.8619318607418245 0.8720359479096342
0.61 0.7543003726766375 0.8193918330312709 0.8463682820431182 0.8617181035864903 0.8719822433171899
0.63 0.751287889873965 0.8177525034382581 0.8454196160832324 0.8611344878054057 0.8716181806167383
0.65 0.7474348667611881 0.815432924100582 0.8439467587299894 0.8601301578314171 0.8709033623254522
0.67 0.742708438104165 0.8123595461971558 0.841876695923221 0.8586403735397243 0.8697810139505214
0.69 0.7370962749218324 0.8084611148893136 0.8391283883521943 0.856588135361237 0.8681812790214538
0.71 0.7306141759332502 0.8036778757991601 0.8356200344218475 0.8538899736316057 0.8660252892664613
0.73 0.7233122723487212 0.7979711627209304 0.8312743455715924 0.8504554054572135 0.8632193456269825
0.75 0.7152782602325735 0.7913367574924466 0.8260349024561293 0.8462046076418133 0.8596743415175402
0.77 0.7066353481997232 0.7838142371557542 0.8198782509133349 0.8410777712290657 0.85530972524216
0.79 0.697533997240773 0.7754917868024538 0.8128279184432166 0.8350538193936355 0.8500763922435585
0.81 0.6881387983321967 0.7665025464010657 0.8049619196643105 0.8281645865082482 0.843970372856148
0.83 0.6786125750975018 0.7570106181140841 0.7964077051314382 0.8204989066106303 0.8370469956087409
0.85 0.6691017836999023 0.7471902826035794 0.7873243737304557 0.8121907761954429 0.8294142265700792
0.87 0.6597287275918573 0.7372098966261036 0.7778863095031233 0.8034077150984651 0.8212287132570946
0.89 0.6505862954484611 0.7272130607447174 0.7682536686353907 0.7943130781793355 0.8126512823382267
0.91 0.6417394502188989 0.7173132002639249 0.758561541191769 0.7850523882554143 0.8038330014052615
0.93 0.6332297423578543 0.707593777431682 0.748914278909914 0.7757414178333462 0.7948969131715093
0.95 0.6250803431790056 0.6981123077477606 0.7393871344780342 0.7664650081726178 0.7859337745922362
0.97 0.617301264902103 0.6889067881896126 0.7300329204683176 0.757283623548038 0.777008325601405
0.99 0.6098934846952676 0.6800013267466661 0.7208885024324432 0.7482405052173899 0.7681669209885493


==> Results/mrc-th-1-lambda-0dot5-p-0dot5.dat <==
0.01 0.47487704701507355 0.5387771400047665 0.5721991228043639 0.5933326684441697 0.6082215290483846
0.03 0.4830303562700381 0.5484776378458299 0.5823435805371797 0.6036226097090196 0.6185523355956506
0.05 0.49129532629085093 0.5582613684261608 0.5925463153348514 0.6139539462722519 0.6289126168857668
0.07 0.4996537085059637 0.5681091024514394 0.6027894106055329 0.6243102574619124 0.639287295111669
0.09 0.508085954462755 0.578001227365055 0.6130548842360912 0.6346749188063394 0.6496606784811014
0.11 0.5165709692925449 0.5879177003973084 0.623324983376041 0.645031991363925 0.660018128250643
0.13 0.5250859978783544 0.5978382477713842 0.6335824517166826 0.6553663078258285 0.6703458026150538
0.15 0.5336061928599354 0.6077418584195262 0.6438100098154502 0.6656631288909325 0.6806307284154767
0.17 0.5421044207380002 0.6176065592413446 0.6539898552924359 0.6759070516457458 0.6908587211807997
0.19 0.5505510430321336 0.6274096543396379 0.664104794386208 0.686084576249574 0.701019049914428
0.21 0.5589136236858807 0.6371266975138483 0.674135775616739 0.6961792903653221 0.7110960799915839
0.23 0.567156883893178 0.6467321229115539 0.6840641240273704 0.7061769292067452 0.7210788874170176
0.25 0.5752425291986494 0.6561984508657511 0.6938696028332065 0.7160614226087311 0.730953905436392
0.27 0.5831292238976138 0.6654964436387556 0.7035311540109817 0.7258165767837903 0.7407079683348232
0.29 0.5907726311688369 0.6745939447542844 0.7130239320034788 0.7354208033673781 0.750320636623345
0.31 0.5981254873894946 0.6834577141795273 0.7223250184851271 0.7448581027769304 0.7597805197282981
0.33 0.6051377843101446 0.6920512161544883 0.731406941572753 0.754106307552427 0.7690695018130955
0.35 0.6117570144187882 0.7003355617780962 0.7402407709933003 0.7631424320628399 0.7781679439849358
0.37 0.6179284405502283 0.7082690577602369 0.7487950115549373 0.7719413607275019 0.7870548697741175
0.39 0.6235956174597159 0.7158073817906376 0.7570358912517605 0.7804763490819314 0.7957086816073755
0.41 0.6287007877652235 0.722903287676661 0.7649267629520475 0.7887176762332253 0.8041034141881264
0.43 0.6331855637722965 0.7295067652338443 0.7724282647348953 0.7966339915996208 0.8122143796966229
0.45 0.6369916688455715 0.7355649759498576 0.7794979562661446 0.8041909491971702 0.8200130062282227
0.47 0.6400618994056548 0.7410225953017697 0.7860902880971294 0.8113508755085901 0.8274665327170576
0.49 0.6423412650614627 0.7458220844607026 0.7921570885042818 0.8180748707175232 0.834545224384719
0.51 0.64377827784499 0.7499040423664664 0.7976466828473893 0.8243196958684151 0.841211434065644
0.53 0.6443269039769076 0.7532086347343339 0.8025054734167282 0.830040508053188 0.8474284490930114
0.55 0.6439482814228925 0.7556762858493585 0.8066775145383083 0.8351894873595476 0.8531562493803866
0.57 0.6426131669491035 0.7572496963652009 0.8101058579185716 0.8397168555591102 0.8583526943781963
0.59 0.6403042977745449 0.7578758919382034 0.8127337004595786 0.8435714434995429 0.862973804747993
0.61 0.6370188930972752 0.7575088253057063 0.814505956254207 0.8467015408573338 0.8669750502391994
0.63 0.6327708353570825 0.7561123021902725 0.8153712904409467 0.8490558594460978 0.8703093367113613
0.65 0.6275917786311078 0.7536621367714083 0.8152833618528181 0.8505838410764959 0.8729289289774899
0.67 0.6215321185667643 0.750149722424732 0.8142045806076968 0.85123915143437 0.8747881193701368
0.69 0.6146592623383503 0.7455823863808835 0.8121061622318441 0.8509777878027615 0.8758372914240004
0.71 0.6070553540384165 0.7399844701844341 0.8089703955263187 0.849761418998156 0.8760303851804375
0.73 0.5988131693088583 0.7333963605987475 0.8047914582343295 0.8475579021836164 0.8753223532850355
0.75 0.5900313730340206 0.7258725340491153 0.7995755674506883 0.8443420368377523 0.8736695771270597
0.77 0.5808093963652207 0.7174784793418528 0.7933405409734654 0.8400973877078691 0.8710352675993215
0.79 0.5712433461146863 0.7082880767984269 0.786116000923603 0.8348174297355323 0.8673881002878929
0.81 0.5614218534229657 0.698378849502578 0.7779401101595959 0.8285042970789414 0.8627030776438742
0.83 0.5514246568943801 0.6878304383196041 0.7688601669720226 0.8211714786756369 0.8569667249320632
0.85 0.5413214378319918 0.6767217457916528 0.7589302573209677 0.8128426471498531 0.8501762527944328
0.87 0.5311720623040165 0.6651295294943883 0.7482099320319908 0.8035511691844308 0.8423401132958227
0.89 0.5210275303126772 0.653127693147473 0.7367631818105196 0.7933396970680668 0.8334785470841899
0.91 0.5109312151908767 0.6407869441232813 0.7246572854451945 0.7822588882761653 0.8236223736610562
0.93 0.5009201925183078 0.6281747884435892 0.7119619906326973 0.7703665819608575 0.8128127340577236
0.95 0.4910265214304976 0.6153557721534317 0.6987488603292313 0.7577267086685003 0.8010997986254618
0.97 0.4812783579339371 0.6023918152287231 0.6850908690878492 0.7444086295814891 0.7885422817762433
0.99 0.4717005498347943 0.5893420083955411 0.6710613547871691 0.7304855736696964 0.7752056465769857


==> Results/mrc-th-1-lambda-1-p-1.dat <==
0.01 0.026019535864248464 0.03820425185498866 0.047443914338018735 0.054929656442666036 0.061230570935991754
0.03 0.0283677206775251 0.04206133926001879 0.052405189522903114 0.06075088550630159 0.06774833690438548
0.05 0.030978260094864762 0.046331820421437346 0.057875459497913714 0.06714527896019497 0.07488405152201862
0.07 0.03387249131950093 0.051042648581929945 0.06388113726205133 0.07413619207330444 0.08265703810843864
0.09 0.03707104677867311 0.05621816153061208 0.0704440979326002 0.08174081801354087 0.09107916366682559
0.11 0.04059298966939896 0.0618787711588071 0.07758018490136695 0.08996867577742522 0.1001534031482275
0.13 0.044454803169661564 0.06803952860439998 0.08529766827499034 0.09882013230079645 0.10987251158260562
0.15 0.048669165741376245 0.07470884078539938 0.09359663894046533 0.10828700057349931 0.12022124310664219
0.17 0.05324354101275157 0.0818850199768937 0.10246226739589637 0.11834098113087764 0.13115832449103143
0.19 0.058178639046924926 0.08955792317226334 0.11187347714783763 0.12895289568703994 0.14264965053933432
0.21 0.06346670416415147 0.09770372096413384 0.12179125136904712 0.14007119917314176 0.15463354147518976
0.23 0.06908972600812932 0.10628494987190902 0.13216273263802608 0.15163191637973603 0.1670382019334432
0.25 0.07501760439541884 0.1152485443577688 0.14291910905063726 0.16355593148683334 0.17977788301459613
0.27 0.08120639815668447 0.12452456078843145 0.15397510106121304 0.17574911786245376 0.19275348695778294
0.29 0.08759674402126086 0.13402517222015997 0.16522865146258475 0.1881025124397715 0.20585305578995144
0.31 0.09411257871051622 0.14364408779310328 0.1765610464263386 0.20049287546415942 0.21895251127461599
0.33 0.10066037394624197 0.15325649753535522 0.18783737223900565 0.21278337225540628 0.23191645396693972
0.35 0.10712903346790698 0.1627195406728829 0.1989072790057928 0.2248244069770809 0.2445989289060427
0.37 0.11339064326103303 0.17187337614413034 0.209605984844212 0.23645434388692255 0.2568437458415298
0.39 0.11930233045186736 0.18054303410521458 0.219755743921411 0.2475006109576063 0.26848537466263755
0.41 0.12470931369803738 0.18854091509420193 0.22916741490710352 0.2577804451422766 0.2793489756866402
0.43 0.12944936701534668 0.19567022693765945 0.23764255025078082 0.2671019689944337 0.2892507966556242
0.45 0.13335873521051655 0.20172943917379108 0.24497606982500933 0.2752656088900945 0.29799875414482224
0.47 0.13627948129025433 0.2065179311995333 0.2509597032198995 0.2820658852930681 0.3053930597153802
0.49 0.13806812170988433 0.2098431359981687 0.25538679795987007 0.28729445841312506 0.3112280564898523
0.51 0.13860521542203824 0.2115293734753757 0.2580588781210732 0.29074471871258656 0.3152953526100005
0.53 0.1378053559171096 0.21142849399112754 0.2587945668319555 0.2922188661430775 0.3173894283394396
0.55 0.13562672294841055 0.2094321246478942 0.25744105230294606 0.2915375150246025 0.3173151217451751
0.57 0.13207919489413744 0.20548501273763756 0.25388872359564363 0.2885541945862233 0.3149020326068692
0.59 0.12722953914118434 0.19959780171464075 0.248086969759524 0.2831708092847263 0.3100174324146324
0.61 0.12120261429522763 0.19185767167379103 0.2400612150580781 0.2753583549192648 0.3025895743721336
0.63 0.11417721025533464 0.18243373708925667 0.22992653348952635 0.2651753034634194 0.29262799279547985
0.65 0.10637618537258103 0.17157485702463673 0.21789505111276372 0.2527825331074287 0.28024363134790037
0.67 0.09805133721230111 0.15959802618627625 0.2042731225652478 0.23844913337184903 0.26566165058668334
0.69 0.0894646072599081 0.1468673240408095 0.18944591614495754 0.22254480716959263 0.24922133648408507
0.71 0.0808683233810627 0.13376595321862597 0.17385013214905837 0.2055176044422942 0.23136047912188748
0.73 0.07248735252095309 0.12066551427883848 0.15793823103480148 0.18785834097626383 0.2125827176760028
0.75 0.06450593733948315 0.10789809111418927 0.14214094826351403 0.17005855634782757 0.19341454729766974
0.77 0.05706086492040407 0.09573602223145673 0.1268354515469339 0.15257050314786444 0.17436019872957145
0.79 0.05024052647436079 0.0843808216567515 0.11232289097842867 0.13577485160869013 0.1558616527671778
0.81 0.0440892656875022 0.07396230954229883 0.09881906276545326 0.11996256018459245 0.1382725144554039
0.83 0.038615180574811676 0.06454594916578855 0.08645726979465136 0.10533175902906307 0.12184866958757076
0.85 0.033798860495176344 0.056144099419697946 0.07529824598403183 0.09199433765792184 0.1067506257529313
0.87 0.029602082269289738 0.04872931132114406 0.06534492962153735 0.07999023102677282 0.09305617527721144
0.89 0.025975272667532145 0.04224693067970199 0.05655795058862073 0.06930415242894224 0.08077728812533468
0.91 0.02286333900465365 0.03662572553199635 0.0488695901815377 0.05988166030693491 0.06987738734381448
0.93 0.020209907306772464 0.03178616291708513 0.04219524479892175 0.051642961484439566 0.06028680950168173
0.95 0.01796014377146456 0.027646337832955024 0.03644204384180608 0.04449367235549448 0.051915218549388444
0.97 0.016062485783274898 0.024125966783508094 0.03151496931396449 0.038332738455780654 0.04466098616231113
0.99 0.014469576550118175 0.021148886829216423 0.02732096060238091 0.03305797718741958 0.03841795195732819


==> Results/psucc-vs-theta-mrc-lambda-0dot1-p-0dot5.dat <==
0.1 0.924940309720844 0.9767263622817319 0.9831532021994669 0.9856616266178422 0.9870800655883711 0.9880254251535573
0.15 0.9088619674028504 0.9711579728683911 0.978954248659519 0.9819779961700124 0.9836854141722814 0.9848252851862642
0.2 0.8955246347318279 0.9665441464787717 0.9755079416899369 0.9789638571693352 0.98090815873266 0.9822039775715982
0.25 0.8839364969318475 0.9625296360824622 0.972532886036811 0.976371556353945 0.9785235292872808 0.9799545196290541
0.3 0.8735891237722703 0.9589340889286557 0.9698848787209741 0.9740719498365642 0.9764120237565534 0.9779647030410453
0.35 0.8641806747223568 0.9556518279568602 0.9674795133257709 0.9719889972286275 0.9745027081374132 0.976167374707053
0.4 0.8555145759972721 0.9526148711345028 0.965262724945562 0.9700739141899463 0.9727498540584798 0.9745188990095024
0.45 0.8474543563201647 0.9497765488336751 0.9631976098507973 0.9682934432052488 0.9711223297584349 0.972989726252506
0.5 0.8399007027915558 0.9471032259420968 0.9612577205735505 0.9666237807268131 0.9695977805571592 0.971558396755577
0.55 0.8327786795982902 0.9445697382102632 0.9594233712285315 0.9650472291134862 0.9681595852091167 0.9702089822401828
0.6 0.8260300979559465 0.9421567021476098 0.9576795179823108 0.9635503716386352 0.966795295179201 0.9689298044364975
0.65 0.8196087100175562 0.939848805339443 0.956014284682806 0.9621225472691174 0.965494857096879 0.9677110866377114
0.7 0.8134770314985725 0.937633711589748 0.954418171477209 0.9607552884552171 0.9642503671382298 0.9665453303118026
0.75 0.807604190707232 0.9355013158764608 0.9528834303362601 0.9594417121976652 0.9630554292122538 0.9654264752097937
0.8 0.801964397584574 0.9334432139437775 0.9514036203734362 0.9581760569691835 0.9619046039704333 0.9643492298727028
0.85 0.7965358505209348 0.9314523373210918 0.949973401967593 0.9569536818458794 0.9607937260599073 0.9633098649707094
0.9 0.7912999136825712 0.9295226598003172 0.948588170982316 0.9557704405088284 0.9597188258100164 0.9623022481158179
0.95 0.7862405343203618 0.92764901481407 0.9472440270292253 0.9546228974954898 0.958676698942124 0.9613298507561787
1. 0.7813437309013765 0.9258269073207447 0.9459375817265463 0.9535080844702133 0.9576646578669028 0.9603836830055955
1.05 0.7765972716903298 0.9240524214777984 0.9446658789500384 0.9524233684719888 0.9566802008293798 0.959463457534151
1.1 0.7719903655882282 0.9223221162128112 0.9434263618488821 0.9513665482244859 0.9557213662221772 0.9585674019856175
1.15 0.7675134397937092 0.920632936860352 0.9422167255665824 0.9503355566032816 0.9547861590172043 0.9576935758272282
1.2 0.763157959086743 0.9189821724726417 0.9410349520647501 0.9493286488512899 0.9538730301825328 0.95684053946646
1.25 0.7589162663857445 0.9173673903829418 0.9398792267678061 0.9483442250653699 0.952980471461255 0.9560068369527417
1.3 0.7547814728255153 0.9157864147109437 0.9387479365216086 0.9473808768813187 0.9521071892405394 0.955191252566408
1.35 0.7507473496768994 0.9142372694591078 0.9376396138229053 0.94643732464733 0.9512520056070426 0.9543926875253299
1.4 0.7468082382476844 0.9127181725523892 0.9365529396260784 0.9455124050157455 0.9504138173315223 0.9536100178285831
1.45 0.7429589850159831 0.9112274977874159 0.9354867112004013 0.9446050983642037 0.9495917751176546 0.9528426340646503
1.5 0.7391948803704852 0.9097637616148866 0.9344398272375852 0.9437144005203154 0.9487848404120975 0.9520893320089993
1.55 0.7355116059203145 0.9083256071058846 0.9334113094900226 0.9428395168605521 0.9479923897558793 0.9513497088926609
1.6 0.731905191139377 0.9069117982371705 0.9324002332443252 0.9419795927137941 0.9472135512750836 0.9506228145314151
1.65 0.7283719735109454 0.9055211509533982 0.9314057053828217 0.9411338493285303 0.9464476160522471 0.9499079698993919
1.7 0.7249085695168674 0.9041526355430883 0.9304270060318831 0.9403016950800579 0.9456940873170471 0.9492047985599914
1.75 0.7215118410512629 0.902805259508008 0.9294634016186409 0.9394824899510055 0.9449523695839703 0.9485127077911243
1.8 0.7181788852634542 0.9014781244273928 0.9285142292654656 0.9386756352603282 0.9442218825359453 0.947831139094126
1.85 0.7149069853854323 0.9001703657089265 0.9275788547771247 0.9378805987992312 0.9435021637837447 0.9471596595557145
1.9 0.7116936173324604 0.8988811976811035 0.9266567077313488 0.9370968804406886 0.9427927411751077 0.9464978159228316
1.95 0.7085364207004229 0.8976098878845373 0.9257472616827153 0.9363240376018953 0.9420932316281674 0.9458452819613041
2. 0.7054331872858921 0.8963557439915204 0.9248499998008964 0.9355615992091404 0.9414031695522349 0.9452015762328043

==> Results/psucc-vs-theta-mrc-lambda-0dot5-p-0dot75.dat <==
0.1 0.5569969293674307 0.8182681381955127 0.8656260542372494 0.8849327759885418 0.8959678099962067 0.9033645517534488
0.15 0.48835369279942 0.7781622484487436 0.8340556304518165 0.8569629992611536 0.8700526468104846 0.8788339967278804
0.2 0.4371007274232275 0.7459723899014398 0.8085983867975342 0.8344086456494588 0.8491395180239385 0.8590092946717791
0.25 0.39642222447802195 0.7187523397763532 0.7869433987098745 0.8152242243557789 0.8313554020135894 0.8421491979845692
0.3 0.36291434754882723 0.6950079863359063 0.7679211495080653 0.798363810186794 0.8157289826130234 0.8273370582036619
0.35 0.33460630964470206 0.6738627837193791 0.7508515022252986 0.7832184369260946 0.8016919526979542 0.8140332677947859
0.4 0.31024557783097306 0.6547518756849007 0.7353005201361098 0.7694004054783408 0.7888818629240059 0.8018922458399294
0.45 0.28898305228427956 0.6372866654117129 0.7209725834721822 0.7566466165287558 0.777053170699989 0.7906804585040033
0.5 0.27021508170034786 0.6211865205410768 0.7076560670422214 0.7447694686846682 0.7660308060619027 0.7802306665331049
0.55 0.2534965104401618 0.6062410949962006 0.695193567917317 0.7336299564218483 0.7556852577267478 0.7704193868461067
0.6 0.23848937726557046 0.5922880056191259 0.6834645298391997 0.7231223095420187 0.745918613670644 0.7611540350807586
0.65 0.22493096043392838 0.5791988140010764 0.6723739974546424 0.7131632246907712 0.7366533770199002 0.7523604909969703
0.7 0.21261295014718243 0.5668699026264691 0.6618458355688953 0.7036863012277028 0.7278281311236493 0.743980524901621
0.75 0.20136743075120844 0.5552162713851982 0.6518178668095652 0.6946375240402398 0.719393065559178 0.7359670076345584
0.8 0.19105709267911467 0.5441671733551039 0.6422384588054331 0.6859720258811299 0.7113066184771157 0.7282802679334972
0.85 0.18156826971679052 0.5336630140811517 0.6330644332261633 0.6776527948261664 0.7035352060016712 0.7208892128141614
0.9 0.17280582894241753 0.5236530092414778 0.6242588555529053 0.6696477621430578 0.696048994550955 0.7137627358816433
0.95 0.16468942929163988 0.5140935324397368 0.6157902048085702 0.6619299042635334 0.688823236721312 0.7068846151427669
1. 0.15715058050243036 0.504946718914121 0.6076311282441889 0.6544758010650253 0.6818365959902205 0.7002277863892169
1.05 0.150130507782205 0.4961795107201352 0.5997577639300687 0.6472650090877801 0.6750703047236755 0.6937768185398003
1.1 0.14357839787288493 0.4877628603063658 0.5921492300989758 0.6402797902959644 0.6685082878652402 0.6875167235243794
1.15 0.137450055021813 0.4796709738974183 0.5847868446805151 0.6335040984272255 0.6621357309783099 0.6814333841412452
1.2 0.13170682613360202 0.4718810276458829 0.5776542480621996 0.6269241315092843 0.655940234392372 0.6755153252858587
1.25 0.12631471920639148 0.46437252824547104 0.5707366555798498 0.6205273064136223 0.6499102890938068 0.6697516545187477
1.3 0.12124371482976898 0.45712709951026315 0.5640208285799025 0.6143024012534266 0.6440357085431052 0.6641328385615555
1.35 0.11646717938423516 0.45012814888484814 0.557494805389416 0.6082392958114378 0.638307305323994 0.6586502519929105
1.4 0.11196138209884535 0.4433606654537974 0.5511477602052699 0.6023288309976962 0.6327167580685364 0.6532960544002702
1.45 0.10770510644071306 0.4368109947426921 0.5449698311927522 0.5965627032843922 0.6272566198114238 0.6480634338003869
1.5 0.10367931695792733 0.43046669031773194 0.5389520156106886 0.5909332788345321 0.6219198805101971 0.6429456334365051
1.55 0.09986687841104785 0.42431637024131064 0.5330861009900848 0.5854336997537221 0.6167004524367572 0.6379371470125997
1.6 0.09625231994016754 0.4183496249160717 0.5273645561262362 0.5800576014945727 0.6115925216456174 0.6330324328327498
1.65 0.09282163181559307 0.4125567387140392 0.5217802149439593 0.5747988588332816 0.6065904754437613 0.6282261595330668
1.7 0.08956209698834676 0.4069289604358164 0.5163268483434403 0.5696523745468584 0.6016898654135655 0.6235143559137933
1.75 0.0864621382533105 0.4014580564594993 0.5109984150639365 0.5646130345384256 0.5968860451674359 0.6188926397480651
1.8 0.08351120382504686 0.3961364811237654 0.5057894215836007 0.5596762045352555 0.5921747955343845 0.6143570358102828
1.85 0.08069963203316449 0.3909571530363429 0.500694675966177 0.5548375444627461 0.5875522427889146 0.6099039461741972
1.9 0.07801857833480688 0.38591353311937315 0.4957094003901229 0.5500930532591402 0.5830147958048101 0.6055300570523535
1.95 0.07545992045627392 0.3809995195755196 0.49082911655806394 0.5454389746528289 0.5785590741609425 0.6012322141002561
2. 0.07301618784462298 0.37620942267004936 0.4860496467241073 0.5408718084714104 0.574181925146693 0.5970074652274017

==> Results/psucc-vs-theta-mrc-lambda-1-p-1.dat <==
0.1 0.21002651975974482 0.543640611754482 0.639312790294398 0.6838580654207536 0.7105601978537923 0.7288965033153799
0.15 0.1478967405746162 0.46844089080202245 0.5700378647196338 0.6189748171039219 0.6486768631511876 0.6692023651876138
0.2 0.11004004128294478 0.41386658235618595 0.5177914763664563 0.569330686246766 0.600965624171337 0.6229385263889793
0.25 0.0848049725369979 0.3714965253201303 0.47582436363391517 0.5289269095558595 0.5618794328260317 0.5848851174691911
0.3 0.06701073294126429 0.3372125173938507 0.4408091717210547 0.49479500313845715 0.5286535702419083 0.5524165195358941
0.35 0.05396236846936504 0.3086772318863303 0.41084300279874775 0.465238607648991 0.4997065219682778 0.5240266436255533
0.4 0.0441111384360259 0.2844316619769543 0.38472687781132797 0.43919027475791256 0.4740440010648431 0.49876805935338187
0.45 0.036502812719863685 0.26350258155491396 0.36165210861125585 0.4159306090988583 0.45099715687711933 0.4760044093671271
0.5 0.03051819847809117 0.2452080899469588 0.3410449135133724 0.394949056933119 0.4300918901543004 0.4552847232790198
0.55 0.02573901724755131 0.22905197906167396 0.32248205863214435 0.37586855860280166 0.41097846768925306 0.43627683480544127
0.6 0.021873457611043676 0.2146620934350863 0.3056416305991939 0.3584018939693049 0.39339094128813124 0.4187287837146714
0.65 0.018712477898517477 0.20175235705977576 0.29027241759603445 0.342324099511563 0.3771207579579575 0.40244270855796377
0.7 0.016102967005179304 0.19009832020525813 0.2761744177700151 0.32745555513266167 0.3620015282910935 0.38726106794124515
0.75 0.013930646670770085 0.17952080615048618 0.2631855721721546 0.3136501565948868 0.3478978650923877 0.37305576461219214
0.8 0.012108818589245073 0.16987463301490593 0.25117256145865113 0.3007871064159407 0.3346976084563132 0.3597205215068493
0.85 0.010570768124497339 0.16104064678842717 0.24002443601049017 0.2887656027363738 0.3223073705039492 0.34716729291611464
0.9 0.009264508136463737 0.15291992376577562 0.22964760857006453 0.277499939090579 0.3106472352219619 0.33532001720155363
0.95 0.008149080328680803 0.14542954822417964 0.21996259491434014 0.2669171089930678 0.2996492369453423 0.32411485999911366
1. 0.007191883420981809 0.13849936546465455 0.21090116932573807 0.25695407823464195 0.2892545580615026 0.31349568394672683
1.05 0.0063667413853520545 0.1320695616813261 0.20240436295756098 0.2475560668114049 0.27941195527633533 0.30341405614268413
1.1 0.005652461432827727 0.12608879139894405 0.19442089935728835 0.23867520962322097 0.27007659285698393 0.2938274790456708
1.15 0.005031758413135716 0.120512589366249 0.1869057098584264 0.23026910694162842 0.26120854991978043 0.2846979528291415
1.2 0.004490438554511686 0.11530240398340727 0.1798193302409805 0.22230055779095917 0.2527728703145012 0.27599234787545884
1.25 0.004016772446652271 0.11042445444915891 0.1731266834522796 0.2147362327190757 0.24473805606976518 0.2676806552553721
1.3 0.0036010124681687284 0.10584907823562682 0.16679660882225134 0.20754637410933377 0.2370759323373786 0.25973603176412197
1.35 0.003235013922993432 0.10155008767170091 0.1608012745496303 0.2007042608977302 0.22976113214665722 0.25213427016860224
1.4 0.002911937186188257 0.09750427297464821 0.15511573226955702 0.1941858092661498 0.22277073181949614 0.24485347331616736
1.45 0.002626012473754327 0.09369097108191347 0.14971752128924784 0.18796921834210403 0.21608392308020413 0.23787373756583216
1.5 0.002372351333826195 0.09009172688216535 0.14458636484013085 0.182034698959372 0.2096817563798412 0.23117689257680957
1.55 0.0021467951246771978 0.08668999892892716 0.13970390194648621 0.1763642471103392 0.20354696150486357 0.22474638291490523
1.6 0.0019457926083263476 0.0834709290419837 0.1350534799052179 0.17094145150930212 0.1976637460797443 0.21856702995544083
1.65 0.001766300252149003 0.08042104194602162 0.13061978856539086 0.16575108424312815 0.19201735285649885 0.2126245677684433
1.7 0.001605700993257103 0.07752826021582142 0.12638906532476663 0.16077949379425666 0.1865946301564722 0.20690638340391618
1.75 0.0014617370593600757 0.07478155157977358 0.12234855536840426 0.15601388856350817 0.1813831358175826 0.2014004351172989
1.8 0.0013324553074229827 0.0721709287146584 0.1184866317636201 0.15144257319523444 0.1763714795343801 0.19609569442081767
1.85 0.0012161602708798942 0.06968725471911323 0.11479254922435474 0.14705468098957122 0.1715490507493223 0.19098187802979996
1.9 0.0011113770373652925 0.06732220504934282 0.11125644318589684 0.14284019498850392 0.166906045293959 0.18604947409231365
1.95 0.0010168188332602287 0.06506815491455221 0.10786919719791307 0.1387898075037888 0.16243331755949159 0.18128957864428843
2. 0.0009313603521648843 0.06291811782704826 0.10462239650477051 0.13489489693234288 0.15812238373191848 0.1766939308606022

==> Results/random-mrc-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.05 0.7579292136327338 0.819010096965263 0.8446660627356066 0.859410738029582 0.8692748503657383
0.1 0.7569897518802379 0.8189459925459357 0.8449703340768104 0.8599174707914008 0.8705869583353919
0.15 0.7557628322116903 0.8184062301124695 0.8451597555773167 0.8615367249387414 0.8722301111818094
0.2 0.754369997486899 0.8184043892129232 0.8464461994813439 0.8621897258035864 0.8736472493688792
0.25 0.7498227778110989 0.8160118661977949 0.8471348609616491 0.8635478714589775 0.8761396711047787
0.3 0.7504296868628558 0.8159003937983283 0.8462617265262407 0.8652870431102906 0.8769302539135783
0.35 0.7447374931374874 0.8149528530156027 0.8455994328059241 0.8654853874306775 0.8789275839549103
0.4 0.7397631842147239 0.8138949168923361 0.8460882300456045 0.8651079119290509 0.8800884247176527
0.45 0.7348096297692756 0.8127432546434618 0.8436635933484975 0.8660162720671417 0.8794751611178263
0.5 0.7329454199430494 0.8045395772230913 0.8446368395124023 0.8646483609137758 0.8771199873292179
0.55 0.7308598012122346 0.80334730901724 0.8404810971815527 0.8619735940527844 0.8766623871159962
0.6 0.7214373397930958 0.8022490754631537 0.8388100456024741 0.8592389269971895 0.8738718982614221
0.65 0.7184036808088381 0.7964828896934324 0.8343373603459645 0.8551908685129351 0.872102269946301
0.7 0.7061644812298569 0.7910041368638485 0.8280722074789314 0.8511144086426505 0.8695589670267019
0.75 0.709988097001551 0.785383414126922 0.828797398258409 0.8521443996574497 0.8657891497791478
0.8 0.7057765170974654 0.7806321091359181 0.824785009830712 0.8447984299093311 0.8612986690816301
0.85 0.6936566473504675 0.7767915621202159 0.8167808258002434 0.839577606795864 0.8579987599854197
0.9 0.6853553394010902 0.7720610727171048 0.8075963931791103 0.8414254135752115 0.8558656592772326
0.95 0.6818964181580384 0.758525353624229 0.800579472860306 0.8365199976623202 0.8482544558079407
1. 0.6757882326365896 0.7606926399744005 0.8057704037896951 0.8318967797314651 0.8479888901571043


==> Results/random-mrc-0dot5-th-1-lambda-1-p-1.dat <==
0.05 0.13789012720880486 0.21018542797023834 0.2565816346814164 0.2886388122930113 0.3131013065307149
0.1 0.13653328878842586 0.20870149425095755 0.2536124425949987 0.286992117544736 0.311236790627611
0.15 0.13359350983092788 0.20502164205697657 0.25083035064648546 0.28353401459704725 0.3080342257400725
0.2 0.13090165143117086 0.2007473348379117 0.2455667681304109 0.279814717427008 0.30344344916703564
0.25 0.1230954363650079 0.19697425579225075 0.24038038779620055 0.2733019335944834 0.29819019061405594
0.3 0.12213310446924265 0.1890776355884227 0.23219782635796057 0.2664295001696902 0.2893927048760824
0.35 0.1160956006643081 0.1821990397148741 0.22618295030841273 0.2573272213485307 0.2821494325963267
0.4 0.10888669549486664 0.17296974809763135 0.2202185771562326 0.2475248628788163 0.27346288433571875
0.45 0.10412443918755752 0.15902179472698824 0.20835941282795806 0.23987469260582284 0.26284726425491817
0.5 0.09998150451075732 0.15657411020175058 0.19624706487926324 0.22891189305340187 0.25405737381946397
0.55 0.09269494675639664 0.14488118103106742 0.190216258050301 0.21513038484926733 0.24508156210014004
0.6 0.08816761731452433 0.14674400455725553 0.18088749587515315 0.2064180799239791 0.23060455894756504
0.65 0.08272440627710885 0.12675765038717246 0.16675169476540133 0.20314409467934094 0.22190732539059782
0.7 0.07046870279674762 0.12195447086240778 0.17094037760749103 0.1873094679847748 0.210314985466217
0.75 0.0726126833674013 0.11587778549868247 0.14809147109288515 0.17849698316705115 0.20062296196808038
0.8 0.06604328558217318 0.11225336245499834 0.1422187565426065 0.16113659680945638 0.1965826405274029
0.85 0.06050358248070259 0.0973147456148512 0.1269164832436455 0.15574258469865795 0.1863142335831616
0.9 0.051870476605932504 0.09899908102742391 0.1209676233142395 0.1472373389618135 0.16384127292600784
0.95 0.04977071383010501 0.08192380080164326 0.11060296548069037 0.13598826359623262 0.16002429932717097
1. 0.053815477039248175 0.08497430843873893 0.11413638524511736 0.1354765648018145 0.16157283789082413


==> Results/random-mrc-0dot65-th-0dot1-lambda-0dot5-p-1.dat <==
0.05 0.7473250674762244 0.8153804856181052 0.8440360629170627 0.8602454821715857 0.871156249742941
0.1 0.7454518525999617 0.814070801294386 0.8443219057679217 0.8608099664541627 0.8720026259107455
0.15 0.7439820911316776 0.8151518452410208 0.8441080068974889 0.8611635794037781 0.8724972863864535
0.2 0.7420055317564151 0.8132845704183813 0.8446108551500576 0.8617537388698763 0.8739097531122437
0.25 0.738731121904621 0.8115274706070331 0.8441133972262538 0.8622837071049416 0.8752158857259977
0.3 0.7358892424777775 0.8076614460268754 0.8433616282019782 0.8619288254254766 0.8757690860567274
0.35 0.7276586585494249 0.8052582428017369 0.8423032300143589 0.8626771787345949 0.8752542652715886
0.4 0.7288360062880963 0.8053786558211239 0.8420673681679368 0.8626425198176308 0.8758695992978016
0.45 0.7283847259815321 0.8045099497575557 0.8410359278032347 0.8595173401081951 0.876939872294323
0.5 0.7227200693202757 0.7995128336249414 0.8364838237726351 0.8601316680376678 0.8764437849470114


==> Results/random-mrc-ind-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.05 0.7777656777378497 0.8654977685793774 0.8953538810644167 0.9082173076295699 0.9151222576362895
0.1 0.7769387158127333 0.8666806489212986 0.8949515128407676 0.9079935130542598 0.9159872709105727
0.15 0.7769919081848636 0.8637937123666433 0.8972172127334603 0.9081928677730455 0.9146182727590515
0.2 0.7748847266864582 0.8617301104173345 0.8964666720979192 0.908415402417058 0.9181557856727988
0.25 0.7712827387640312 0.863395608906113 0.8953002242169252 0.9129920253050962 0.9202258450040229
0.3 0.7688140428003908 0.8617235435518495 0.894769200798999 0.9092237282564315 0.9192789629612804
0.35 0.7674708564304051 0.8598989339827307 0.8924993210760269 0.9118493225331114 0.9185017666699183
0.4 0.7621570351891834 0.8610333891298342 0.8900787610775897 0.9074409350481372 0.9177701969235011
0.45 0.7598530698118353 0.8550147524446876 0.8861434018781438 0.9110712357209882 0.9241044782172493
0.5 0.7577901616075531 0.8550408164783567 0.8924993370355165 0.9143036013035744 0.9242489699123038
0.55 0.7539115315199199 0.8473041813267385 0.8881070164873865 0.909845453613741 0.9205377793983442
0.6 0.7399935856681765 0.8346426252052328 0.8897167795531015 0.912554655797043 0.9240661621698064
0.65 0.733835268474378 0.8477300935283297 0.8832921533420796 0.9097906283693129 0.9164047825732251
0.7 0.7240110387128736 0.8403428150205535 0.8846642732658337 0.9141720800877288 0.9189952961220524
0.75 0.7257599488403825 0.829280845973412 0.8906539303928592 0.9044126472675765 0.9209796321518106
0.8 0.7241054698791572 0.8305367020410325 0.8782141310088855 0.8976051918247508 0.9233055197296766
0.85 0.7094253213832135 0.8181971975182964 0.8676395097108394 0.894578537979043 0.913348729863169
0.9 0.707260166268685 0.8264950312069071 0.8593602143160852 0.9013359608948721 0.9164923437130079
0.95 0.7087253562903301 0.8108500822744646 0.8584145609741657 0.8905601938981634 0.9072434399771452
1.0 0.699464341643531 0.8161985894013932 0.8532312208497195 0.874670775022641 0.9038926423417096


==> Results/random-mrc-ind-0dot5-th-1-lambda-1-p-1.dat <==
0.05 0.09516641069772204 0.166829328055923 0.22588854245312276 0.27467637679097323 0.3153427473242499
0.1 0.09424594529323244 0.1649775259840786 0.2239809215376403 0.2727152583087686 0.3124776338705032
0.15 0.09216823831825494 0.16255053285897852 0.22019794440229823 0.2681431480920066 0.30979361407552747
0.2 0.09089658435860042 0.15890113768065953 0.21601602830235386 0.26340981501774535 0.3029105814921335
0.25 0.08803812955798397 0.1539449365325655 0.21041864344315298 0.2576025838606716 0.2976337269549797
0.3 0.08190289644469914 0.1495712695095353 0.20319833087220737 0.24831928684997537 0.2894867689486468
0.35 0.07926035774209748 0.14162667578859364 0.19612084362279583 0.24014475692335804 0.2810997978588529
0.4 0.07599689149407228 0.137190841346007 0.18754835792715585 0.2331188489947687 0.26663718459277996
0.45 0.07202366690799676 0.13249989124958453 0.18280552892321922 0.21775359231924968 0.2559262754423588
0.5 0.07098949552525335 0.12468492383677857 0.171032648885928 0.20801312952143222 0.2467161361407748
0.55 0.0637535776495931 0.11576705236806122 0.15966632424447974 0.19825213720689447 0.2324002675755899
0.6 0.06146179688890364 0.11071168260073586 0.16087449317925404 0.18444402761098233 0.22217572133666885
0.65 0.06041806840528552 0.09472974571853121 0.14314825867821931 0.18052531344544373 0.21445485705616055
0.7 0.05477092421124616 0.09472819850407081 0.13226415859828516 0.1656647164102413 0.1963625373829375
0.75 0.04818735212181194 0.08040904536572276 0.12098487733614569 0.1618396932590033 0.17881371628623144
0.8 0.046190047394067485 0.08398559929441282 0.10880938737866994 0.14775500308523382 0.17288291058705912
0.85 0.05111658719586854 0.08046387175908193 0.10933555929651517 0.13776094912964917 0.16025531425498968
0.9 0.03518972221202582 0.06822212266290607 0.10256048392943237 0.13208521827935063 0.1638308844720212
0.95 0.042185945234807724 0.05648835804121046 0.09308245830628435 0.1225936374263751 0.1389426112822732
1. 0.03479883630154859 0.06172851838839516 0.09150354853365375 0.1144448588083726 0.14773646535354307


==> Results/random-sel-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.05 0.7479460522278878 0.8134202275244685 0.8405184824022499 0.8562030096678988 0.8664875627503343
0.1 0.7475345677692917 0.8131665743262655 0.8409915122489818 0.8568047913561131 0.8675868007860037
0.15 0.7462111248175345 0.8120104804656932 0.841211810898336 0.8578300693140186 0.86917596312185
0.2 0.7440100042623357 0.8128361608809259 0.841598280813555 0.8594259733252935 0.8709354738632756
0.25 0.7400290478289416 0.8112640715752126 0.8428791753437525 0.8607624036946031 0.873103808269902
0.3 0.7335980261532566 0.8100563685832727 0.8421273549563014 0.8597395366546401 0.8739328401039899
0.35 0.732881463700719 0.8090361094296752 0.840600742046945 0.8620503785953638 0.8733878378111701
0.4 0.7320198056819045 0.8067996337727478 0.8387742260029556 0.8596368464622238 0.8725079465744016
0.45 0.7282995703001626 0.8012499418798822 0.8376058730543358 0.8581133541196245 0.8738866369958112
0.5 0.7181980676451813 0.7976072413844638 0.8382692974686207 0.859842871240417 0.8728871854751526
0.55 0.7124874244859088 0.795464376254001 0.8275775012521136 0.8535982605616503 0.8706115175192354
0.6 0.7090960824397398 0.7894207992477918 0.830255502831418 0.8521938062217146 0.8675616067335394
0.65 0.6997192943523652 0.7825033133102778 0.8252555689960732 0.8499224870270576 0.8655469830829996
0.7 0.6939613836508214 0.7808381364093174 0.8169392765558995 0.8465931049356283 0.8617325602520189
0.75 0.6888799292701347 0.7733914624796565 0.8150544649926751 0.8432776835831628 0.8572616416213904
0.8 0.6825580771004878 0.7640576554901043 0.8074904660591704 0.8379059359706287 0.8559423645962301
0.85 0.6751455448903058 0.7647780400322699 0.8091287409232892 0.832455224357988 0.8539592476522444
0.9 0.6707077211831157 0.7610608027356561 0.7927629562313777 0.8222776406522501 0.8427754687894805
0.95 0.6684028765742949 0.7465107682769887 0.7927170609956194 0.8213759182143718 0.8439395423521218
1. 0.6537063031049152 0.7383755172330934 0.7855228556217436 0.8186629555130666 0.830727937356949


==> Results/random-sel-0dot5-th-1-lambda-1-p-1.dat <==
0.05 0.13061216426634145 0.20160371829422022 0.24787200646705176 0.28077745822869055 0.30539560499739166
0.1 0.12853264462798944 0.1997631564403085 0.24480494645465858 0.27948446357951623 0.3031557497731296
0.15 0.12589472328389528 0.19501121627961904 0.242504098635716 0.27565225708832514 0.29954244452126827
0.2 0.12232232767467877 0.19171768465827022 0.23657051980625013 0.2705707191885789 0.29447631048697526
0.25 0.11686047840949737 0.18447784627528468 0.22886298818113004 0.26305998561571725 0.28932135820443206
0.3 0.11427810333175861 0.17728192831534834 0.22292474209268087 0.2559542583801592 0.2834608095942327
0.35 0.10928723839205289 0.171893174241318 0.21474357132624491 0.24644027744328287 0.2709989226647522
0.4 0.10043729875384895 0.16634153050018521 0.20283465368929485 0.2400808020033556 0.26404317169572855
0.45 0.09427402812152894 0.15280118903116416 0.2001452226426899 0.23147878023535878 0.2561062027716366
0.5 0.0829291360518889 0.1489859887882633 0.19324818853886844 0.2186404783211254 0.24404714704208288
0.55 0.08473165707681993 0.13770360050353303 0.1754758189610023 0.2123838492072207 0.23093749661470497
0.6 0.0806932796577015 0.12583193299305942 0.16494843929984923 0.19949202385474807 0.2185913993202247
0.65 0.07453470246194545 0.12404777367090442 0.15423077794487142 0.18877933383241555 0.210045391220377
0.7 0.06973468148430742 0.11280713749717373 0.15526373158003512 0.17416660458365976 0.20259331965352848
0.75 0.05727559880594205 0.11078449001970317 0.12789693442612887 0.16357417898544457 0.19414116633666215
0.8 0.06063557576565812 0.09084673325649467 0.12347185440799845 0.14799927275662922 0.1758406835455089
0.85 0.05191842428777298 0.0969492934441028 0.12237677972398761 0.13856801149216733 0.1712757241431459
0.9 0.053233671456221064 0.0845020325726591 0.11245991065486971 0.13770507932432133 0.15128050312501687
0.95 0.040776992170477054 0.08268707418036562 0.10180712669843761 0.1377622328942252 0.14850702632477014
1. 0.04474694939085233 0.061144410492467945 0.10398936646801717 0.10679276706196016 0.14277051864422938


==> Results/random-sel-ind-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.05 0.7664428848255312 0.8568951806329003 0.8905539634624531 0.9053011497834905 0.9130872314411532
0.1 0.7657629527443673 0.8586252051656641 0.8902455892377158 0.9050828727027822 0.9127124247814524
0.15 0.7638652753904974 0.8569733305935736 0.8912818983730612 0.9058590959221106 0.9147887084860156
0.2 0.7635608624224868 0.855228727107113 0.8917518885975825 0.9035164074041258 0.9149798871344987
0.25 0.7591354496431224 0.8537957720798497 0.8877348400148516 0.907563741692609 0.9171885794923318
0.3 0.7555092167594164 0.8527932956939656 0.8900453406803328 0.9101617465883657 0.9168462744252689
0.35 0.7597051991911558 0.8517738469174506 0.8868043277168026 0.9054856506481642 0.9194892359380348
0.4 0.7478050177951151 0.8471848016485649 0.8869813147169778 0.9052793383246964 0.914372213427411
0.45 0.7447285568593217 0.8520098369123692 0.8895931934061805 0.9010264725888371 0.9198340177775022
0.5 0.7450782197878236 0.843712752818915 0.8888347614789693 0.9105012064920698 0.9127094878650546
0.55 0.7312957203661696 0.8386265976877987 0.884891563958615 0.9089999176994116 0.9199822310659185
0.6 0.7305339326427369 0.8352413747116585 0.8749767163849458 0.9050162373396343 0.9189698701412882
0.65 0.7174991482628461 0.8302285478722108 0.8749222028778517 0.9103718531802778 0.915908873739844
0.7 0.7176268317245359 0.8308097234996937 0.8718296923453585 0.8986195060012167 0.9130829584433355
0.75 0.7164240796971197 0.8215408426524321 0.8718029069502614 0.9056086114833766 0.910374225762805
0.8 0.7023660452862329 0.8141917770020517 0.8568907168470813 0.8918667783707619 0.914551089178131
0.85 0.7017177961776434 0.8139768590723102 0.8559820698605383 0.8963405352621281 0.9115515431221056
0.9 0.6849378491537842 0.7776036971358482 0.8568053146237398 0.890392728280511 0.9053127118639493
0.95 0.6939117234273847 0.7936150680615249 0.8372299503216104 0.882631218990287 0.9100154675859551
1. 0.6752315152936953 0.7966363974518356 0.8431124448182408 0.8774718015741614 0.898928660485549


==> Results/random-sel-ind-0dot5-th-1-lambda-1-p-1.dat <==
0.05 0.08984660566329768 0.15815953049972323 0.21505849332720284 0.2625821551826315 0.3027533154197689
0.1 0.0890188726262821 0.156688265203462 0.21337905340703592 0.2606088624113468 0.2999831681875103
0.15 0.08724823853195117 0.15374391529678322 0.20946520446316588 0.256087753353584 0.29710700172238896
0.2 0.0857788744530006 0.14925905002253612 0.20423035592315233 0.2518307195357945 0.29061530692395793
0.25 0.08233413921867663 0.1455948164382321 0.19824452524089822 0.24350120140324957 0.2833304721178898
0.3 0.07904591546377901 0.13942534035859366 0.19203715107621372 0.23658244805441644 0.27613911760843385
0.35 0.07507164839564671 0.1360601083038152 0.18428618086616294 0.22549884044161952 0.2658990991033856
0.4 0.07037566530625297 0.12730139986061298 0.18038015368984933 0.21793817637019391 0.2528669352132303
0.45 0.06459278885091943 0.12110619741166724 0.1672162998379786 0.20768132810218942 0.24662066284185982
0.5 0.06455242465972255 0.11540330428034969 0.15913392652307262 0.1930750108269751 0.22694034646439032
0.55 0.0577800618772287 0.10617612129481835 0.15136889235001325 0.18649344683914837 0.2111125619451937
0.6 0.05900455969795643 0.09879204383869375 0.13833363792568792 0.17028052323050952 0.20390500662966296
0.65 0.05350906093709493 0.08991814081534143 0.13317956292184868 0.1629826570300527 0.19464950492718824
0.7 0.050674220806467635 0.084366435688186 0.11171904731945122 0.15727080208216151 0.18614044448021286
0.75 0.04540000686415253 0.07302100147819977 0.11423752314987302 0.14393088313505217 0.1668209473543753
0.8 0.045256556408911436 0.07264727397527158 0.10125219549791631 0.12791181594107223 0.15871522024182094
0.85 0.03939825746656682 0.06664929129477211 0.09452773511800117 0.1199117633148655 0.13744579977125057
0.9 0.03683265949275454 0.05949788487438473 0.08867894552712821 0.11721659330626183 0.12658513910245744
0.95 0.03548531674186863 0.05621174807152851 0.08234678923896542 0.10933884229111289 0.1284057086506316
1. 0.03035511481527315 0.04731460593644693 0.08961855345559902 0.10042802913920569 0.12073413221854631


==> Results/relay-mrc-const-lambda-0dot1-p-0dot5.dat <==
0.1 0.09309196520869609 0.09394358685916993 0.09416888092263014
0.2 0.17622183349609374 0.1784862144841278 0.17907695828006823
0.3 0.25159003691457044 0.255561670657285 0.2565829899885322
0.4 0.32052845632925464 0.3264029395953858 0.32789855357936915
0.5 0.38401731189620353 0.39193221575231985 0.3939330303738949
0.6 0.4428170693275702 0.4528721716312359 0.4554005245695147
0.7 0.4975349365177995 0.5098038984117229 0.5128762581956596
0.8 0.5486654735995282 0.5632031089149792 0.5668316176278029
0.9 0.5966177314781343 0.6134649715292931 0.6176574376255697
1. 0.6417343104959079 0.6609214403916425 0.6656872421311048
1.1 0.6843052218881134 0.7058543706540281 0.7111969529733467
1.2 0.7245782579296016 0.7485051605914672 0.7544279660372494
1.3 0.7627668594727757 0.7890821752487089 0.7955875084103704
1.4 0.7990562260843993 0.8277665513715841 0.8348557582364198
1.5 0.8336081029626888 0.8647167587329394 0.8723906308361014
1.6 0.8665646028460295 0.9000722818203133 0.908330979188961
1.7 0.8980512083250931 0.9339563258028424 0.9427993491195804
1.8 0.9281793810744959 0.9664786604988926 0.9759053450202474
1.9 0.9570484624516845 0.9977371102073112 1.007746387152922
2. 0.9847474353673306 1.0278194696971505 1.038410066917826
2.1 1.0113562827735132 1.0568046999177312 1.067975085676375
2.2 1.036947178547421 1.0847641284976566 1.0965125994418143
2.3 1.0615854559781126 1.1117624260673002 1.1240871583310594
2.4 1.0853304554194358 1.137858360608142 1.15075744252228
2.5 1.1082362174724507 1.1631054962192644 1.1765768521476847
2.6 1.1303521203377798 1.1875528415893797 1.2015943740061834
2.7 1.1517233584419033 1.2112452771171291 1.2258549023135945
2.8 1.1723914421385657 1.2342240264865483 1.2493993025524428
2.9 1.192394566943316 1.2565271516438639 1.2722660278300364
3. 1.2117679421965275 1.278189642565117 1.2944897110193865
3.1 1.2305441292354307 1.2992440037327215 1.3161030735558135
3.2 1.2487532607531993 1.3197202063426685 1.3371358584656052
3.3 1.2664232977855185 1.3396462050883917 1.3576161286192918
3.4 1.2835802255943993 1.3590479538151723 1.3775698990530487
3.5 1.3002482303787586 1.377949566430321 1.397021114217949
3.6 1.3164498927712711 1.3963737029270211 1.4159926117672246
3.7 1.3322062555751422 1.4143413635149544 1.4345053016561131
3.8 1.3475370331809076 1.431872330431332 1.452579230516395
3.9 1.3624606842421718 1.4489850016927404 1.4702320516590994
4. 1.376994520835346 1.4656968622695021 1.487482059219018
4.1 1.3911547865311515 1.4820241630799058 1.5043452447055463
4.2 1.4049567776666503 1.4979822425184421 1.5208369299272315
4.3 1.4184148889932802 1.5135855984975615 1.5369717195344903
4.4 1.4315426782483662 1.5288469777773417 1.5527602224836183
4.5 1.4443529482584478 1.5437818759063455 1.5682242779041402
4.6 1.4568577894259302 1.5583997932295819 1.583366926470116
4.7 1.4690686310238021 1.5727131900703735 1.5982029546748528
4.8 1.4809962902011673 1.586732929288083 1.6127432180680106
4.9 1.4926510030110431 1.6004693551455087 1.6269980379608961
5. 1.504042545395999 1.6139323193948307 1.640977329022315
5.1 1.5151800891137865 1.627131086548408 1.6546903410835243
5.2 1.5260724061565143 1.6400745092877227 1.668145998496008
5.3 1.5367278307363825 1.6527710297352087 1.681352688357995
5.4 1.5471543253648583 1.6652287049503702 1.694318625311025
5.5 1.5573594017400065 1.6774551283352155 1.7070512239676754
5.6 1.567350257979778 1.6894575536863419 1.719557791062328
5.7 1.5771337643926753 1.7012430055544674 1.7318458444296814
5.8 1.586716471196798 1.712818101681198 1.7439210184152234
5.9 1.596104612503154 1.7241891404452934 1.7557904516269234
6. 1.6053041849795346 1.7353622567892695 1.7674593666432599
6.1 1.6143208971862144 1.746343195005094 1.7789357618676032
6.2 1.6231602094806719 1.7571375435342944 1.7902229726934087
6.3 1.6318273619088324 1.7677506101610492 1.8013270227196518
6.4 1.6403273746915745 1.7781875166116674 1.8122531769240784
6.5 1.6486650482115757 1.7884531325336372 1.8230060180334533
6.6 1.6568449959196476 1.7985521907902404 1.8335907815292667
6.7 1.6648716281261529 1.808489148157039 1.8440116069778554
6.8 1.672749211335983 1.8182683498399825 1.854272947258149
6.9 1.6804818256540435 1.8278939970934946 1.8643790213212368
7. 1.6880733898609033 1.8373700925553882 1.874333906760968
7.1 1.695527667659192 1.8467004331725492 1.8841413246640821
7.2 1.7028482988999716 1.8558887832218287 1.8938050942943718
7.3 1.7100387674793485 1.8649386578239926 1.9033286556116744
7.4 1.71710244121063 1.8738534238824895 1.9127152619256815
7.5 1.7240425605887721 1.8826367539854052 1.921969388953959
7.6 1.730862239943753 1.8912914578438262 1.9310929725623849
7.7 1.7375644992179666 1.89982076021629 1.9400895569124836
7.8 1.744151765755129 1.9082271708961889 1.9489617636175116
7.9 1.7506282683452308 1.916514979936847 1.9577137384728076
8. 1.7569952888839042 1.9246855024295562 1.9663467756809492
8.1 1.7632559081627768 1.9327419918721191 1.974864423440908
8.2 1.7694126547681788 1.9406868337070189 1.98326849473594
8.3 1.775467967464499 1.9485229702366693 1.9915630627761374
8.4 1.7814242077442703 1.956252400806801 1.999749103696512
8.5 1.7872836541037103 1.963877628960875 2.00782955066673
8.6 1.7930485163160774 1.971400909400903 2.0158066509480403
8.7 1.7987209289653634 1.9788244755868607 2.02368254309773
8.8 1.8043029599049827 1.986150603529914 2.031459929725382
8.9 1.8097964993772462 1.9933804576428062 2.0391385872300387
9. 1.8152038206356493 2.0005176265524547 2.046723936683817
9.1 1.820526486728424 2.007562907712087 2.0542158507365547
9.2 1.8257664140579197 2.0145184678624815 2.0616166795468307
9.3 1.8309253765214195 2.0213861576373624 2.068928351688236
9.4 1.83600508875406 2.028167712529731 2.0761525332838726
9.5 1.8410072257471595 2.0348648913100065 2.083290758126182
9.6 1.8459333698533242 2.041479359485003 2.0903449982872893
9.7 1.850785111494151 2.0480127696219936 2.0973175550850356
9.8 1.8555639690221728 2.0544665900422086 2.1042083262628677
9.9 1.8602714207617328 2.0608424938425816 2.1110202794251527
10. 1.8649089015459899 2.06714187101694 2.1177543368958887

==> Results/relay-mrc-const-lambda-0dot25-p-0dot75.dat <==
0.1 0.08676503993371187 0.09000320331117043 0.09087069675685627
0.2 0.15901130809863576 0.1675259655649767 0.1697850666481237
0.3 0.22145419749581782 0.23622387130821776 0.24011150179120133
0.4 0.2762776959598616 0.29788633870796477 0.30355512120767325
0.5 0.32491590670613185 0.3537211316165559 0.3612734988045947
0.6 0.368406916009565 0.40462286831530475 0.41412813977653545
0.7 0.40754043930900624 0.4512851484409603 0.4627900956689043
0.8 0.44293647757456145 0.4942610896520541 0.5077961397534149
0.9 0.4750929311946688 0.53400122348496 0.5495831959788006
1. 0.5044166554080364 0.5708778308729987 0.5885210852897513
1.1 0.5312448044165398 0.6052029663910875 0.624908467112068
1.2 0.555860075888339 0.6372408056233072 0.6590066740001164
1.3 0.5785019275446353 0.6672172431333756 0.6910376763462628
1.4 0.5993749311084359 0.6953268821741612 0.7211928384129869
1.5 0.6186552218265746 0.7217386592305358 0.7496389165412
1.6 0.6364955214984185 0.7466002774533691 0.776521659480597
1.7 0.6530289249895768 0.770041121734401 0.8019685819889714
1.8 0.6683723510297023 0.792176096691682 0.8260938247759667
1.9 0.6826287569308168 0.8131068087019363 0.8489978980628755
2. 0.6958893764135675 0.8329240397157435 0.8707709769504134
2.1 0.7082353307760683 0.8517089480116123 0.8914935568105
2.2 0.7197391029672011 0.8695345935376998 0.9112383372296852
2.3 0.730465632956468 0.8864668541568882 0.9300709053999986
2.4 0.7404733415620952 0.9025653594182859 0.9480507346770337
2.5 0.7498149139283357 0.917884194069479 0.9652316823098549
2.6 0.7585380568733315 0.9324726779894191 0.9816630551134036
2.7 0.7666860235712414 0.9463757734539543 0.9973899030961284
2.8 0.774298185725349 0.9596346152578884 1.0124530171188446
2.9 0.7814104559688512 0.9722870795285353 1.026890820643774
3. 0.7880556404913991 0.9843678118132253 1.0407376676704274
3.1 0.7942638182116991 0.9959089302416465 1.0540261219629197
3.2 0.8000625864746673 1.0069398544285828 1.0667853436300794
3.3 0.8054773324283508 1.0174880471496026 1.079043191036008
3.4 0.8105314512663119 1.0275788621119284 1.0908252518303987
3.5 0.8152465280098719 1.0372357238898855 1.1021548728730322
3.6 0.8196425850339906 1.0464807416702413 1.1130546130646914
3.7 0.8237380662816783 1.0553341322822423 1.123544710255697
3.8 0.8275501471227972 1.0638149888614619 1.1336446418917605
3.9 0.8310947722307451 1.071941028151493 1.1433717635710465
4. 0.834386766735911 1.0797289736396627 1.1527436179907746
4.1 0.8374399322703233 1.0871943640664965 1.1617756931300927
4.2 0.8402671550142147 1.094351807478899 1.1704828353340042
4.3 0.8428804713516521 1.101215063449988 1.1788790342764877
4.4 0.8452911178406181 1.1077955640523909 1.1869723893491515
4.5 0.8475096238990063 1.1141098758664663 1.1947902414245857
4.6 0.8495458520641624 1.120164931069473 1.2023288886832983
4.7 0.8514090486003459 1.1259731456503967 1.2096048407583297
4.8 0.8531078958472241 1.1315446492687977 1.216628292432817
4.9 0.8546505436891181 1.1368890951481154 1.223409070359782
5. 0.8560447119792932 1.1420156311741843 1.2299565695670456
5.1 0.8572975879388134 1.1469328667412937 1.2362796065065504
5.2 0.8584159793559254 1.151648948765463 1.2423864133583518
5.3 0.859406321718556 1.1561717005377001 1.248285076367111
5.4 0.8602746962661575 1.16050850158467 1.253983266686463
5.5 0.861026802515257 1.1646663095268963 1.2594878668069027
5.6 0.8616680525230331 1.1686517625156687 1.2648057916047473
5.7 0.8622035748983748 1.172471251458955 1.269943933567863
5.8 0.8626382192036427 1.1761307874637077 1.274907841420451
5.9 0.8629765557512107 1.179636074612149 1.2797038536603418
6. 0.8632229542285712 1.1829926474051937 1.2843368194374551
6.1 0.8633815462288946 1.1862057140268323 1.2888144561785875
6.2 0.8634562329416106 1.1892802532968623 1.2931395432143222
6.3 0.8634507375628473 1.192221019980587 1.297317709428987
6.4 0.8633686007237651 1.1950326038059778 1.3013538589185103
6.5 0.8632131796771682 1.197719334883367 1.305252200795236
6.6 0.8629876742332194 1.2002854201344206 1.3090174591054216
6.7 0.8626950925113034 1.202734756204414 1.3126534399169336
6.8 0.8623383720806053 1.2050712205660732 1.316164219630233
6.9 0.861920260620581 1.2072985119668083 1.3195536748740846
7. 0.8614433857104149 1.209420126699807 1.3228254870237721
7.1 0.8609102477595819 1.2114393985707688 1.3259830889513846
7.2 0.8603232496650329 1.2133596020283115 1.3290298729368137
7.3 0.8596846645015387 1.2151837977182725 1.3319690002678086
7.4 0.8589966798104652 1.2169149400028312 1.3348035227324242
7.5 0.8582613718905625 1.2185560855386504 1.3375370325778606
7.6 0.8574807363334908 1.2201097834926253 1.3401716952552511
7.7 0.8566566721117647 1.2215787553568571 1.3427105701570867
7.8 0.8557907353537332 1.222965293323586 1.345156115754215
7.9 0.854885467591816 1.2242726498983214 1.347511636474414
8. 0.853941733866391 1.22550233009997 1.3497786364655944
8.1 0.8529613911651774 1.2266570219952804 1.351960305131638
8.2 0.8519459714424666 1.2277386555413696 1.3540580164266702
8.3 0.850896935141288 1.2287498774704846 1.3560758063251974
8.4 0.8498156895910836 1.229692199385397 1.3580140608836377
8.5 0.8487035752295912 1.2305677778064747 1.3598754794639973
8.6 0.8475618849537302 1.2313785144877696 1.3616621628663623
8.7 0.8463918508151986 1.2321262428212976 1.363375863212914
8.8 0.8451946670449809 1.2328129789016955 1.3650193816217566
8.9 0.843971263227229 1.2334390822027426 1.3665910794187024
9. 0.8427233205803002 1.2340087096113692 1.368098048576874
9.1 0.8414513569861434 1.2345216184351027 1.3695385640716886
9.2 0.8401565079342168 1.2349797344187035 1.3709149179102105
9.3 0.8388397685265376 1.2353846370126844 1.372228864693134
9.4 0.8375020728548013 1.2357377528926456 1.373481857911402
9.5 0.8361443257935561 1.236040500716203 1.3746752771129074
9.6 0.8347673625921065 1.2362942256087428 1.375810779206118
9.7 0.8333720277283584 1.2365002593266419 1.3768900639236388
9.8 0.8319591184709949 1.2366598448589443 1.3779138139046525
9.9 0.8305293995675697 1.2367742383150595 1.3788838155714251
10. 0.8290836106562536 1.236844615284895 1.3798011950267808

==> Results/relay-mrc-const-lambda-0dot75-p-0dot5.dat <==
0.1 0.0779892833795645 0.08434310199420844 0.0860998378564756
0.2 0.13600684745213706 0.15213068327714313 0.1566159119050312
0.3 0.1823452591340526 0.20946213383712198 0.21706367874230276
0.4 0.2203058280436326 0.258881875288564 0.2698144774869628
0.5 0.2518694597065219 0.3019780331358878 0.31635631155514565
0.6 0.27837751219970724 0.3398701098733066 0.357745158902999
0.7 0.3007971850104659 0.3733958313168662 0.3947770847528777
0.8 0.3198542079756094 0.4032052093088184 0.42807342980265073
0.9 0.3361087189875111 0.4298160184981674 0.45813138583066637
1. 0.3500023945483167 0.4536480562529282 0.4853609158854024
1.1 0.3618894814333107 0.4750474874960663 0.5100943323087024
1.2 0.37205806946365305 0.4943029458784733 0.5326150302604882
1.3 0.3807453315229611 0.5116580742449189 0.5531623000787028
1.4 0.3881484019772207 0.5273200611454041 0.5719402718640958
1.5 0.39443263871867934 0.5414666865520874 0.5891251250168374
1.6 0.39973785463024064 0.5542516770032251 0.6048697346452535
1.7 0.404182911442106 0.5658082310181828 0.6193067395087276
1.8 0.40786981281884505 0.5762534875237477 0.6325539331521189
1.9 0.4108862822628795 0.5856899801499578 0.6447143533152826
2. 0.4133082948580514 0.5942084153808397 0.6558797377254318
2.1 0.41520188449993506 0.6018890985648576 0.6661314218830001
2.2 0.4166247810396437 0.6088037270875925 0.6755425005744168
2.3 0.4176275609820047 0.6150162755783912 0.6841783501194767
2.4 0.41825474625582576 0.6205841631204623 0.6920979395966761
2.5 0.4185456207316147 0.6255589833999331 0.6993543629224304
2.6 0.4185350005114889 0.6299873617723901 0.7059958657898515
2.7 0.4182537846095825 0.6339114357941029 0.7120662585346964
2.8 0.4177294921801072 0.6373694125294679 0.717605196115293
2.9 0.41698670142614963 0.6403961229159383 0.722649342323609
3. 0.41604738793671536 0.6430232018994544 0.7272317616037877
3.1 0.4149312649038745 0.6452796455209203 0.7313832317186135
3.2 0.4136560442584108 0.6471918301227146 0.7351313952054147
3.3 0.4122376656732722 0.6487841256505611 0.7385023680449576
3.4 0.4106905051039138 0.6500788287386102 0.7415199780191818
3.5 0.40902753559841437 0.651096360601931 0.7442059534674322
3.6 0.40726055550272106 0.6518558290395375 0.7465810469186456
3.7 0.4054001564218248 0.6523745125046393 0.748663803226578
3.8 0.4034560094211308 0.6526685863477247 0.7504718163183587
3.9 0.4014368909037594 0.6527529803384888 0.7520212606071474
4. 0.3993507732481072 0.6526415381765374 0.753327410902668
4.1 0.39720491936318153 0.6523470958391528 0.7544042992122918
4.2 0.3950059442641414 0.6518815720146741 0.7552651231153107
4.3 0.39275989343416456 0.6512560715671519 0.7559221674399068
4.4 0.39047227356240305 0.6504799411420568 0.7563836227558844
4.5 0.38814812378888797 0.6495657644381764 0.7566702401197736
4.6 0.3857920511364657 0.6485194897459057 0.756781860700441
4.7 0.3834082677226953 0.6473505900994291 0.7567316300846771
4.8 0.3810006327723781 0.646066858228992 0.756528272744825
4.9 0.3785726798915813 0.6446756372885963 0.7561801483349857
5. 0.3761276574934092 0.6431837898554688 0.7556951221543351
5.1 0.3736685313038381 0.6415977561751107 0.7550806172454031
5.2 0.37119801638738126 0.639923524278479 0.7543434507430008
5.3 0.36871862817743967 0.6381668097075113 0.7534903316672283
5.4 0.36623265744396777 0.6363329070433974 0.752527454370051
5.5 0.36374220793789375 0.6344267983513555 0.751460539059869
5.6 0.36124920926300064 0.6324531724160481 0.7502951568128814
5.7 0.35875543981742775 0.6304164633935966 0.7490366281881214
5.8 0.35626253031779154 0.6283208231735988 0.7476897470439593
5.9 0.35377196398781974 0.6261701440718846 0.7462592399812227
6. 0.3512851198931266 0.6239681366134302 0.7447492953997256
6.1 0.3488032641663312 0.6217182948519725 0.7431649287775599
6.2 0.3463275367778911 0.6194238680015581 0.7415092760899075
6.3 0.34385899556071864 0.6170879497724289 0.7397863451266683
6.4 0.3413986127487765 0.6147134846612721 0.7379998117919427
6.5 0.3389472752796547 0.612303224103963 0.7361529718453319
6.6 0.33650579526425234 0.6098597936508953 0.7342491820317011
6.7 0.33407488456265977 0.6073855823494287 0.7322913563062922
6.8 0.33165525269205387 0.604882984606631 0.7302824948292124
6.9 0.32924750275259973 0.6023542094489029 0.7282254124134168
7. 0.3268521941659876 0.5998013302048912 0.7261227418788718
7.1 0.32446983186578654 0.5972263088339359 0.7239769829597574
7.2 0.32210088175784984 0.5946310295126271 0.7217905339064826
7.3 0.31974575449279535 0.592017241277544 0.7195656513931941
7.4 0.3174048313770114 0.5893866237884338 0.7173045210157715
7.5 0.3150784436937749 0.5867407910817537 0.7150093152425395
7.6 0.3127669044980892 0.584081220838815 0.7126818779190304
7.7 0.3104704758946211 0.5814093396581886 0.7103241503044243
7.8 0.30818936321400775 0.5787264666875279 0.707937906870238
7.9 0.30592389727504876 0.576033999370776 0.7055249739354899
8. 0.3036741450785813 0.5733330043435487 0.7030867743897973
8.1 0.3014403065730352 0.5706247411029111 0.7006251619435274
8.2 0.2992225241872179 0.5679101807046781 0.6981412155747959
8.3 0.29702091479763343 0.5651905950888562 0.6956371604588476
8.4 0.294835581624891 0.5624667295855841 0.6931135685502408
8.5 0.29266660419970286 0.5597395975003595 0.6905720163190248
8.6 0.2905140502861718 0.5570100884129976 0.6880137969810203
8.7 0.2883779665841054 0.5542790304322996 0.6854400280293638
8.8 0.2862583949796453 0.5515473407208564 0.6828522755725668
8.9 0.2841552132512018 0.5488150185023849 0.6802498246567671
9. 0.2820688351731064 0.5460843135592802 0.6776368151383181
9.1 0.27999889923380106 0.5433547151079189 0.6750120889567376
9.2 0.2779454740329957 0.540627106081041 0.6723770071394588
9.3 0.27590855914652324 0.5379021614194345 0.669732596939885
9.4 0.2738881262373797 0.5351804577382266 0.6670797109751492
9.5 0.27188414124939914 0.5324625510212925 0.6644191699693932
9.6 0.26989654671286917 0.529748947785274 0.6617518182554529
9.7 0.267925295091504 0.5270401515599646 0.6590784659909636
9.8 0.2659703287034556 0.5243366335042432 0.6563997823797302
9.9 0.264031580220325 0.5216388263645437 0.6537164863394014
10. 0.2621089802728411 0.5189471580295385 0.6510292664405388

==> Results/relay-mrc-const-lambda-1-p-1.dat <==
0.1 0.05181448445525288 0.06517863517588983 0.06947125678973258
0.2 0.07545679960017325 0.10380125704708089 0.11357512191817067
0.3 0.08847251409526868 0.12981652706061125 0.14493435382772626
0.4 0.0957033574712746 0.14777533405007987 0.16782160448585426
0.5 0.09942332469934015 0.16013806206660466 0.18460206954432348
0.6 0.10089196297597776 0.16845019089411864 0.19680404801554827
0.7 0.10087153918037259 0.1737571685206364 0.2054916631861313
0.8 0.09985004399130297 0.17679865012578455 0.21143892563336195
0.9 0.09815224734224942 0.17811441431789096 0.21522645615221145
1. 0.09600044468116675 0.17810699486172166 0.2172986494453854
1.1 0.0935499830906689 0.1770820512805801 0.21800157961167174
1.2 0.09091102908841202 0.17527451100336458 0.21760819808662168
1.3 0.08816266291672516 0.1728672684277662 0.21633651041129917
1.4 0.08536194274772527 0.17000360525028144 0.21436156112082191
1.5 0.08255021436066579 0.16679670753597448 0.21182524409159778
1.6 0.07975742802668845 0.1633365133467407 0.20884329862807824
1.7 0.07700508191776724 0.1596945172748413 0.20551013216308522
1.8 0.0743085895606095 0.1559282139496922 0.20190393460129683
1.9 0.07167867455404119 0.1520834892783522 0.198088872677881
2. 0.06912261742466329 0.14819719144849 0.19411812377653093
2.1 0.06664508087206127 0.14429879904096007 0.19003563780209465
2.2 0.06424880361827345 0.1404119925570995 0.1858780394875426
2.3 0.06193502990977793 0.13655559773237688 0.1816756100928235
2.4 0.05970390776379851 0.1327445765091374 0.17745351693215755
2.5 0.05755475374635291 0.12899069016210515 0.1732325681979038
2.6 0.055486283715764445 0.12530312873143712 0.16903000976544788
2.7 0.05349676556477573 0.12168894140026087 0.16486004273045993
2.8 0.051584147505648936 0.11815342527235106 0.16073430447008621
2.9 0.049746164835647914 0.1147004644839519 0.15666233313125089
3. 0.04798040499366713 0.1113327486842622 0.15265181264569844
3.1 0.046284369813730596 0.10805201031944374 0.14870893095739865
3.2 0.04465552322861814 0.10485917887676344 0.1448385235053158
3.3 0.04309132001123508 0.10175455608386717 0.14104440759467649
3.4 0.041589235356451884 0.09873790576544013 0.1373294339394313
3.5 0.04014678027064543 0.09580854925575583 0.13369563456657738
3.6 0.03876153568720725 0.09296552474259961 0.13014449811656612
3.7 0.03743111973797552 0.0902075067490299 0.12667679573398333
3.8 0.036153239234167744 0.08753300545671323 0.12329291752021346
3.9 0.034925674607381114 0.08494035330763786 0.11999284758536219
4. 0.033746283154370976 0.08242774435555902 0.11677621980327892
4.1 0.032613005422845905 0.0799932825088659 0.11364240156481245
4.2 0.03152386033993084 0.07763499491955261 0.11059052000421142
4.3 0.03047695108686889 0.07535086966372717 0.10761951745401444
4.4 0.029470457669761287 0.07313879429449839 0.10472794777548466
4.5 0.02850263934556488 0.07099691911889514 0.10191515154202535
4.6 0.027571831323832858 0.06892298137765938 0.09917897785469446
4.7 0.026676441726078273 0.06691501405806789 0.09651814951964612
4.8 0.02581495061000141 0.06497099417127426 0.09393106632721089
4.9 0.024985906790654388 0.06308893065132504 0.09141609484905347
5. 0.024187924090830426 0.06126686245818787 0.08897156304714796
5.1 0.02341968152167963 0.059502872420636455 0.08659578795352012
5.2 0.02267991532201588 0.05779507446091091 0.08428705621898079
5.3 0.021967424805508853 0.05614164253503673 0.08204368177953072
5.4 0.021281059997222563 0.054540782607242974 0.07986395884895088
5.5 0.0206197266894481 0.052990755595648455 0.07774620147619414
5.6 0.01998237950655428 0.05148986753787657 0.0756887378837835
5.7 0.019368022382452374 0.05003647623227076 0.07368992028243693
5.8 0.018775704932677474 0.04862898800734365 0.07174812164954092
5.9 0.018204518782387824 0.04726585387015745 0.06986173663771506
6. 0.01765359932482219 0.04594557935969798 0.06802919594608639
6.1 0.017122121965016765 0.04466671936103145 0.06624897023061464
6.2 0.01660929666208805 0.0434278670257557 0.06451953722961748
6.3 0.016114371082802708 0.042227667502829615 0.06283942394090108
6.4 0.015636627416709434 0.04106481287996946 0.06120719356333585
6.5 0.015175379955890233 0.03993803822588931 0.05962143950577725
6.6 0.014729973745591316 0.03884612223664736 0.05808079321541045
6.7 0.014299779647942348 0.03778787532503055 0.056583903175233465
6.8 0.013884203848704167 0.036762169567529965 0.05512948546437163
6.9 0.013482673414885278 0.03576790252158576 0.05371627120905729
7. 0.013094642198146631 0.03480401311644431 0.05234302851803328
7.1 0.012719587738047525 0.03386947714160924 0.051008559633618354
7.2 0.012357011185312138 0.03296330888110847 0.04971170439957178
7.3 0.01200643439144936 0.03208455444619488 0.04845133104925651
7.4 0.011667401047106117 0.031232296984363656 0.04722634576404058
7.5 0.011339473260298926 0.030405649413237045 0.0460356834154269
7.6 0.011022233785380404 0.029603760174088688 0.044878314392044975
7.7 0.010715281131816053 0.028825803349308565 0.04375323449640995
7.8 0.010418232351435347 0.028070986195163638 0.04265947479625447
7.9 0.010130719950868835 0.027338542250950375 0.04159609278642674
8. 0.009852392221804132 0.02662773282773098 0.04056217424286838
8.1 0.009582911867164525 0.02593784671945646 0.03955683860631128
8.2 0.009321956041035438 0.025268195232304808 0.038579220870088374
8.3 0.009069214886468698 0.02461812020165808 0.0376285047327744
8.4 0.008824391774667472 0.02398697896046754 0.03670387057261198
8.5 0.008587201792546894 0.023374156605304907 0.03580454297060012
8.6 0.008357372022602958 0.022779059486144934 0.034929767128772826
8.7 0.008134640201873515 0.022201113692610956 0.0340788094166011
8.8 0.007918755364780731 0.02163976944376414 0.03325096879842795
8.9 0.007709465621238957 0.021094456410532567 0.03244548786431276
9. 0.007506568791505991 0.02056475375756822 0.03166186629787934
9.1 0.007309816087770293 0.02005008419518577 0.030899322010740967
9.2 0.007118999718072777 0.019549986145226836 0.030157259943266353
9.3 0.006933916004980992 0.019064001921673627 0.02943508327619423
9.4 0.006754367901938367 0.018591685634321634 0.0287322067582359
9.5 0.006580166203664373 0.018132607348050417 0.028048064270726224
9.6 0.006411128132308615 0.017686349610208367 0.027382104048907844
9.7 0.006247078914156139 0.017252511997412238 0.026733795403423067
9.8 0.006087850365999585 0.01683070755026569 0.026102623747518566
9.9 0.005933280485225601 0.01642056178082125 0.02548808909789226
10. 0.005783213661615952 0.016021713912111973 0.024889708863153264

==> Results/relay-mrc-ind-lambda-0dot25-p-0dot75-N-5.dat <==
0.250000	0.750000	0.100000	0.960440	0.720330	0.091540
0.250000	0.750000	0.200000	0.938060	0.703545	0.171029
0.250000	0.750000	0.300000	0.924960	0.693720	0.242676
0.250000	0.750000	0.400000	0.913020	0.684765	0.307206
0.250000	0.750000	0.500000	0.901240	0.675930	0.365421
0.250000	0.750000	0.600000	0.892660	0.669495	0.419553
0.250000	0.750000	0.700000	0.885060	0.663795	0.469638
0.250000	0.750000	0.800000	0.877380	0.658035	0.515712
0.250000	0.750000	0.900000	0.867980	0.650985	0.557116
0.250000	0.750000	1.000000	0.860920	0.645690	0.596744
0.250000	0.750000	1.100000	0.850500	0.637875	0.631018
0.250000	0.750000	1.200000	0.846180	0.634635	0.667177
0.250000	0.750000	1.300000	0.840760	0.630570	0.700277
0.250000	0.750000	1.400000	0.833540	0.625155	0.729738
0.250000	0.750000	1.500000	0.827900	0.620925	0.758597
0.250000	0.750000	1.600000	0.821040	0.615780	0.784513
0.250000	0.750000	1.700000	0.818800	0.614100	0.813275
0.250000	0.750000	1.800000	0.816300	0.612225	0.840478
0.250000	0.750000	1.900000	0.807440	0.605580	0.859690
0.250000	0.750000	2.000000	0.806200	0.604650	0.885701
0.250000	0.750000	2.100000	0.798000	0.598500	0.902859
0.250000	0.750000	2.200000	0.794620	0.595965	0.924263
0.250000	0.750000	2.300000	0.788660	0.591495	0.941599
0.250000	0.750000	2.400000	0.787140	0.590355	0.963283
0.250000	0.750000	2.500000	0.776100	0.582075	0.972269
0.250000	0.750000	2.600000	0.773380	0.580035	0.990649
0.250000	0.750000	2.700000	0.771640	0.578730	1.009562
0.250000	0.750000	2.800000	0.769100	0.576825	1.026749
0.250000	0.750000	2.900000	0.762860	0.572145	1.038235
0.250000	0.750000	3.000000	0.758440	0.568830	1.051421
0.250000	0.750000	3.100000	0.756820	0.567615	1.067863
0.250000	0.750000	3.200000	0.751980	0.563985	1.079155
0.250000	0.750000	3.300000	0.746280	0.559710	1.088535
0.250000	0.750000	3.400000	0.743540	0.557655	1.101632
0.250000	0.750000	3.500000	0.741640	0.556230	1.115484
0.250000	0.750000	3.600000	0.732840	0.549630	1.118355
0.250000	0.750000	3.700000	0.733740	0.550305	1.135509
0.250000	0.750000	3.800000	0.726280	0.544710	1.139254
0.250000	0.750000	3.900000	0.725660	0.544245	1.153244
0.250000	0.750000	4.000000	0.721940	0.541455	1.161918
0.250000	0.750000	4.100000	0.719260	0.539445	1.171848
0.250000	0.750000	4.200000	0.713560	0.535170	1.176417
0.250000	0.750000	4.300000	0.713500	0.535125	1.189909
0.250000	0.750000	4.400000	0.709260	0.531945	1.196095
0.250000	0.750000	4.500000	0.708100	0.531075	1.207132
0.250000	0.750000	4.600000	0.702760	0.527070	1.210691
0.250000	0.750000	4.700000	0.702360	0.526770	1.222434
0.250000	0.750000	4.800000	0.695180	0.521385	1.222028
0.250000	0.750000	4.900000	0.692940	0.519705	1.229935
0.250000	0.750000	5.000000	0.689860	0.517395	1.236063
0.250000	0.750000	5.100000	0.684940	0.513705	1.238569
0.250000	0.750000	5.200000	0.681660	0.511245	1.243722
0.250000	0.750000	5.300000	0.678520	0.508890	1.248850
0.250000	0.750000	5.400000	0.675080	0.506310	1.253150
0.250000	0.750000	5.500000	0.676300	0.507225	1.265900
0.250000	0.750000	5.600000	0.672320	0.504240	1.268715
0.250000	0.750000	5.700000	0.670980	0.503235	1.276276
0.250000	0.750000	5.800000	0.668220	0.501165	1.280926
0.250000	0.750000	5.900000	0.662740	0.497055	1.280097
0.250000	0.750000	6.000000	0.663100	0.497325	1.290333
0.250000	0.750000	6.100000	0.659520	0.494640	1.292722
0.250000	0.750000	6.200000	0.655720	0.491790	1.294444
0.250000	0.750000	6.300000	0.653700	0.490275	1.299473
0.250000	0.750000	6.400000	0.650940	0.488205	1.302843
0.250000	0.750000	6.500000	0.651500	0.488625	1.312709
0.250000	0.750000	6.600000	0.647940	0.485955	1.314118
0.250000	0.750000	6.700000	0.646680	0.485010	1.320016
0.250000	0.750000	6.800000	0.639120	0.479340	1.312832
0.250000	0.750000	6.900000	0.638560	0.478920	1.319816
0.250000	0.750000	7.000000	0.636040	0.477030	1.322608
0.250000	0.750000	7.100000	0.632760	0.474570	1.323648
0.250000	0.750000	7.200000	0.633300	0.474975	1.332548
0.250000	0.750000	7.300000	0.631920	0.473940	1.337304
0.250000	0.750000	7.400000	0.621400	0.466050	1.322483
0.250000	0.750000	7.500000	0.624240	0.468180	1.335915
0.250000	0.750000	7.600000	0.623620	0.467715	1.341882
0.250000	0.750000	7.700000	0.619580	0.464685	1.340352
0.250000	0.750000	7.800000	0.613500	0.460125	1.334210
0.250000	0.750000	7.900000	0.616120	0.462090	1.346870
0.250000	0.750000	8.000000	0.611400	0.458550	1.343383
0.250000	0.750000	8.100000	0.609980	0.457485	1.347003
0.250000	0.750000	8.200000	0.610740	0.458055	1.355356
0.250000	0.750000	8.300000	0.606900	0.455175	1.353396
0.250000	0.750000	8.400000	0.605560	0.454170	1.356884
0.250000	0.750000	8.500000	0.603220	0.452415	1.358024
0.250000	0.750000	8.600000	0.596480	0.447360	1.349096
0.250000	0.750000	8.700000	0.599960	0.449970	1.363185
0.250000	0.750000	8.800000	0.595320	0.446490	1.358748
0.250000	0.750000	8.900000	0.593620	0.445215	1.360894
0.250000	0.750000	9.000000	0.590860	0.443145	1.360505
0.250000	0.750000	9.100000	0.590380	0.442785	1.365275
0.250000	0.750000	9.200000	0.584680	0.438510	1.357854
0.250000	0.750000	9.300000	0.585140	0.438855	1.364631
0.250000	0.750000	9.400000	0.580700	0.435525	1.359887
0.250000	0.750000	9.500000	0.583600	0.437700	1.372263
0.250000	0.750000	9.600000	0.579900	0.434925	1.369059
0.250000	0.750000	9.700000	0.576220	0.432165	1.365782
0.250000	0.750000	9.800000	0.575360	0.431520	1.369096
0.250000	0.750000	9.900000	0.574100	0.430575	1.371389
0.250000	0.750000	10.000000	0.569580	0.427185	1.365793


==> Results/relay-mrc-ind-lambda-0dot75-p-0dot5-N-5.dat <==
0.750000	0.500000	0.100000	0.926400	0.463200	0.088295
0.750000	0.500000	0.200000	0.885460	0.442730	0.161438
0.750000	0.500000	0.300000	0.853040	0.426520	0.223807
0.750000	0.500000	0.400000	0.828760	0.414380	0.278855
0.750000	0.500000	0.500000	0.804800	0.402400	0.326318
0.750000	0.500000	0.600000	0.782280	0.391140	0.367674
0.750000	0.500000	0.700000	0.762440	0.381220	0.404572
0.750000	0.500000	0.800000	0.744000	0.372000	0.437313
0.750000	0.500000	0.900000	0.728320	0.364160	0.467475
0.750000	0.500000	1.000000	0.712540	0.356270	0.493895
0.750000	0.500000	1.100000	0.698940	0.349470	0.518570
0.750000	0.500000	1.200000	0.684280	0.342140	0.539526
0.750000	0.500000	1.300000	0.670420	0.335210	0.558399
0.750000	0.500000	1.400000	0.658760	0.329380	0.576724
0.750000	0.500000	1.500000	0.647580	0.323790	0.593372
0.750000	0.500000	1.600000	0.635720	0.317860	0.607438
0.750000	0.500000	1.700000	0.624960	0.312480	0.620743
0.750000	0.500000	1.800000	0.617080	0.308540	0.635358
0.750000	0.500000	1.900000	0.601140	0.300570	0.640040
0.750000	0.500000	2.000000	0.592860	0.296430	0.651323
0.750000	0.500000	2.100000	0.578620	0.289310	0.654652
0.750000	0.500000	2.200000	0.574140	0.287070	0.667811
0.750000	0.500000	2.300000	0.563760	0.281880	0.673086
0.750000	0.500000	2.400000	0.558720	0.279360	0.683748
0.750000	0.500000	2.500000	0.547420	0.273710	0.685788
0.750000	0.500000	2.600000	0.541420	0.270710	0.693523
0.750000	0.500000	2.700000	0.532560	0.266280	0.696766
0.750000	0.500000	2.800000	0.522420	0.261210	0.697431
0.750000	0.500000	2.900000	0.517220	0.258610	0.703924
0.750000	0.500000	3.000000	0.507100	0.253550	0.702990
0.750000	0.500000	3.100000	0.499500	0.249750	0.704788
0.750000	0.500000	3.200000	0.495000	0.247500	0.710367
0.750000	0.500000	3.300000	0.487200	0.243600	0.710637
0.750000	0.500000	3.400000	0.479480	0.239740	0.710400
0.750000	0.500000	3.500000	0.476100	0.238050	0.716091
0.750000	0.500000	3.600000	0.467500	0.233750	0.713431
0.750000	0.500000	3.700000	0.458180	0.229090	0.709062
0.750000	0.500000	3.800000	0.453760	0.226880	0.711775
0.750000	0.500000	3.900000	0.446460	0.223230	0.709530
0.750000	0.500000	4.000000	0.442140	0.221070	0.711597
0.750000	0.500000	4.100000	0.437020	0.218510	0.712011
0.750000	0.500000	4.200000	0.434540	0.217270	0.716408
0.750000	0.500000	4.300000	0.427880	0.213940	0.713578
0.750000	0.500000	4.400000	0.422680	0.211340	0.712807
0.750000	0.500000	4.500000	0.419280	0.209640	0.714767
0.750000	0.500000	4.600000	0.410760	0.205380	0.707644
0.750000	0.500000	4.700000	0.407800	0.203900	0.709762
0.750000	0.500000	4.800000	0.397360	0.198680	0.698502
0.750000	0.500000	4.900000	0.395120	0.197560	0.701319
0.750000	0.500000	5.000000	0.389660	0.194830	0.698177
0.750000	0.500000	5.100000	0.387340	0.193670	0.700423
0.750000	0.500000	5.200000	0.382320	0.191160	0.697562
0.750000	0.500000	5.300000	0.376900	0.188450	0.693703
0.750000	0.500000	5.400000	0.373160	0.186580	0.692696
0.750000	0.500000	5.500000	0.366040	0.183020	0.685154
0.750000	0.500000	5.600000	0.368600	0.184300	0.695574
0.750000	0.500000	5.700000	0.359360	0.179680	0.683541
0.750000	0.500000	5.800000	0.354840	0.177420	0.680201
0.750000	0.500000	5.900000	0.350300	0.175150	0.676612
0.750000	0.500000	6.000000	0.350700	0.175350	0.682431
0.750000	0.500000	6.100000	0.343980	0.171990	0.674233
0.750000	0.500000	6.200000	0.343040	0.171520	0.677189
0.750000	0.500000	6.300000	0.336300	0.168150	0.668522
0.750000	0.500000	6.400000	0.332260	0.166130	0.665012
0.750000	0.500000	6.500000	0.331120	0.165560	0.667175
0.750000	0.500000	6.600000	0.327420	0.163710	0.664056
0.750000	0.500000	6.700000	0.318060	0.159030	0.649231
0.750000	0.500000	6.800000	0.317720	0.158860	0.652636
0.750000	0.500000	6.900000	0.313360	0.156680	0.647672
0.750000	0.500000	7.000000	0.308540	0.154270	0.641591
0.750000	0.500000	7.100000	0.305840	0.152920	0.639776
0.750000	0.500000	7.200000	0.304280	0.152140	0.640246
0.750000	0.500000	7.300000	0.300900	0.150450	0.636781
0.750000	0.500000	7.400000	0.300440	0.150220	0.639406
0.750000	0.500000	7.500000	0.296960	0.148480	0.635514
0.750000	0.500000	7.600000	0.291520	0.145760	0.627282
0.750000	0.500000	7.700000	0.288280	0.144140	0.623643
0.750000	0.500000	7.800000	0.287760	0.143880	0.625807
0.750000	0.500000	7.900000	0.285340	0.142670	0.623768
0.750000	0.500000	8.000000	0.279840	0.139920	0.614871
0.750000	0.500000	8.100000	0.277460	0.138730	0.612708
0.750000	0.500000	8.200000	0.275080	0.137540	0.610458
0.750000	0.500000	8.300000	0.271660	0.135830	0.605806
0.750000	0.500000	8.400000	0.271640	0.135820	0.608666
0.750000	0.500000	8.500000	0.266680	0.133340	0.600374
0.750000	0.500000	8.600000	0.266100	0.133050	0.601855
0.750000	0.500000	8.700000	0.263740	0.131870	0.599250
0.750000	0.500000	8.800000	0.257560	0.128780	0.587850
0.750000	0.500000	8.900000	0.254840	0.127420	0.584230
0.750000	0.500000	9.000000	0.253300	0.126650	0.583245
0.750000	0.500000	9.100000	0.255400	0.127700	0.590622
0.750000	0.500000	9.200000	0.249520	0.124760	0.579482
0.750000	0.500000	9.300000	0.245760	0.122880	0.573148
0.750000	0.500000	9.400000	0.244040	0.122020	0.571494
0.750000	0.500000	9.500000	0.241440	0.120720	0.567716
0.750000	0.500000	9.600000	0.238500	0.119250	0.563064
0.750000	0.500000	9.700000	0.237360	0.118680	0.562601
0.750000	0.500000	9.800000	0.234080	0.117040	0.557004
0.750000	0.500000	9.900000	0.232020	0.116010	0.554241
0.750000	0.500000	10.000000	0.233100	0.116550	0.558949


==> Results/relay-mrc-ind-lambda-1-p-1-N-5.dat <==
1.000000	1.000000	0.100000	0.732420	0.732420	0.069807
1.000000	1.000000	0.200000	0.625100	0.625100	0.113969
1.000000	1.000000	0.300000	0.557960	0.557960	0.146389
1.000000	1.000000	0.400000	0.500400	0.500400	0.168371
1.000000	1.000000	0.500000	0.459760	0.459760	0.186417
1.000000	1.000000	0.600000	0.425320	0.425320	0.199902
1.000000	1.000000	0.700000	0.389480	0.389480	0.206669
1.000000	1.000000	0.800000	0.363680	0.363680	0.213766
1.000000	1.000000	0.900000	0.336260	0.336260	0.215830
1.000000	1.000000	1.000000	0.316120	0.316120	0.219118
1.000000	1.000000	1.100000	0.296260	0.296260	0.219806
1.000000	1.000000	1.200000	0.279200	0.279200	0.220137
1.000000	1.000000	1.300000	0.260660	0.260660	0.217106
1.000000	1.000000	1.400000	0.250720	0.250720	0.219498
1.000000	1.000000	1.500000	0.237280	0.237280	0.217417
1.000000	1.000000	1.600000	0.221760	0.221760	0.211894
1.000000	1.000000	1.700000	0.209620	0.209620	0.208205
1.000000	1.000000	1.800000	0.199540	0.199540	0.205450
1.000000	1.000000	1.900000	0.192680	0.192680	0.205148
1.000000	1.000000	2.000000	0.177900	0.177900	0.195443
1.000000	1.000000	2.100000	0.169800	0.169800	0.192112
1.000000	1.000000	2.200000	0.164740	0.164740	0.191617
1.000000	1.000000	2.300000	0.154960	0.154960	0.185010
1.000000	1.000000	2.400000	0.145540	0.145540	0.178108
1.000000	1.000000	2.500000	0.143240	0.143240	0.179446
1.000000	1.000000	2.600000	0.134300	0.134300	0.172029
1.000000	1.000000	2.700000	0.128580	0.128580	0.168225
1.000000	1.000000	2.800000	0.121300	0.121300	0.161936
1.000000	1.000000	2.900000	0.116060	0.116060	0.157955
1.000000	1.000000	3.000000	0.113880	0.113880	0.157871
1.000000	1.000000	3.100000	0.108080	0.108080	0.152499
1.000000	1.000000	3.200000	0.103040	0.103040	0.147871
1.000000	1.000000	3.300000	0.101020	0.101020	0.147349
1.000000	1.000000	3.400000	0.092700	0.092700	0.137345
1.000000	1.000000	3.500000	0.091520	0.091520	0.137653
1.000000	1.000000	3.600000	0.090880	0.090880	0.138688
1.000000	1.000000	3.700000	0.085480	0.085480	0.132286
1.000000	1.000000	3.800000	0.081060	0.081060	0.127152
1.000000	1.000000	3.900000	0.077340	0.077340	0.122911
1.000000	1.000000	4.000000	0.076000	0.076000	0.122317
1.000000	1.000000	4.100000	0.071540	0.071540	0.116556
1.000000	1.000000	4.200000	0.069540	0.069540	0.114648
1.000000	1.000000	4.300000	0.066680	0.066680	0.111203
1.000000	1.000000	4.400000	0.065160	0.065160	0.109886
1.000000	1.000000	4.500000	0.063020	0.063020	0.107433
1.000000	1.000000	4.600000	0.060480	0.060480	0.104193
1.000000	1.000000	4.700000	0.059760	0.059760	0.104010
1.000000	1.000000	4.800000	0.056600	0.056600	0.099495
1.000000	1.000000	4.900000	0.053260	0.053260	0.094534
1.000000	1.000000	5.000000	0.052240	0.052240	0.093602
1.000000	1.000000	5.100000	0.049740	0.049740	0.089944
1.000000	1.000000	5.200000	0.047100	0.047100	0.085936
1.000000	1.000000	5.300000	0.046160	0.046160	0.084960
1.000000	1.000000	5.400000	0.045780	0.045780	0.084981
1.000000	1.000000	5.500000	0.043440	0.043440	0.081311
1.000000	1.000000	5.600000	0.042040	0.042040	0.079332
1.000000	1.000000	5.700000	0.041720	0.041720	0.079356
1.000000	1.000000	5.800000	0.041340	0.041340	0.079246
1.000000	1.000000	5.900000	0.037340	0.037340	0.072123
1.000000	1.000000	6.000000	0.038180	0.038180	0.074295
1.000000	1.000000	6.100000	0.036540	0.036540	0.071622
1.000000	1.000000	6.200000	0.034860	0.034860	0.068816
1.000000	1.000000	6.300000	0.033500	0.033500	0.066594
1.000000	1.000000	6.400000	0.032900	0.032900	0.065849
1.000000	1.000000	6.500000	0.030020	0.030020	0.060487
1.000000	1.000000	6.600000	0.030240	0.030240	0.061331
1.000000	1.000000	6.700000	0.029320	0.029320	0.059849
1.000000	1.000000	6.800000	0.030440	0.030440	0.062528
1.000000	1.000000	6.900000	0.027940	0.027940	0.057748
1.000000	1.000000	7.000000	0.026860	0.026860	0.055854
1.000000	1.000000	7.100000	0.025220	0.025220	0.052757
1.000000	1.000000	7.200000	0.024580	0.024580	0.051720
1.000000	1.000000	7.300000	0.024180	0.024180	0.051171
1.000000	1.000000	7.400000	0.024920	0.024920	0.053036
1.000000	1.000000	7.500000	0.024800	0.024800	0.053074
1.000000	1.000000	7.600000	0.021500	0.021500	0.046263
1.000000	1.000000	7.700000	0.021940	0.021940	0.047463
1.000000	1.000000	7.800000	0.020800	0.020800	0.045235
1.000000	1.000000	7.900000	0.020560	0.020560	0.044945
1.000000	1.000000	8.000000	0.020080	0.020080	0.044120
1.000000	1.000000	8.100000	0.018620	0.018620	0.041118
1.000000	1.000000	8.200000	0.019680	0.019680	0.043674
1.000000	1.000000	8.300000	0.017900	0.017900	0.039917
1.000000	1.000000	8.400000	0.017740	0.017740	0.039750
1.000000	1.000000	8.500000	0.017200	0.017200	0.038722
1.000000	1.000000	8.600000	0.017440	0.017440	0.039445
1.000000	1.000000	8.700000	0.016500	0.016500	0.037490
1.000000	1.000000	8.800000	0.016220	0.016220	0.037020
1.000000	1.000000	8.900000	0.016780	0.016780	0.038469
1.000000	1.000000	9.000000	0.014620	0.014620	0.033664
1.000000	1.000000	9.100000	0.014540	0.014540	0.033624
1.000000	1.000000	9.200000	0.014860	0.014860	0.034511
1.000000	1.000000	9.300000	0.014180	0.014180	0.033070
1.000000	1.000000	9.400000	0.013420	0.013420	0.031427
1.000000	1.000000	9.500000	0.012980	0.012980	0.030521
1.000000	1.000000	9.600000	0.011880	0.011880	0.028047
1.000000	1.000000	9.700000	0.012580	0.012580	0.029818
1.000000	1.000000	9.800000	0.012280	0.012280	0.029221
1.000000	1.000000	9.900000	0.012020	0.012020	0.028713
1.000000	1.000000	10.000000	0.012000	0.012000	0.028775


==> Results/renewal-cdf-mrc-ind-th-0dot1-lambda-0dot5-p-1.dat <==
1 0 0 0 0
1 0.575953902179 0.748470039519 0.813320069778 0.840438750478
2 0.575953902179 0.748470039519 0.813320069778 0.840438750478
2 0.820184906923 0.93673267898 0.965150603652 0.974540207651
3 0.820184906923 0.93673267898 0.965150603652 0.974540207651
3 0.923750111451 0.984086373244 0.993494317122 0.99593760372
4 0.923750111451 0.984086373244 0.993494317122 0.99593760372
4 0.967666532302 0.995997246091 0.998785519574 0.999351798974
5 0.967666532302 0.995997246091 0.998785519574 0.999351798974
5 0.986289119193 0.998993187467 0.999773280879 0.999896572234
6 0.986289119193 0.998993187467 0.999773280879 0.999896572234


==> Results/renewal-cdf-mrc-ind-th-1-lambda-1-p-1.dat <==
1 0 0 0 0
1 0.0305181984781 0.138499365465 0.210901169326 0.256954078235
2 0.0305181984781 0.138499365465 0.210901169326 0.256954078235
2 0.0601050365178 0.257816656695 0.377323035429 0.447882758148
3 0.0601050365178 0.257816656695 0.377323035429 0.447882758148
3 0.0887889375619 0.360608578801 0.508646335369 0.589751535105
4 0.0887889375619 0.360608578801 0.508646335369 0.589751535105
4 0.116597457621 0.449163884921 0.612273397792 0.69516655125
5 0.116597457621 0.449163884921 0.612273397792 0.69516655125
5 0.143557311745 0.525454337334 0.694045391576 0.773494749088
6 0.143557311745 0.525454337334 0.694045391576 0.773494749088


==> Results/renewal-cdf-mrc-th-0dot1-lambda-0dot5-p-1.dat <==
1 0 0 0 0 0
1 0.575953902179 0.758124206958 0.818950538818 0.844368977233 0.859006166812
2 0.575953902179 0.758124206958 0.818950538818 0.844368977233 0.859006166812
2 0.714807018311 0.841192589529 0.877481926673 0.893564515621 0.903213343453
3 0.714807018311 0.841192589529 0.877481926673 0.893564515621 0.903213343453
3 0.771967172247 0.87492848503 0.902893403046 0.915575846794 0.923209394158
4 0.771967172247 0.87492848503 0.902893403046 0.915575846794 0.923209394158
4 0.803720330506 0.89443326545 0.917993126406 0.928748035899 0.933890567013
5 0.803720330506 0.89443326545 0.917993126406 0.928748035899 0.933890567013
5 0.824465074139 0.90751537459 0.928228937638 0.938740644349 1.02329234229
6 0.824465074139 0.90751537459 0.928228937638 0.938740644349 1.02329234229


==> Results/renewal-cdf-mrc-th-1-lambda-1-p-1.dat <==
1 0 0 0 0 0
1 0.0305181984781 0.138499365465 0.210901169326 0.256954078235 0.289254558062
2 0.0305181984781 0.138499365465 0.210901169326 0.256954078235 0.289254558062
2 0.0557050329558 0.215989957288 0.297283548295 0.343146717669 0.373784426674
3 0.0557050329558 0.215989957288 0.297283548295 0.343146717669 0.373784426674
3 0.0770011183993 0.266420042666 0.347257770095 0.390990901679 0.419909154343
4 0.0770011183993 0.266420042666 0.347257770095 0.390990901679 0.419909154343
4 0.0953629279878 0.30258723333 0.38133059953 0.423221924123 0.450858556921
5 0.0953629279878 0.30258723333 0.38133059953 0.423221924123 0.450858556921
5 0.111449256752 0.330266007969 0.406780135608 0.447197759219 0.4739894604
6 0.111449256752 0.330266007969 0.406780135608 0.447197759219 0.4739894604


==> Results/renewal-cdf-sel-ind-th-0dot1-lambda-0dot5-p-1.dat <==
1 0 0 0 0
1 0.575953902179 0.748470039519 0.813320069778 0.840438750478
2 0.575953902179 0.748470039519 0.813320069778 0.840438750478
2 0.820184906923 0.93673267898 0.965150603652 0.974540207651
3 0.820184906923 0.93673267898 0.965150603652 0.974540207651
3 0.923750111451 0.984086373244 0.993494317122 0.99593760372
4 0.923750111451 0.984086373244 0.993494317122 0.99593760372
4 0.967666532302 0.995997246091 0.998785519574 0.999351798974
5 0.967666532302 0.995997246091 0.998785519574 0.999351798974
5 0.986289119193 0.998993187467 0.999773280879 0.999896572234
6 0.986289119193 0.998993187467 0.999773280879 0.999896572234


==> Results/renewal-cdf-sel-ind-th-1-lambda-1-p-1.dat <==
1 0 0 0 0
1 0.0305181984781 0.130951454405 0.202273358586 0.248571618635
2 0.0305181984781 0.130951454405 0.202273358586 0.248571618635
2 0.0601050365178 0.244754625399 0.363632205579 0.435355387679
3 0.0601050365178 0.244754625399 0.363632205579 0.435355387679
3 0.0887889375619 0.343655105636 0.492352456652 0.575710012917
4 0.0887889375619 0.343655105636 0.492352456652 0.575710012917
4 0.116597457621 0.429604424144 0.595036030223 0.681176461776
5 0.116597457621 0.429604424144 0.595036030223 0.681176461776
5 0.143557311745 0.504298554388 0.676949452497 0.760426944731
6 0.143557311745 0.504298554388 0.676949452497 0.760426944731


==> Results/renewal-cdf-sel-th-0dot1-lambda-0dot5-p-1.dat <==
1 0 0 0 0 0
1 0.575953902179 0.748470039519 0.813320069778 0.840438750478 0.855883940159
2 0.575953902179 0.748470039519 0.813320069778 0.840438750478 0.855883940159
2 0.714807018311 0.835861132136 0.874288399776 0.891133795582 0.901173957088
3 0.714807018311 0.835861132136 0.874288399776 0.891133795582 0.901173957088
3 0.771967172247 0.87108665312 0.900449717449 0.913672250043 0.921358105329
4 0.771967172247 0.87108665312 0.900449717449 0.913672250043 0.921358105329
4 0.803720330506 0.891310251867 0.915952766941 0.927230070057 0.934014508377
5 0.803720330506 0.891310251867 0.915952766941 0.927230070057 0.934014508377
5 0.824465074139 0.904821111751 0.92646155773 0.937054403599 0.992877463886
6 0.824465074139 0.904821111751 0.92646155773 0.937054403599 0.992877463886


==> Results/renewal-cdf-sel-th-1-lambda-1-p-1.dat <==
1 0 0 0 0 0
1 0.0305181984781 0.130951454405 0.202273358586 0.248571618635 0.281341595426
2 0.0305181984781 0.130951454405 0.202273358586 0.248571618635 0.281341595426
2 0.0557050329558 0.206979711892 0.288730651448 0.335384520284 0.366629551023
3 0.0557050329558 0.206979711892 0.288730651448 0.335384520284 0.366629551023
3 0.0770011183993 0.257330641657 0.339234950705 0.383794828922 0.41327120569
4 0.0770011183993 0.257330641657 0.339234950705 0.383794828922 0.41327120569
4 0.0953629279878 0.293744447428 0.373750714105 0.416423470835 0.4445694041
5 0.0953629279878 0.293744447428 0.373750714105 0.416423470835 0.4445694041
5 0.111449256752 0.321726411463 0.399544086487 0.440686806993 0.467333961124
6 0.111449256752 0.321726411463 0.399544086487 0.440686806993 0.467333961124


==> Results/renewal-mrc-ind-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.5759539021788114 0.7484700395186916 0.8133200697782575 0.840438750478115
2 0.24423100474381154 0.1882626394615798 0.15183053387414783 0.13410145717289976
3 0.10356520452856151 0.04735369426387798 0.028343713469155818 0.021397396069213433
4 0.0439164208503898 0.011910872846837187 0.00529120245264707 0.003414195253318366
5 0.01862258689188088 0.002995941376462847 0.0009877613046492676 0.0005447732607311671


==> Results/renewal-mrc-ind-th-1-lambda-1-p-1.dat <==
1 0.03051819847809117 0.13849936546465455 0.21090116932573813 0.2569540782346421
2 0.029586838039743005 0.1193172912305426 0.16642186610277446 0.19092867991322754
3 0.028683901044106994 0.10279192210615107 0.13132329994032793 0.14186877695756714
4 0.027808520058917013 0.08855530611955695 0.10362706242319812 0.10541501614415945
5 0.026959854124377004 0.07629045241347006 0.08177199378435439 0.07832819783874705


==> Results/renewal-mrc-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.5759539021788114 0.7581242069577091 0.818950538817758 0.8443689772332388 0.8590061668124505
2 0.1388531161326086 0.08306838257160609 0.05853138785502843 0.049195538387333926 0.04420717664100948
3 0.057160153935421065 0.03373589550068168 0.02541147637321295 0.022011331173878546 0.019996050704662593
4 0.031753158259232195 0.019504780420123047 0.015099723359817574 0.01317218910448048 0.010681172854674514
5 0.020744743633283713 0.01308210914024066 0.010235811232377046 0.009992608450374973 0.0894017752725631


==> Results/renewal-mrc-th-1-lambda-1-p-1.dat <==
1 0.03051819847809117 0.13849936546465455 0.21090116932573813 0.2569540782346421 0.28925455806150263
2 0.025186834477713926 0.07749059182310333 0.08638237896943218 0.08619263943440036 0.08452986861248235
3 0.02129608544347047 0.05043008537865944 0.04997422180013039 0.04784418400991064 0.04612472766911768
4 0.018361809588504835 0.036167190663136034 0.03407282943518175 0.03223102244362863 0.030949402578123397
5 0.01608632876376314 0.027678774639934484 0.02544953607738587 0.02397583509625889 0.02313090347877278


==> Results/renewal-sel-ind-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.5759539021788114 0.7484700395186916 0.8133200697782575 0.840438750478115
2 0.24423100474381154 0.1882626394615798 0.15183053387414783 0.13410145717289976
3 0.10356520452856151 0.04735369426387798 0.028343713469155818 0.021397396069213433
4 0.0439164208503898 0.011910872846837187 0.00529120245264707 0.003414195253318366
5 0.01862258689188088 0.002995941376462847 0.0009877613046492676 0.0005447732607311671


==> Results/renewal-sel-ind-th-1-lambda-1-p-1.dat <==
1 0.03051819847809117 0.13095145440494027 0.2022733585862288 0.24857161863462576
2 0.029586838039743005 0.11380317099417112 0.16135884699247569 0.18678376904398794
3 0.028683901044106994 0.0989004802365903 0.12872025107370622 0.14035462523804776
4 0.027808520058917013 0.08594931850826175 0.10268357357096504 0.10546644885976993
5 0.026959854124377004 0.07469413024449141 0.08191342227312981 0.07925048295505092


==> Results/renewal-sel-th-0dot1-lambda-0dot5-p-1.dat <==
1 0.5759539021788114 0.7484700395186916 0.8133200697782575 0.840438750478115 0.855883940158815
2 0.1388531161326086 0.08739109261707734 0.0609683299975976 0.05069504510355749 0.04529001692903023
3 0.057160153935421065 0.03522552098394349 0.026161317673293993 0.022538454461122015 0.020184148241654043
4 0.031753158259232195 0.020223598746797578 0.01550304949147474 0.013557820013801347 0.012656403047344611
5 0.02074474363328371 0.013510859884101833 0.010508790789501177 0.009824333542155728 0.05886295550953946


==> Results/renewal-sel-th-1-lambda-1-p-1.dat <==
1 0.03051819847809117 0.13095145440494027 0.2022733585862288 0.24857161863462576 0.28134159542561754
2 0.025186834477713926 0.07602825748681252 0.08645729286191117 0.08681290164910438 0.08528795559729363
3 0.02129608544347047 0.05035092976488384 0.050504299257184526 0.0484103086386215 0.04664165466735648
4 0.018361809588504835 0.03641380577170917 0.034515763399998955 0.032628641912284984 0.031298198409960065
5 0.01608632876376314 0.027981964035080242 0.025793372381480273 0.02426333615877141 0.022764557023918996


==> Results/sel-cluster-0dot15-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6416359759543031 0.6792380481302137 0.7005384877631059 0.7145915500571427 0.724765955976536
0.03 0.6416359759543031 0.6825364206263412 0.7052870716876094 0.720117608153748 0.730762179815197
0.05 0.6416359759543031 0.6860061501084828 0.7102464978169512 0.7258587119978165 0.7369668086256125
0.07 0.6416359759543031 0.6896160499347884 0.7153723803090297 0.7317640234955705 0.7433245849516947
0.09 0.6416359759543031 0.693364672056387 0.720650584798944 0.7378098605133676 0.7498052530283017
0.11 0.6416359759543031 0.6972765077337251 0.7260970862462295 0.7440031945128125 0.7564100530409559
0.13 0.6416359759543031 0.7013879935960095 0.7317402432552536 0.7503602347767062 0.7631443886431393
0.15 0.6416359759543031 0.7057357521772265 0.7376154691252316 0.75690850712348 0.7700280505792789
0.17 0.6416359759543031 0.7103322769817801 0.7437386705499234 0.7636652285390274 0.7770786155104098
0.19 0.6416359759543031 0.7151560174544329 0.7500799633822813 0.770599783632324 0.7842670505248457
0.21 0.6416359759543031 0.7201692337240401 0.7565832184291273 0.7776506755026243 0.7915315841227661
0.23 0.6416359759543031 0.7253305443170914 0.7631846873632044 0.7847447265339339 0.7987992216815198
0.25 0.6416359759543031 0.7305977768687745 0.7698216386519092 0.7918129125488077 0.8059980617377068
0.27 0.6416359759543031 0.7359281157494773 0.7764305531141775 0.7987830913773939 0.8130529893054042
0.29 0.6416359759543031 0.7412772501886848 0.7829498156309537 0.8055897249807168 0.8198999741619143
0.31 0.6416359759543031 0.7465996209859963 0.7893187940247319 0.8121697189241937 0.8264778399105859
0.33 0.6416359759543031 0.751848856356556 0.7954789471442083 0.8184639148218682 0.8327302359073505
0.35 0.6416359759543031 0.7569787333068183 0.8013758149162629 0.8244195554735174 0.8386082757268984
0.37 0.6416359759543031 0.7619438905661085 0.8069599701955316 0.8299905839268422 0.844069887677751
0.39 0.6416359759543031 0.766700409235604 0.8121888866025394 0.835140789346156 0.8490843621661688
0.41 0.6416359759543031 0.771206086228883 0.8170270736853014 0.8398427230050167 0.8536293652947605
0.43 0.6416359759543031 0.775420324696368 0.8214465017928361 0.8440787772661369 0.8576932002195958
0.45 0.6416359759543031 0.7793035560319779 0.8254259776365618 0.8478406437886596 0.8612741036871376
0.47 0.6416359759543031 0.7828165513021674 0.8289500271761563 0.8511276951840756 0.8643784637904055
0.49 0.6416359759543031 0.7859193115952217 0.8320068577213888 0.853945156750566 0.8670198336793091
0.51 0.6416359759543031 0.7885702444888559 0.8345866026687058 0.8563019167309514 0.8692164815325629
0.53 0.6416359759543031 0.790724940962165 0.8366778552695575 0.8582061033882835 0.8709866963019104
0.55 0.6416359759543031 0.7923361888588387 0.8382661135748561 0.8596633313515974 0.8723474257921571
0.57 0.6416359759543031 0.7933540371767385 0.8393311343377335 0.860672736907562 0.8733090235626944
0.59 0.6416359759543031 0.7937269707797827 0.8398456516279238 0.8612253495575617 0.8738750734506568
0.61 0.6416359759543031 0.7934035498216534 0.8397736276463013 0.8613003762262164 0.8740360016017423
0.63 0.6416359759543031 0.7923365303801826 0.8390722426435582 0.8608668168870861 0.8737711250812545
0.65 0.6416359759543031 0.7904866077129282 0.8376916340881261 0.859880872966579 0.8730450892674345
0.67 0.6416359759543031 0.7878287513269947 0.8355793555021591 0.8582889000393001 0.871810256406045
0.69 0.6416359759543031 0.78435897619721 0.8326856788979886 0.8560300295701956 0.8700069567715483
0.71 0.6416359759543031 0.7801017065459198 0.828972049227093 0.8530419227550633 0.8675677164429222
0.73 0.6416359759543031 0.7751155422626067 0.8244213945220893 0.8492690136390151 0.8644217717351743
0.75 0.6416359759543031 0.7694960547446282 0.8190498383708703 0.8446746901220334 0.8605048344242725
0.77 0.6416359759543031 0.7633731778897331 0.8129176823196833 0.8392591856737011 0.8557807537498909
0.79 0.6416359759543031 0.7569024103504429 0.8061321264180745 0.8330679755754606 0.850247476645815
0.81 0.6416359759543031 0.7502508451821883 0.798843352491621 0.8262019327848994 0.8439617478852217
0.83 0.6416359759543031 0.743581132551485 0.7912305460839801 0.8188103937301505 0.8370333270232078
0.85 0.6416359759543031 0.7370369150159082 0.7834806553496572 0.8110750308999253 0.8296233357185708
0.87 0.6416359759543031 0.7307334514462549 0.7757685156415771 0.8031867338513702 0.8219194642046461
0.89 0.6416359759543031 0.7247543011735518 0.7682411635424974 0.7953214343766764 0.8141081677737214
0.91 0.6416359759543031 0.7191520292054778 0.7610096301068026 0.7876238385546774 0.8063523517573983
0.93 0.6416359759543031 0.7139537315478597 0.7541501833345942 0.7802028044709682 0.7987806886679909
0.95 0.6416359759543031 0.7091664250498362 0.7477081192619953 0.7731319333623867 0.7914855794179267
0.97 0.6416359759543031 0.7047830642978177 0.7417052026389378 0.7664568243545499 0.7845292856342724
0.99 0.6416359759543031 0.7007872408537025 0.7361456507661749 0.7602007150191461 0.7779484694762824


==> Results/sel-cluster-0dot15-th-1-lambda-0dot75-p-0dot5.dat <==
0.01 0.2452530511554727 0.35150547218751754 0.41181181658196253 0.4505252609278136 0.47762269445606376
0.03 0.2535653757863149 0.35611817360775555 0.4147020454217596 0.4525006637525569 0.47906138282959954
0.05 0.26237731547440724 0.36110897584580914 0.41787925261213726 0.4546972350299147 0.4806732378276627
0.07 0.27168220958321443 0.3664907852610163 0.42136393203503886 0.45713790389506187 0.4824812512144751
0.09 0.2814678294592621 0.372277793898047 0.4251831605359279 0.45985645483836357 0.48452284598635953
0.11 0.2917159137617162 0.3784833416966036 0.42936675181032397 0.4628919353560328 0.4868425221601378
0.13 0.3024014666061263 0.38511740313145787 0.433943277564661 0.46628344512612685 0.48948556215986244
0.15 0.313492137612977 0.39218199900841244 0.43893260044870147 0.47006047966174475 0.4924866838496946
0.17 0.32494763192583637 0.3996679888795004 0.4443417657319486 0.4742389784754625 0.4958668906148488
0.19 0.336719067115677 0.4075546696838077 0.4501653705422239 0.4788224888405933 0.4996352545123984
0.21 0.3487484300408416 0.41581090296787193 0.45638807892606104 0.4838057949878404 0.5037934722338021
0.23 0.3609680594394223 0.4243957626473171 0.46298568229363035 0.4891759553633704 0.5083366045233536
0.25 0.37330023462098855 0.43325843324772173 0.4699248841217041 0.4949119494786339 0.5132527807351275
0.27 0.38565685964375074 0.4423376281152465 0.4771623444455545 0.5009829907813393 0.5185200737783767
0.29 0.39793949469305195 0.45156109663922894 0.4846436912750941 0.5073481296432668 0.5241087950098426
0.31 0.41003934607780157 0.46084511380960275 0.4923026822700041 0.5139530491014486 0.5299716655693809
0.33 0.42183771085915966 0.4700943076771495 0.5000605418149033 0.520732271364159 0.5360555051024762
0.35 0.4332066503098104 0.47920191886538666 0.5078258913939163 0.5276058394884273 0.5422887411292563
0.37 0.4440100088273977 0.48805037536651963 0.5154949934284264 0.5344807595544301 0.5485870023378979
0.39 0.45410485607279616 0.49651240899281185 0.5229525692631689 0.5412512672886441 0.5548523078276918
0.41 0.46334330466826806 0.5044526158660826 0.5300731148081039 0.5477999079038277 0.5609739032997503
0.43 0.47157487184140623 0.5117296838507335 0.5367229904673146 0.5539995032462365 0.5668301262218548
0.45 0.4786493621360438 0.5181991862868083 0.5427630865446638 0.5597156696161772 0.5722907722046864
0.47 0.4844203841555572 0.523717115396542 0.548052321885413 0.5648102614136371 0.5772204737090714
0.49 0.48874953564226853 0.5281441495744246 0.5524519431454638 0.5691456830069789 0.5814830107528876
0.51 0.4915113749981609 0.5313507581477296 0.5558306833549931 0.5725900490612337 0.5849464563583284
0.53 0.4925991206201172 0.5332230839720868 0.5580707645092572 0.5750232711542569 0.5874893033391222
0.55 0.49193101440101616 0.5336695095881245 0.5590746075236681 0.5763438844888396 0.5890074124314654
0.57 0.48945715720576466 0.5326277224155539 0.5587720588916004 0.5764763755418685 0.5894213757592248
0.59 0.4851661580090755 0.5300715892953405 0.5571274467614042 0.5753784112523914 0.5886839417873722
0.61 0.47909110885311373 0.5260173630237318 0.5541459616756794 0.5730473252441675 0.586786524261737
0.63 0.4713136008084819 0.5205279738631667 0.5498781982757566 0.5695249111611412 0.5837642763753772
0.65 0.46196481259450517 0.5137142619288557 0.5444214930451299 0.5648988156337491 0.579697472355125
0.67 0.4512226533214715 0.5057324387557809 0.5379176821404903 0.5593005846721594 0.5747098683005314
0.69 0.4393044057673626 0.49677693599603967 0.5305461084709091 0.5528987728195897 0.5689618341197503
0.71 0.4264553277113593 0.487069250302009 0.5225126963590129 0.5458882389362424 0.5626398843702088
0.73 0.41293417888073025 0.4768437468791983 0.5140359857079968 0.5384763637451231 0.5559430295206004
0.75 0.39899782886755353 0.4663325077326267 0.5053321810607768 0.5308682781383464 0.5490681819796194
0.77 0.3848875588082932 0.4557519262404426 0.49660196733193074 0.5232538259196466 0.5421971906901135
0.79 0.3708171421966925 0.44529106163296556 0.48801910338204196 0.5157963821604963 0.535485884498245
0.81 0.3569667561433995 0.4351058166029602 0.4797247657691819 0.5086272956505618 0.5290585744985817
0.83 0.3434799631234185 0.425316200409924 0.4718250482857251 0.5018435902532712 0.5230059217563989
0.85 0.3304647362801497 0.4160075982590983 0.4643923385125402 0.4955093683083829 0.5173863268073517
0.87 0.31799703167211146 0.40723456873552094 0.4574692853129442 0.4896599116586639 0.5122301294543302
0.89 0.306125717797039 0.39902598154362234 0.4510740369679786 0.4843069698171272 0.5075449333700394
0.91 0.2948778532813992 0.39139047266661253 0.44520577983309373 0.4794443364408787 0.5033212004942039
0.93 0.2842637622888017 0.3843216232075811 0.43984992938181505 0.47505300465637174 0.49953733339034273
0.95 0.2742813909067182 0.3778024328139551 0.43498264961499006 0.4711056981586575 0.4961641947958307
0.97 0.2649198398118384 0.3718089198331459 0.43057443582808436 0.4675704249840503 0.4931686669852176
0.99 0.25616209710452137 0.36631281826966816 0.4265927219690517 0.46441296783363195 0.490515993457653


==> Results/sel-cluster-0dot15-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.036688449583087576 0.05470142854295713 0.06948512523282306 0.0818960153048892
0.03 0.01565833045467675 0.03787879742533555 0.055653123100907385 0.07026445234402072 0.08254714209157199
0.05 0.01746367892890834 0.03929961041492087 0.05680225633612247 0.07121510831794109 0.08334857946039134
0.07 0.019574952089126914 0.04098248698987605 0.058178928710651744 0.07236560401226956 0.08432725418422336
0.09 0.022025249676074495 0.04296069481693134 0.059815999636594085 0.07374808514866438 0.08551444583208825
0.11 0.024846957496447254 0.04526832779939264 0.061748358330573995 0.07539768177195787 0.08694518495140706
0.13 0.028070511774086097 0.047939117429952674 0.06401176971946958 0.07735137658683765 0.08865713277769992
0.15 0.0317229102986678 0.05100459988603596 0.0666407568837117 0.07964564722238034 0.09068801770199451
0.17 0.03582596610944603 0.05449197985983869 0.06966620430641811 0.08231390530750886 0.09307298316860993
0.19 0.040394335241718926 0.05842205866283118 0.07311327746904704 0.08538446451729026 0.09584263864192391
0.21 0.045433333178173066 0.06280716947152502 0.07699950470227149 0.08887878093053603 0.0990214617637178
0.23 0.05093660797170487 0.06764894138392771 0.08133261962495639 0.09280936074094695 0.10262575875243345
0.25 0.056883740611282374 0.07293586413476873 0.08610809282076265 0.09717726486645746 0.10666115018849678
0.27 0.06323791069685804 0.07864080187289929 0.09130651776791496 0.1019693829305557 0.11111974119788716
0.29 0.06994377101101694 0.08471862717350384 0.09689104162110333 0.10715571140853519 0.11597731217076555
0.31 0.07692567530302236 0.09110416751859575 0.1028050817995555 0.11268681627061464 0.12119043020916868
0.33 0.08408652588138638 0.09771071823434294 0.10897055200926237 0.11849192669701972 0.12669467470368162
0.35 0.09130742062239187 0.10442936680903138 0.11528691023875234 0.12447763052398425 0.1324027837331342
0.37 0.0984483439729329 0.11112934908194023 0.12163122237305543 0.13052773543397672 0.1382044527299499
0.39 0.10535016397130495 0.11765974052425815 0.12785958115982127 0.13650443222258488 0.1439672434742089
0.41 0.11183806328632288 0.12385261636759348 0.13381002135252146 0.1422509863258422 0.14953906957152535
0.43 0.11772661493053699 0.1295279144761544 0.13930718740141124 0.14759622588737922 0.1547525186826551
0.45 0.1228265335445814 0.13450002599956734 0.1441687719983665 0.1523608358986238 0.15943100922270892
0.47 0.12695305448904332 0.13858608485536217 0.14821371602297412 0.1563654701139618 0.16339681660218103
0.49 0.12993573913319434 0.14161574946436234 0.15127196120143532 0.1594404712825777 0.1664807587800243
0.51 0.13162931116290433 0.14344207799335987 0.15319534954277833 0.16143678356744615 0.16853311354739461
0.53 0.13192488345982561 0.14395285226494536 0.15386902721624257 0.16223742359915105 0.1694351463693529
0.55 0.13076064687407224 0.14308141097109198 0.15322239940977106 0.16176853934739863 0.16911025976348512
0.57 0.12813091631751855 0.14081588060025202 0.15123852077508065 0.16000893954893375 0.16753364441590313
0.59 0.1240919806041575 0.1372052385076436 0.1479603448885021 0.15699650932867915 0.16473884583677434
0.61 0.11876359437079048 0.13236103704702754 0.14349265051571458 0.15283031330728153 0.16082002229577702
0.63 0.11232471118432084 0.126453386406833 0.137998245738173 0.14766699941755387 0.15592853202478585
0.65 0.10500310733879399 0.11970081238022094 0.13168802918321668 0.14171103870582225 0.15026333059228697
0.67 0.09705938361204736 0.11235451259511099 0.12480547055895815 0.13519940646169631 0.14405583399131303
0.69 0.08876704608829937 0.10467866348021432 0.11760711339953701 0.12838225673341572 0.1375507452718856
0.71 0.08039151649884235 0.09692964680938532 0.11034198870769599 0.12150250026296255 0.13098577867811328
0.73 0.07217110049776126 0.08933721219983697 0.1032329427846827 0.11477727532468417 0.12457325579818766
0.75 0.06430282884029373 0.08209048151579151 0.09646277775573767 0.10838420411352073 0.11848646247152528
0.77 0.05693495028561666 0.07533058349203234 0.0901670014375831 0.10245423751963231 0.1128525722952271
0.79 0.05016539309041831 0.06914921630811652 0.08443246960561705 0.09707036207263102 0.10775140754899638
0.81 0.044046379358944156 0.06359333186019658 0.07930211873255011 0.09227236597476599 0.10322022765595475
0.83 0.03859192775255323 0.05867267498314522 0.07478252720910977 0.08806441277300785 0.0992613087497275
0.85 0.033787009961686924 0.054368940114814135 0.0708530577632959 0.08442416029442495 0.09585103326524444
0.87 0.029596492435447982 0.05064468531329642 0.06747473756379015 0.08131160420167383 0.0929486962078708
0.89 0.02597288923135268 0.047451029627247523 0.06459789686929575 0.0786766577666637 0.09050402763863265
0.91 0.02286245487521827 0.04473366998894562 0.06216811119721967 0.07646502229845754 0.08846299497012267
0.93 0.020209640700199785 0.042437241621358875 0.06013047194013723 0.07462237471984406 0.08677191409730815
0.95 0.017960086834376027 0.04050820739896189 0.058432383144729656 0.07309708113051876 0.08538008806321655
0.97 0.016062479754910104 0.03889660603476339 0.05702521341121296 0.07184176404250057 0.08424129981146006
0.99 0.014469576489567303 0.03755696261950229 0.05586510875347167 0.07081403069592537 0.0833144666479063


==> Results/sel-cluster-0dot2-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883672536250693 0.6944363483900364 0.7407435420703873 0.766367212526236 0.7827095244955498
0.03 0.5955453565509865 0.6973550088820513 0.7422609903789568 0.7672870656655841 0.7833276622738574
0.05 0.6029047902745984 0.7004378215048152 0.7439053960121064 0.7683052454704579 0.7840238085039523
0.07 0.6104257647413103 0.703653969848498 0.7456439731271722 0.7693912378933143 0.7847706288405727
0.09 0.6180861820093511 0.7069780805046139 0.7474415540823444 0.7705021184076453 0.7855203675753893
0.11 0.6258608029861219 0.7104065775459217 0.7492955042426999 0.7716300780592225 0.7862588028904542
0.13 0.633721264254262 0.7139534117182422 0.7512370248706917 0.7728132446444498 0.7870261590557887
0.15 0.6416359759543031 0.7176416039658441 0.7533154685955663 0.774115442208615 0.7878952584420827
0.17 0.6495712806784992 0.7215021210987157 0.7555922217862917 0.7756136481422911 0.7889511753164169
0.19 0.657489701843099 0.7255651837862909 0.7581256597947212 0.7773783627837951 0.7902693351466885
0.21 0.6653523514109178 0.729845208847997 0.7609463772514089 0.7794433214021921 0.7918817735570369
0.23 0.6731184564274045 0.7343310615617381 0.7640492725450139 0.7818033144763314 0.7937817629846895
0.25 0.6807461528629366 0.7389902199732532 0.7674054608546981 0.7844327531488624 0.7959471497676655
0.27 0.6881931722267358 0.7437790126655148 0.7709773699009281 0.7873018876554763 0.7983556046368703
0.29 0.6954175380680244 0.7486498976635797 0.7747255810949422 0.790381117874716 0.8009861695999749
0.31 0.7023782448029889 0.753554514051219 0.7786096770795174 0.7936394611968185 0.8038160363715177
0.33 0.7090358122159798 0.7584445136004763 0.7825874545771547 0.7970425714945333 0.806817840541648
0.35 0.7153526488797899 0.7632718988627645 0.7866146490440504 0.8005521429040643 0.8099590523909503
0.37 0.721293191226063 0.7679892672684613 0.7906450122422213 0.8041257625442227 0.8132014262531448
0.39 0.7268237456262117 0.7725502494060107 0.7946312346319206 0.8077181781350293 0.8165025686778122
0.41 0.7319120275077071 0.7769097345735474 0.7985256208624261 0.8112821807916919 0.8198168003262496
0.43 0.7365264434043739 0.7810239531500425 0.8022808425011989 0.8147697678814152 0.8230966844176779
0.45 0.7406350688944311 0.7848502531907471 0.805850438350007 0.8181331765582621 0.8262942523318896
0.47 0.7442047250562671 0.7883463017005764 0.809188191218104 0.8213243563502756 0.8293606192126982
0.49 0.7471998316915851 0.7914694327095549 0.8122481008293887 0.8242955314852539 0.8322470495511031
0.51 0.7495817217300609 0.7941757860191081 0.8149835749125879 0.8269984914104908 0.8349042724492803
0.53 0.7513076456763595 0.7964190930134439 0.8173461903196301 0.829383364725374 0.8372814675035031
0.55 0.7523310879009968 0.798150656585183 0.8192856381316624 0.8313986685442356 0.8393262702493822
0.57 0.7526021103578049 0.799319350035177 0.8207495177484248 0.8329909422701293 0.8409843764940315
0.59 0.752068676818405 0.7998725900560333 0.8216841542828659 0.8341054899333802 0.8422002161797038
0.61 0.7506789148575617 0.7997583375523616 0.8220364444420052 0.8346881473900412 0.8429187136845566
0.63 0.7483845210594459 0.7989282126018069 0.8217568350403842 0.8346881958453303 0.8430881618478018
0.65 0.7451454752349385 0.7973422831219197 0.8208041470361427 0.8340631641894584 0.8426649563470092
0.67 0.7409360439681956 0.7949744366464031 0.8191504252985202 0.8327832169707765 0.8416175050726554
0.69 0.7357518045404141 0.7918196806729634 0.8167887556584306 0.8308397034663442 0.8399358756419333
0.71 0.7296171500187525 0.7879010694245734 0.813739520158349 0.8282504167804481 0.8376353262628561
0.73 0.7225913045150292 0.783276012354972 0.8100572635544123 0.8250675117060078 0.8347663030249234
0.75 0.7147713770971864 0.7780380021428873 0.8058312603328064 0.8213767282506453 0.8314116759865035
0.77 0.7062900557258056 0.7723149522904786 0.8011847024107739 0.8172974327009077 0.8276876034236406
0.79 0.6973070995440158 0.766259866480435 0.796264757278747 0.8129723567491128 0.8237334261131839
0.81 0.6879956546185849 0.7600369843897476 0.7912287597041088 0.8085537755621002 0.8196975833433967
0.83 0.6785265609994899 0.7538059103779547 0.786228347535529 0.8041877009234877 0.8157219006009402
0.85 0.6690530466592235 0.7477062723001742 0.7813941877855131 0.7999986746320432 0.8119262977483773
0.87 0.659703076838138 0.7418501564516155 0.776828721752677 0.7960829537276448 0.8084032198058769
0.89 0.6505740429695042 0.7363169379647276 0.7726009080641701 0.7925028749079741 0.805209971782716
0.91 0.6417343359223615 0.7311559795742661 0.7687501551320786 0.7892921313359088 0.8023768356749987
0.93 0.6332279985344983 0.7263903206781075 0.7652886993602801 0.7864565051045077 0.7999051747486337
0.95 0.6250799198701145 0.7220239202507994 0.7622109024116435 0.7839854470910546 0.7977818215378927
0.97 0.6173012136712696 0.7180469048280331 0.7594979185583164 0.7818555996661465 0.7959807424780928
0.99 0.609893484103559 0.7144405464341295 0.7571231348616928 0.7800368627767009 0.7944701904031469


==> Results/sel-cluster-0dot2-th-1-lambda-0dot75-p-0dot5.dat <==
0.01 0.2452530511554727 0.3756183142165726 0.4443032181398571 0.48624290388644437 0.5146120528673843
0.03 0.2535653757863149 0.3796934002110899 0.44663074111326545 0.48772950477852595 0.515643625866407
0.05 0.26237731547440724 0.38410816173368856 0.44919216428981495 0.48938110984161654 0.5167942326733058
0.07 0.27168220958321443 0.3888721326775044 0.45199986812350657 0.4912083718125361 0.5180712855340178
0.09 0.2814678294592621 0.39399694728855983 0.45507396800135386 0.49323397441149147 0.5194975940203579
0.11 0.2917159137617162 0.3994938248042977 0.4584380973916974 0.49548702267620665 0.5211046700554943
0.13 0.3024014666061263 0.4053723009518223 0.46211763507933384 0.4980007018378545 0.5229296829126264
0.15 0.313492137612977 0.41163892168558136 0.46613788272887513 0.5008100418281308 0.5250129347762016
0.17 0.32494763192583637 0.4182948520269074 0.4705204988379178 0.5039475306691883 0.5273928448957477
0.19 0.336719067115677 0.4253328605333555 0.475278953613204 0.5074375327422471 0.5300996358937238
0.21 0.3487484300408416 0.43273511410652743 0.4804157186169475 0.5112934548198546 0.5331528114603327
0.23 0.3609680594394223 0.4404721626042663 0.48592141812447925 0.5155173536693171 0.5365613337573018
0.25 0.37330023462098855 0.4485029106359089 0.49177530937213415 0.5201008679055836 0.5403249001233004
0.27 0.38565685964375074 0.4567746899547607 0.4979455711271895 0.5250256038113635 0.5444343509738108
0.29 0.39793949469305195 0.46522346262883263 0.5043894156934754 0.5302630405188683 0.5488713395537833
0.31 0.41003934607780157 0.4737735675447038 0.5110525025795248 0.5357736433663985 0.5536071716607076
0.33 0.42183771085915966 0.482337670057685 0.5178683269671515 0.5415056994314579 0.5586011706515813
0.35 0.4332066503098104 0.49081689465569667 0.5247579100986105 0.547394715103835 0.5637998761056213
0.37 0.4440100088273977 0.4991011774716464 0.5316295848442392 0.5533627165212213 0.5691359379236689
0.39 0.45410485607279616 0.5070700877587967 0.5383792749758962 0.5593180701815581 0.5745275336856618
0.41 0.46334330466826806 0.5145944252028324 0.5448919206308552 0.5651567920527093 0.5798796212040052
0.43 0.47157487184140623 0.5215379802078157 0.551042706461 0.5707633252782411 0.585084336871784
0.45 0.4786493621360438 0.5277602995166597 0.5566995857215895 0.5760127243136796 0.5900227507071594
0.47 0.4844203841555572 0.5331201112772413 0.5617266786746471 0.5807741285400472 0.5945685231238287
0.49 0.48874953564226853 0.5374795124759516 0.5659883357108535 0.5849146157076698 0.5985915198872811
0.51 0.4915113749981609 0.5407090638433543 0.5693542677648845 0.5883043277077483 0.6019628290892265
0.53 0.4925991206201172 0.5426936762553399 0.5717055275609241 0.5908225019350778 0.6045609235590209
0.55 0.49193101440101616 0.5433392468235707 0.5729413205685824 0.5923643963195134 0.606278570881918
0.57 0.48945715720576466 0.542579804417784 0.5729863581965156 0.5928487897908524 0.6070305124550237
0.59 0.4851661580090755 0.5403844957236298 0.5717980916260538 0.5922254073056433 0.606761000087603
0.61 0.47909110885311373 0.536763939913871 0.5693733596211142 0.5904818019785977 0.6054508820272025
0.63 0.4713136008084819 0.5317745024766592 0.5657528429513439 0.5876479283736413 0.6031222497258142
0.65 0.46196481259450517 0.525520013904936 0.5610233525468815 0.5837989559277932 0.5998417450271678
0.67 0.4512226533214715 0.5181490635760148 0.5553151751992511 0.579052589315242 0.5957178015817255
0.69 0.4393044057673626 0.5098481711531548 0.5487957956227565 0.5735633626639256 0.5908955260511964
0.71 0.4264553277113593 0.5008307107169451 0.5416587773280711 0.5675111343504606 0.5855444982250285
0.73 0.41293417888073025 0.4913229685909717 0.5341108041436959 0.5610895849840816 0.5798492047734689
0.75 0.39899782886755353 0.48154907042432654 0.5263563069696863 0.5544899425922252 0.5739912892900703
0.77 0.3848875588082932 0.47171773240433984 0.5185848304046565 0.5478891652446496 0.5681387658289435
0.79 0.3708171421966925 0.46201074558671806 0.5109597464970919 0.5414387288877156 0.5624347375609803
0.81 0.3569667561433995 0.45257726241827534 0.5036127987410847 0.5352594055497747 0.556992550850508
0.83 0.3434799631234185 0.4435311389591058 0.49664167991165775 0.5294390224901395 0.5518932658802707
0.85 0.3304647362801497 0.43495226410569027 0.49011151184717705 0.5240338141997192 0.5471873742210875
0.87 0.31799703167211146 0.42689041791179844 0.48405888066117786 0.5190727393257263 0.5428987499938913
0.89 0.306125717797039 0.41937041043346596 0.47849701861459126 0.5145630337119469 0.5390318311197028
0.91 0.2948778532813992 0.4123975224734164 0.47342133016422944 0.5104946935841208 0.5355727332186206
0.93 0.2842637622888017 0.4059627092802953 0.46881456788950343 0.506846698232586 0.5324987874074397
0.95 0.2742813909067182 0.4000469923519616 0.4646511918755792 0.5035907542035327 0.529780526835874
0.97 0.2649198398118384 0.3946250164577708 0.46090086059674334 0.5006948090554152 0.5273854472429411
0.99 0.25616209710452137 0.38966773461214543 0.45753099693686605 0.4981255002071771 0.525280368547813


==> Results/sel-cluster-0dot2-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.04733992061164753 0.07253561508520526 0.09239053926882695 0.10852361010817496
0.03 0.01565833045467675 0.04843047424198395 0.0733456228516895 0.09301406394934858 0.10901822155751179
0.05 0.01746367892890834 0.04973525191428001 0.07432776709539643 0.09377875889297664 0.10963063600682803
0.07 0.019574952089126914 0.05128396575516145 0.07550862962747988 0.09470827001976868 0.11038183014858986
0.09 0.022025249676074495 0.05310812764360126 0.07691766447738511 0.09582989416144014 0.11129700945461295
0.11 0.024846957496447254 0.05524023705086639 0.07858652848486009 0.09717402059047467 0.11240513844063027
0.13 0.028070511774086097 0.05771285248485742 0.08054840356879872 0.09877365329543858 0.11373861784394612
0.15 0.0317229102986678 0.06055735424838063 0.08283697763876896 0.10066357845247854 0.11533261186644594
0.17 0.03582596610944603 0.06380219701567062 0.0854847179448351 0.10287866683579182 0.1172233803294343
0.19 0.040394335241718926 0.0674706840829591 0.08852047122882908 0.10545135191646994 0.11944566995475926
0.21 0.045433333178173066 0.07157846824489444 0.09196678555501417 0.10840886482957483 0.12202992590445168
0.23 0.05093660797170487 0.07613099231840588 0.09583725446081962 0.11177057038907677 0.12499967748895371
0.25 0.056883740611282374 0.08112095965426348 0.10013395805981913 0.11554543802614727 0.12836907305328918
0.27 0.06323791069685804 0.08652585592697669 0.10484491163578458 0.11972946094579674 0.13214029742001723
0.29 0.06994377101101694 0.09230560591822835 0.1099415629382473 0.12430303347060752 0.13630085751546384
0.31 0.07692567530302236 0.0984004614347636 0.11537641176802929 0.12922835711244227 0.14082081633442897
0.33 0.08408652588138638 0.1047294092430786 0.12108105202418618 0.13444717341097737 0.1456502636712795
0.35 0.09130742062239187 0.11118931314180501 0.1269648962583028 0.13987914035034718 0.15071739748974167
0.37 0.0984483439729329 0.11765506965807596 0.1329148814822101 0.1454211558221812 0.1559275207712533
0.39 0.10535016397130495 0.12398104358672556 0.13879641720968983 0.15094787669637597 0.16116317769465796
0.41 0.11183806328632288 0.13000406950881874 0.14445602044114988 0.15631403859575232 0.16628620105042063
0.43 0.11772661493053699 0.13554805077032936 0.14972548507558195 0.1613582352273487 0.17114113460745164
0.45 0.1228265335445814 0.1404304084734421 0.154428053378864 0.16590883341558732 0.17556090955451575
0.47 0.12695305448904332 0.14447024858254587 0.15838638414944392 0.16979175619485554 0.17937445601882054
0.49 0.12993573913319434 0.14749806679276742 0.16143214876516593 0.1728399659885021 0.18241607347727823
0.51 0.13162931116290433 0.14936660757971654 0.1634168898325612 0.17490430737385687 0.18453624356242526
0.53 0.13192488345982561 0.14996221779002947 0.16422346636471613 0.17586501897752133 0.18561319462606507
0.55 0.13076064687407224 0.14921576424391267 0.16377715505860124 0.17564298493450242 0.18556427500369874
0.57 0.12813091631751855 0.14711198481356516 0.16205525220882527 0.17420954728332325 0.18435594651626747
0.59 0.1240919806041575 0.1436957049942987 0.15909359766940673 0.1715932925196886 0.18201079837608766
0.61 0.11876359437079048 0.139073741496558 0.154988826990407 0.16788260440640468 0.1786103632925934
0.63 0.11232471118432084 0.13341103978580138 0.1498948481898867 0.16322243013572366 0.17429213427695062
0.65 0.10500310733879399 0.1269207897934883 0.14401338362558225 0.15780519849565203 0.16924082006034327
0.67 0.09705938361204736 0.1198487978673118 0.13757864475039047 0.15185574663778192 0.16367348488442904
0.69 0.08876704608829937 0.11245400043474928 0.13083821792423453 0.14561253269556743 0.1578210526629547
0.71 0.08039151649884235 0.10498782601434954 0.12403270712811824 0.13930750492130836 0.1519083601368873
0.73 0.07217110049776126 0.0976754982172892 0.11737732731886226 0.13314795684111025 0.1461362554760634
0.75 0.06430282884029373 0.09070212784446935 0.1110481791740932 0.12730293170312787 0.14066808993522859
0.77 0.05693495028561666 0.08420541988071883 0.10517512878684454 0.12189624849402589 0.135622873177783
0.79 0.05016539309041831 0.07827427394100141 0.09984050347499424 0.1170052625768625 0.13107407628497186
0.81 0.044046379358944156 0.07295347948190513 0.09508383442802106 0.11266563665380404 0.12705442349283996
0.83 0.03859192775255323 0.06825123801605681 0.09090937344053263 0.10887883815121913 0.12356335163813367
0.85 0.033787009961686924 0.06414828336610194 0.08729516053831068 0.10562113950142574 0.12057594864659255
0.87 0.029596492435447982 0.06060674174906735 0.08420179718149012 0.10285231178377666 0.11805156143757475
0.89 0.02597288923135268 0.05757776173705558 0.08157995489561631 0.10052302995415202 0.11594114098896088
0.91 0.02286245487521827 0.05500745646209614 0.07937618099529578 0.09858052139181657 0.11419267389659059
0.93 0.020209640700199785 0.052841191905343 0.07753703619722417 0.09697260597914874 0.11275521329326717
0.95 0.017960086834376027 0.05102639707196847 0.07601175016899032 0.0956502013777123 0.11158121554131979
0.97 0.016062479754910104 0.04951424401665178 0.07475375471693187 0.0945687375497453 0.11062786288843784
0.99 0.014469576489567303 0.04826049741468664 0.07372139281193589 0.09368875144754008 0.10985756414314442


==> Results/sel-cluster-0dot3-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883672536250693 0.7255832418190196 0.7774494356597521 0.8038486734182307 0.8198479438670725
0.03 0.5955453565509865 0.7279152215924852 0.7785429127079961 0.8045011069824588 0.8203036302658913
0.05 0.6029047902745984 0.730382446305206 0.779724714281179 0.8052134818799774 0.8208021811716144
0.07 0.6104257647413103 0.7329661290287777 0.7809810632149362 0.8059763795300459 0.8213373391322848
0.09 0.6180861820093511 0.735639328808126 0.7822847234013226 0.8067651959113542 0.8218874309656862
0.11 0.6258608029861219 0.7383727076358744 0.783598913848265 0.8075398909736098 0.8224124717661485
0.13 0.633721264254262 0.7411442980602703 0.784893058993414 0.8082611121977434 0.8228669204228097
0.15 0.6416359759543031 0.7439446828444939 0.7861568447282026 0.8089118895297533 0.8232261926497715
0.17 0.6495712806784992 0.7467761862869773 0.7874024969475755 0.8095055475427237 0.8235016791192322
0.19 0.657489701843099 0.749646933656164 0.7886561537794239 0.8100760922728601 0.8237309096763066
0.21 0.6653523514109178 0.7525707247374762 0.7899544640988405 0.8106714783518185 0.8239679683403256
0.23 0.6731184564274045 0.7555676511600369 0.7913453054803647 0.8113540258663507 0.8242834641034027
0.25 0.6807461528629366 0.7586618558098306 0.7928822936266673 0.8121917226555241 0.8247526444693172
0.27 0.6881931722267358 0.7618772659774953 0.7946170516970854 0.8132481376864411 0.8254438059571911
0.29 0.6954175380680244 0.7652296609184169 0.7965864619099075 0.8145670323531276 0.8264015452463741
0.31 0.7023782448029889 0.7687198555854238 0.7988040458884509 0.8161645979870868 0.8276411184535729
0.33 0.7090358122159798 0.7723312555925681 0.8012589840459741 0.8180309830388918 0.8291523401186548
0.35 0.7153526488797899 0.7760320583807879 0.8039220292302816 0.8201396505334525 0.830911776970936
0.37 0.721293191226063 0.7797800595800258 0.8067524737739118 0.8224543916416402 0.8328884427435522
0.39 0.7268237456262117 0.783527524391213 0.8097043906249664 0.8249355613178475 0.8350497354712066
0.41 0.7319120275077071 0.7872241307825828 0.8127285947310852 0.8275397399401412 0.8373585106040029
0.43 0.7365264434043739 0.7908199371828029 0.8157763585852307 0.8302238719394145 0.8397780087971696
0.45 0.7406350688944311 0.7942649717468797 0.818797517212084 0.8329415111982899 0.84226591866867
0.47 0.7442047250562671 0.7975097798265123 0.8217416635411272 0.8356446675600622 0.844777372833097
0.49 0.7471998316915851 0.8005046755915517 0.8245575351653749 0.838283385190117 0.8472644036924143
0.51 0.7495817217300609 0.8031991355362664 0.8271926638155096 0.840805593335525 0.8496759813748735
0.53 0.7513076456763595 0.8055406886967396 0.8295925503915752 0.8431566573367818 0.8519578995556083
0.55 0.7523310879009968 0.8074748463889709 0.8317006170770047 0.8452795155666681 0.8540532858823611
0.57 0.7526021103578049 0.8089450298030206 0.8334582074419341 0.847114692112673 0.8559022727941026
0.59 0.752068676818405 0.8098933820344317 0.8348052024023258 0.8486010191563684 0.8574431839531169
0.61 0.7506789148575617 0.8102627745407991 0.8356820788013706 0.8496776431151563 0.8586143897078677
0.63 0.7483845210594459 0.8099996104320544 0.8360323010904507 0.8502861836629148 0.8593562424529828
0.65 0.7451454752349385 0.8090584209113002 0.8358046799421278 0.8503685723161717 0.8596021510794488
0.67 0.7409360439681956 0.8074075702470357 0.8349704151035205 0.8499069724671962 0.8593528800859859
0.69 0.7357518045404141 0.8050359978271077 0.8335067386671656 0.8488614015033022 0.8585452160792284
0.71 0.7296171500187525 0.8019604187379603 0.8314270051311894 0.8472457495667631 0.857196844912052
0.73 0.7225913045150292 0.79823099383126 0.8287747504295616 0.8450988049273693 0.8553429969327007
0.75 0.7147713770971864 0.7939339163497903 0.8256284530051944 0.8424936179103946 0.8530526749119718
0.77 0.7062900557258056 0.7891888464317913 0.8220989824264678 0.8395349925698888 0.8504262064496402
0.79 0.6973070995440158 0.7841399276324592 0.818320476438896 0.8363503284653973 0.8475858862751364
0.81 0.6879956546185849 0.7789420369451053 0.8144368018621037 0.8330763324989707 0.8446639807468979
0.83 0.6785265609994899 0.7737448362902417 0.8105855403574569 0.8298429334679333 0.8417844275222022
0.85 0.6690530466592235 0.7686779972657662 0.8068838529986988 0.8267597604667458 0.8390520293245578
0.87 0.659703076838138 0.7638435183797635 0.8034207305229804 0.8239082040290301 0.8365431377137436
0.89 0.6505740429695042 0.7593120091396057 0.8002547047728972 0.8213404408545035 0.8343061768391156
0.91 0.6417343359223615 0.7551231168827295 0.7974128590131587 0.8190768376393123 0.8323573112164543
0.93 0.6332279985344983 0.7512928536317407 0.7949004213954686 0.8171176012651606 0.8306940268318066
0.95 0.6250799198701145 0.7478186192620411 0.7927051799220263 0.8154464648927839 0.8292981053178207
0.97 0.6173012136712696 0.7446856645028761 0.790804509822717 0.8140379770381713 0.8281431167401498
0.99 0.609893484103559 0.7418717112550067 0.7891698813228871 0.8128618315282848 0.8271981906013429


==> Results/sel-cluster-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883672536250693 0.7719305758479329 0.8247357008675913 0.8486789348430365 0.8626788937127245
0.03 0.5955453565509865 0.773894426492656 0.8258119821683021 0.8494793732659169 0.8633485902470075
0.05 0.6029047902745984 0.7759621729535455 0.8269589607440557 0.8503358913597071 0.8640661612882561
0.07 0.6104257647413103 0.778123260154457 0.8281710726564903 0.8512455215135222 0.8648301114271205
0.09 0.6180861820093511 0.780362479316235 0.8294385080625966 0.8522021285526952 0.8656363388196988
0.11 0.6258608029861219 0.782658226658618 0.8307441373582316 0.8531933085800985 0.8664760276687516
0.13 0.633721264254262 0.7849828390642627 0.8320618681511589 0.8541969958259363 0.8673310717888412
0.15 0.6416359759543031 0.7873039997176299 0.833357070040696 0.8551806149535225 0.8681725999017336
0.17 0.6495712806784992 0.7895886021598808 0.8345902689617521 0.856102947986392 0.8689608839926999
0.19 0.657489701843099 0.7918042043253493 0.8357204195715835 0.8569170497088655 0.8696463717548089
0.21 0.6653523514109178 0.7939241281260403 0.8367133679708603 0.8575811863677881 0.8701821434150558
0.23 0.6731184564274045 0.7959280162635904 0.8375448568718347 0.8580641290357738 0.8705307724825421
0.25 0.6807461528629366 0.7978026022272449 0.8382029962110564 0.8583501851656946 0.8706718774359492
0.27 0.6881931722267358 0.7995410099531249 0.8386886808595162 0.8584429006493441 0.8706114282604946
0.29 0.6954175380680244 0.8011422881570811 0.8390068245335887 0.8583411376397883 0.8703356814483699
0.31 0.7023782448029889 0.8026110461558964 0.8391800801728169 0.8580816125035657 0.8698972767451757
0.33 0.7090358122159798 0.8039575530682463 0.8392333453193395 0.8576929825531632 0.8693240089337083
0.35 0.7153526488797899 0.8051976560486459 0.8392006773190983 0.8572167788188085 0.868660781761234
0.37 0.721293191226063 0.8063523238805312 0.8391232530274302 0.8567029529800192 0.8679621352689929
0.39 0.7268237456262117 0.807446385932489 0.8390472478236652 0.856206611516213 0.8672872031528616
0.41 0.7319120275077071 0.8085058605997151 0.8390200481618523 0.8557838409485955 0.8666957219482927
0.43 0.7365264434043739 0.8095548604035082 0.8390856005039575 0.8554857527447158 0.8662407752960202
0.45 0.7406350688944311 0.8106116478171619 0.8392793432393437 0.8553533699721685 0.8659643378399611
0.47 0.7442047250562671 0.8116855713571314 0.8396243975985223 0.8554136345722955 0.8658932788110332
0.49 0.7471998316915851 0.8127742980957118 0.8401286812178432 0.8556771077441834 0.8660379906172284
0.51 0.7495817217300609 0.813862774617758 0.8407843766390071 0.856138164748713 0.8663932680870203
0.53 0.7513076456763595 0.814922755507669 0.8415682454531264 0.8567760304612075 0.8669399316381902
0.55 0.7523310879009968 0.8159142355125151 0.842443794543454 0.8575573889033479 0.8676477045482599
0.57 0.7526021103578049 0.816787004554256 0.8433632132557123 0.8584382067624903 0.8684766132755344
0.59 0.752068676818405 0.8174829566990908 0.8442696230356175 0.8593655484626679 0.8693783048212724
0.61 0.7506789148575617 0.8179390586222868 0.8450998107169292 0.8602797647165852 0.8702976209574833
0.63 0.7483845210594459 0.8180908940126798 0.8457871075403707 0.8611165041644055 0.871173736701113
0.65 0.7451454752349385 0.8178773761339551 0.8462656557378043 0.8618105379945968 0.8719436811839596
0.67 0.7409360439681956 0.8172465746574278 0.8464757324470846 0.8623005178065231 0.8725465339425017
0.69 0.7357518045404141 0.8161625091291612 0.8463702866087717 0.8625353070379949 0.8729295763105728
0.71 0.7296171500187525 0.8146125517099527 0.8459223847293982 0.862481307145563 0.8730550261339396
0.73 0.7225913045150292 0.8126134475352981 0.8451314205273768 0.8621298978066623 0.8729113005880367
0.75 0.7147713770971864 0.8102146668816387 0.8440270380300872 0.8614998747517006 0.8725088148407347
0.77 0.7062900557258056 0.807496580001022 0.8426678978289541 0.8606385623038193 0.8718881749945362
0.79 0.6973070995440158 0.8045629681971872 0.8411353001983102 0.8596155956721135 0.8711117211882096
0.81 0.6879956546185849 0.8015282730174842 0.83952114380372 0.8585113965179564 0.8702527445802036
0.83 0.6785265609994899 0.7985035339559763 0.8379150696885195 0.8574052419145597 0.8693843102554476
0.85 0.6690530466592235 0.7955825667423607 0.8363914432892562 0.8563626848124539 0.8685669727666823
0.87 0.659703076838138 0.7928357875632837 0.8350037551310578 0.8554301794922348 0.867843248529371
0.89 0.6505740429695042 0.7903067764134286 0.8337821599568196 0.8546333622477851 0.8672370962526088
0.91 0.6417343359223615 0.7880143395472206 0.8327345583069763 0.853976399469775 0.8667504587613364
0.93 0.6332279985344983 0.7859587971603006 0.8318543895002283 0.8534524244776887 0.8663780107855841
0.95 0.6250799198701145 0.7841274170364949 0.8311246534101555 0.8530443270210315 0.8661024678897123
0.97 0.6173012136712696 0.782500131033893 0.8305237255950964 0.8527320510097119 0.8659057245800472
0.99 0.609893484103559 0.7810537623421487 0.8300290616051753 0.8524953357645697 0.8657692680416991


==> Results/sel-cluster-0dot5-th-1-lambda-0dot75-p-0dot5.dat <==
0.01 0.2452530511554727 0.509382515511148 0.6043803211900781 0.650809139397172 0.6784854823084628
0.03 0.2535653757863149 0.5117726720936113 0.6054545278531631 0.6514698270290589 0.6789715613499488
0.05 0.26237731547440724 0.5143491536908615 0.6066171422422948 0.652184848897817 0.6794985959791465
0.07 0.27168220958321443 0.5171087062106127 0.6078601020237331 0.6529430850555382 0.6800542068446817
0.09 0.2814678294592621 0.5200478820029377 0.6091759765443037 0.6537335075946067 0.6806251521836799
0.11 0.2917159137617162 0.5231632919453197 0.6105590689286655 0.6545469838740865 0.6811995937760691
0.13 0.3024014666061263 0.5264512924273853 0.6120057222586918 0.655377361980005 0.681769105014987
0.15 0.313492137612977 0.5299075680875214 0.6135142119381061 0.6562216791918087 0.6823291525342813
0.17 0.32494763192583637 0.5335265551598483 0.6150841472553008 0.6570795197950907 0.6828784720495289
0.19 0.336719067115677 0.537300763118954 0.6167157938418237 0.6579523011491298 0.6834183256928148
0.21 0.3487484300408416 0.5412203952044489 0.6184098803203494 0.6588431412951262 0.6839523137369755
0.23 0.3609680594394223 0.5452726871823783 0.6201668957065404 0.6597560507219147 0.6844854424747708
0.25 0.37330023462098855 0.5494414435844727 0.6219868045248349 0.6606957921944736 0.6850242344965882
0.27 0.38565685964375074 0.5537065496579228 0.623868662008419 0.6616675637537203 0.6855754594814126
0.29 0.39793949469305195 0.5580435887516505 0.6258102887818306 0.6626765932509465 0.6861472083540383
0.31 0.41003934607780157 0.562423250820749 0.6278076466069278 0.6637285286510858 0.6867502047915344
0.33 0.42183771085915966 0.5668109257791841 0.6298543063867705 0.6648270642788944 0.6873908336270916
0.35 0.4332066503098104 0.5711662639120879 0.6319407457581243 0.6659750594948828 0.688077605519975
0.37 0.4440100088273977 0.5754428309464079 0.6340536503631828 0.6671730169387777 0.6888173052109443
0.39 0.45410485607279616 0.5795877242808629 0.6361748346640567 0.6684177677256886 0.6896136767671225
0.41 0.46334330466826806 0.583542192933456 0.6382819065278138 0.6697037523202062 0.6904696600838434
0.43 0.47157487184140623 0.5872403472152956 0.6403446574322728 0.6710176966919588 0.6913806428612226
0.45 0.4786493621360438 0.5906110830737087 0.6423274029584616 0.6723419470179081 0.6923390114955411
0.47 0.4844203841555572 0.5935783012822208 0.6441871974921095 0.6736513459026559 0.6933300336039395
0.49 0.48874953564226853 0.5960625651513113 0.645874254612377 0.6749130824209892 0.694331542822102
0.51 0.4915113749981609 0.5979834652732974 0.6473327840076858 0.6760865618678756 0.6953130833179798
0.53 0.4925991206201172 0.5992629077310241 0.6485027598089895 0.6771241976142397 0.6962361248650029
0.55 0.49193101440101616 0.5998294296197726 0.6493228453525477 0.6779733683423131 0.6970553304306796
0.57 0.48945715720576466 0.599623629802211 0.649734531008725 0.6785793106714972 0.6977202082585452
0.59 0.4851661580090755 0.5986042017774187 0.6496876201192415 0.6788902193567773 0.6981800090818289
0.61 0.47909110885311373 0.5967542721198084 0.6491463689214793 0.6788629674637243 0.698389018088144
0.63 0.4713136008084819 0.5940868298611957 0.6480954880568364 0.6784691891197723 0.6983123433827856
0.65 0.46196481259450517 0.5906482980411389 0.6465450175393427 0.6777009260337938 0.6979321610978455
0.67 0.4512226533214715 0.5865189351920719 0.6445325314685758 0.6765738284707888 0.6972513905172965
0.69 0.4393044057673626 0.5818094566176116 0.6421220825172098 0.6751276335896058 0.6962953649609736
0.71 0.4264553277113593 0.5766537867378516 0.6393994116712413 0.6734229554862954 0.6951096234398013
0.73 0.41293417888073025 0.5711986713596895 0.6364638309476386 0.671534560868754 0.6937542106773856
0.75 0.39899782886755353 0.565591954263002 0.6334185904849534 0.6695431317634275 0.6922964140397246
0.77 0.3848875588082932 0.559971912282515 0.6303617636399154 0.6675270850993047 0.6908032566905746
0.79 0.3708171421966925 0.5544576534357483 0.6273776562622712 0.6655544740765217 0.689333636450388
0.81 0.3569667561433995 0.5491443128370763 0.6245323419157299 0.6636786277126977 0.6879340476721276
0.83 0.3434799631234185 0.5441012970579571 0.6218723424760882 0.6619370320371842 0.6866375674427186
0.85 0.3304647362801497 0.5393730428378066 0.619424735142541 0.6603508606202941 0.6854629435167789
0.87 0.31799703167211146 0.5349826017579329 0.6172002871215939 0.6589275824332701 0.6844166661951174
0.89 0.306125717797039 0.5309359110235614 0.6151973678612492 0.6576650238188236 0.6834976272194636
0.91 0.2948778532813992 0.5272262986531003 0.6134046296762117 0.6565511011394871 0.6826925308906189
0.93 0.2842637622888017 0.5238386314317518 0.6118065785115339 0.6555742317326371 0.6819955030803238
0.95 0.2742813909067182 0.5207527496643943 0.6103842552219035 0.6547173439439653 0.6813893791157123
0.97 0.2649198398118384 0.517946035564901 0.6091185392004822 0.6539653613605743 0.680862561354439
0.99 0.25616209710452137 0.5153952357696151 0.6079899991450362 0.6533012048881943 0.6803985534428588


==> Results/sel-cluster-0dot5-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.13387166186820246 0.20380214515635728 0.24953039808876862 0.2820272974240138
0.03 0.01565833045467675 0.13459888996012345 0.20421703301463826 0.2498052176730071 0.2822303974260977
0.05 0.01746367892890834 0.13547074880698046 0.20472009076195152 0.2501406313205373 0.28247925054153983
0.07 0.019574952089126914 0.1365064200299701 0.20532294819529823 0.2505439897553681 0.2827787108982812
0.09 0.022025249676074495 0.1377258025389651 0.2060376934176251 0.25102270616739536 0.283133315561992
0.11 0.024846957496447254 0.13914915775406264 0.2068768557412339 0.2515844234533729 0.28354754824459955
0.13 0.028070511774086097 0.14079658136731568 0.20785326984465952 0.2522371278802781 0.284026136198746
0.15 0.0317229102986678 0.1426872919292462 0.20897979643705658 0.25298913136441925 0.28457420445084886
0.17 0.03582596610944603 0.14483870777174618 0.21026884935158896 0.2538488578683134 0.2851972262986222
0.19 0.040394335241718926 0.1472653296557205 0.21173176351639228 0.2548244912637386 0.2859008389842792
0.21 0.045433333178173066 0.14997748103615846 0.21337810444851926 0.25592363740229346 0.28669072757156094
0.23 0.05093660797170487 0.15297983464368142 0.2152147349362009 0.25715272034889336 0.2875722184672152
0.25 0.056883740611282374 0.15626982916246498 0.21724481433633464 0.25851638158563495 0.28854997434768065
0.27 0.06323791069685804 0.1598360192104906 0.21946668516924034 0.2600167484781435 0.2896274112036393
0.29 0.06994377101101694 0.16365640206041493 0.221872650908481 0.2616525468063269 0.29080622292387004
0.31 0.07692567530302236 0.16769680764761255 0.22444767187095868 0.26341824473625564 0.29208600575536636
0.33 0.08408652588138638 0.17190951608412267 0.2271680847114781 0.26530264661737085 0.2934622151427641
0.35 0.09130742062239187 0.1762322179472146 0.23000040362667323 0.2672880459192884 0.2949263377128408
0.37 0.0984483439729329 0.1805874964088583 0.2329003274774886 0.26934892965862534 0.29646413392398885
0.39 0.10535016397130495 0.1848830081251641 0.23581203181172702 0.271450855460964 0.29805437409996965
0.41 0.11183806328632288 0.1890128993194052 0.2386686684755716 0.27355060703308925 0.299668962674443
0.43 0.11772661493053699 0.19285951050051905 0.2413919230725344 0.2755942790651108 0.30126994493004966
0.45 0.1228265335445814 0.1962975145559021 0.24389482935468174 0.27751949061740194 0.30281153529822186
0.47 0.12695305448904332 0.1991986120146229 0.2460840372048401 0.27925597468976926 0.30423949914942483
0.49 0.12993573913319434 0.20143798782488018 0.2478640897540147 0.28072839134844724 0.3054929659329215
0.51 0.13162931116290433 0.20290203727626105 0.24914298728882525 0.2818603243005822 0.3065072393244202
0.53 0.13192488345982561 0.2034970498236911 0.24983900205802437 0.2825796803849517 0.30721810731977156
0.55 0.13076064687407224 0.2031582428184498 0.2498883892729421 0.28282533048770964 0.3075676093284198
0.57 0.12813091631751855 0.2018582922851231 0.24925327316287138 0.28255429342345517 0.30751049034549655
0.59 0.1240919806041575 0.1996139557667987 0.24792860369751527 0.2817488163992609 0.30702131740116095
0.61 0.11876359437079048 0.19648965332767954 0.24594693993377537 0.2804218362621881 0.30610029309474773
0.63 0.11232471118432084 0.19259645307382864 0.24337951448709744 0.2786194258329414 0.30477664544931654
0.65 0.10500310733879399 0.18808582358226206 0.24033272241555895 0.2764191950668906 0.3031084309008788
0.67 0.09705938361204736 0.18313816972293698 0.23693969073628812 0.2739239950133568 0.30117779364139696
0.69 0.08876704608829937 0.1779474448671288 0.2333479313219403 0.2712517517332353 0.2990824590272645
0.71 0.08039151649884235 0.17270417921096606 0.2297050179850127 0.2685230077420847 0.2969246488240461
0.73 0.07217110049776126 0.16757965385519225 0.226144794451126 0.26584853222274696 0.2947997320273593
0.75 0.06430282884029373 0.16271393316095661 0.22277669681772733 0.2633194802124319 0.2927869705398365
0.77 0.05693495028561666 0.15820950563228012 0.2196799287612626 0.261001836926166 0.29094411107048146
0.79 0.05016539309041831 0.154129950307788 0.21690200443848298 0.2589347468277211 0.28930549226641794
0.81 0.044046379358944156 0.15050399083717297 0.21446217836235718 0.2571333858418076 0.2878844482380045
0.83 0.03859192775255323 0.14733193099768369 0.21235696567596932 0.25559374511111754 0.28667750336808495
0.85 0.033787009961686924 0.14459338731219146 0.2105667769675949 0.25429843405077174 0.2856695388519246
0.87 0.029596492435447982 0.14225471505901602 0.2090622544587076 0.2532222253337683 0.28483874880847604
0.89 0.02597288923135268 0.1402752344234979 0.2078095035624894 0.25233663882292784 0.28416080363542184
0.91 0.02286245487521827 0.1386119198906147 0.20677377931710747 0.2516127953708615 0.28361090274920275
0.93 0.020209640700199785 0.13722261303352787 0.20592221005505795 0.2510242548396123 0.2831672889925538
0.95 0.017960086834376027 0.1360679715066249 0.20522494115200238 0.2505471960392134 0.2828100291521841
0.97 0.016062479754910104 0.13511247271624843 0.2046558536726425 0.25016135322472893 0.28252272729284894
0.99 0.014469576489567303 0.13432477206599142 0.20419250687855625 0.24984951121564544 0.28229137856529796


==> Results/sel-cluster-0dot65-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883672536250693 0.7726878303230772 0.8271419425434717 0.8519138666933134 0.8664031600464148
0.03 0.5955453565509865 0.774934717058362 0.8284101398663963 0.8528397831016664 0.86715477894805
0.05 0.6029047902745984 0.7772994123510026 0.8297697008872232 0.8538476159692108 0.8679878187650214
0.07 0.6104257647413103 0.779774126796676 0.8312140621831801 0.8549246655013338 0.8688777159362249
0.09 0.6180861820093511 0.7823481381826759 0.8327400447510596 0.8560736084075544 0.8698324707430928
0.11 0.6258608029861219 0.7850060879494696 0.834338813094411 0.8572898304706726 0.8708502663806323
0.13 0.633721264254262 0.7877275258935623 0.835996227666649 0.8585641258605068 0.8719251895748177
0.15 0.6416359759543031 0.7904866077129282 0.837691634088126 0.8598808729665784 0.8730450892674325
0.17 0.6495712806784992 0.7932535156514886 0.839398344275883 0.861218272009007 0.8741931158608824
0.19 0.657489701843099 0.7959935434751924 0.8410818458711042 0.8625445299806809 0.8753409461775576
0.21 0.6653523514109178 0.7986707627164962 0.8427037067064846 0.8638217345393449 0.8764531364193079
0.23 0.6731184564274045 0.8012494958594558 0.8442240814596873 0.8650083640391056 0.8774890435948703
0.25 0.6807461528629366 0.8036961930580143 0.8456040556776596 0.8660608285291098 0.878402445667932
0.27 0.6881931722267358 0.8059817372665785 0.8468103324276033 0.8669405566222534 0.8791508642886714
0.29 0.6954175380680244 0.8080827588659131 0.8478178838345818 0.8676178952952003 0.879700195736552
0.31 0.7023782448029889 0.8099819805667093 0.8486106327433762 0.8680734953004189 0.880027055328809
0.33 0.7090358122159798 0.8116685634958505 0.8491825436052334 0.868300803921843 0.8801230214815576
0.35 0.7153526488797899 0.8131375072265716 0.849536097220936 0.8683037853357477 0.8799919116980826
0.37 0.721293191226063 0.8143893746442812 0.8496818312767206 0.8680958776111136 0.879647118303949
0.39 0.7268237456262117 0.8154294108875388 0.8496367869257997 0.8676991209674725 0.8791140881398232
0.41 0.7319120275077071 0.8162667657128002 0.8494232843097841 0.867141069465589 0.8784227013523142
0.43 0.7365264434043739 0.8169135320557306 0.8490677476736221 0.8664540917567771 0.8776084228056201
0.45 0.7406350688944311 0.8173835667290708 0.8485993822304195 0.865673658584265 0.8767097636056929
0.47 0.7442047250562671 0.8176912921953092 0.8480488121114959 0.8648368840563143 0.87576672992178
0.49 0.7471998316915851 0.8178501374137197 0.8474463345299781 0.8639806426515876 0.874819208736545
0.51 0.7495817217300609 0.8178711756463863 0.8468202450656013 0.8631397336301926 0.8739043233727792
0.53 0.7513076456763595 0.8177612474075487 0.84619462714002 0.8623445962424381 0.873054716379202
0.55 0.7523310879009968 0.8175220943775929 0.8455880089762103 0.8616197668113397 0.8722967202953256
0.57 0.7526021103578049 0.8171492642287699 0.8450118026928106 0.8609823431328981 0.8716490980355439
0.59 0.752068676818405 0.8166316946686425 0.8444692646082786 0.8604408107116082 0.871121930701467
0.61 0.7506789148575617 0.8159519436666551 0.8439550477191727 0.8599945657958178 0.8707163702336538
0.63 0.7483845210594459 0.815087322700716 0.8434554232712833 0.8596338071591365 0.8704247411977041
0.65 0.7451454752349385 0.8140118637224958 0.8429489805807819 0.8593396422348909 0.8702295728235409
0.67 0.7409360439681956 0.8127000262534257 0.842409286436997 0.8590861859514021 0.8701064071819568
0.69 0.7357518045404141 0.8111312190172492 0.8418080219879474 0.8588427010566005 0.8700244795901744
0.71 0.7296171500187525 0.8092960725881937 0.8411206446632638 0.8585787577911558 0.8699516096169184
0.73 0.7225913045150292 0.8072019826287946 0.840331569600038 0.8582688100993401 0.8698580018755315
0.75 0.7147713770971864 0.8048779007907273 0.8394401977562599 0.8578988872804721 0.8697232330777762
0.77 0.7062900557258056 0.802375025403959 0.8384634046137849 0.8574700092059195 0.8695402304391249
0.79 0.6973070995440158 0.7997628602958735 0.837434457222141 0.8569988338903827 0.8693167592278545
0.81 0.6879956546185849 0.7971205823515264 0.8363972738368285 0.8565136417686711 0.869073162926749
0.83 0.6785265609994899 0.7945262063946508 0.8353981194022863 0.8560474863401043 0.8688356896800017
0.85 0.6690530466592235 0.7920453509438344 0.8344761240861114 0.8556295739698911 0.8686288696227723
0.87 0.659703076838138 0.7897264606084762 0.8336593072825833 0.8552815378095131 0.8684719751434214
0.89 0.6505740429695042 0.7875971795800404 0.8329609330877032 0.8550134725577221 0.8683741522974753
0.91 0.6417343359223615 0.7856665284214206 0.8323809976241245 0.8548247558532173 0.8683356121756789
0.93 0.6332279985344983 0.7839299147493104 0.8319107514040885 0.8547082428847844 0.8683510573183317
0.95 0.6250799198701145 0.7823729359184284 0.8315346594849605 0.8546507480853174 0.8684092471969702
0.97 0.6173012136712696 0.7809767685262996 0.8312356972906348 0.8546384628227142 0.868498332227126
0.99 0.609893484103559 0.7797210586493721 0.8309970184042557 0.8546583846293314 0.8686086894681949


==> Results/sel-cluster-0dot65-th-1-lambda-0dot75-p-0dot5.dat <==
0.01 0.2452530511554727 0.4875335268452595 0.5888528872637545 0.6425902011419928 0.676002783389797
0.03 0.2535653757863149 0.4905879507366282 0.5903955609230863 0.6435594938531437 0.6767007595625447
0.05 0.26237731547440724 0.49387728713184914 0.592072757374366 0.644620065400104 0.6774683243404487
0.07 0.27168220958321443 0.49739943691310073 0.5938803605228852 0.6457662249494779 0.6782997526383328
0.09 0.2814678294592621 0.5011508609787072 0.5958138760171574 0.6469917604491006 0.6791871632371576
0.11 0.2917159137617162 0.5051257865511779 0.5978672829008588 0.6482893450549211 0.680123389329484
0.13 0.3024014666061263 0.5093168436719282 0.6000350888366777 0.6496519062379794 0.681098269226259
0.15 0.313492137612977 0.5137142619288557 0.6023114061314647 0.6510736258002413 0.6821056255725435
0.17 0.32494763192583637 0.5183055186048028 0.6046899474097571 0.6525492945485972 0.6831399746065885
0.19 0.336719067115677 0.5230747173192054 0.6071634909604093 0.6540740715039315 0.6841969740708186
0.21 0.3487484300408416 0.528002026696337 0.6097233772253005 0.6556430373702926 0.6852730502590383
0.23 0.3609680594394223 0.5330630702273037 0.6123589317832854 0.657250668224673 0.6863649181061343
0.25 0.37330023462098855 0.5382283716969115 0.615056872668434 0.6588901748546773 0.687468836785739
0.27 0.38565685964375074 0.5434628585924907 0.6178008326281557 0.6605530803542845 0.6885802067198921
0.29 0.39793949469305195 0.548725458395003 0.6205707269399277 0.6622283826337737 0.6896925692964002
0.31 0.41003934607780157 0.5539696756852548 0.6233441906993735 0.6639049039296498 0.6908007850718243
0.33 0.42183771085915966 0.559141779184989 0.626092830444106 0.6655656899207922 0.691893720843954
0.35 0.4332066503098104 0.564182795208295 0.6287859187424576 0.6671935124186477 0.6929614913969713
0.37 0.4440100088273977 0.5690278930360106 0.6313885683631371 0.6687679650944889 0.6939915305115342
0.39 0.45410485607279616 0.5736072963139522 0.6338626337733149 0.6702665551059387 0.6949700014547705
0.41 0.46334330466826806 0.5778470391248319 0.636166957390004 0.6716646380921502 0.6958814364689249
0.43 0.47157487184140623 0.5816701976323657 0.6382581309445108 0.6729359986550034 0.6967093133453865
0.45 0.4786493621360438 0.5849983593368252 0.6400912826443658 0.6740532601768773 0.6974361869662451
0.47 0.4844203841555572 0.5877535013336733 0.641621145776591 0.6749886067524508 0.6980443871387887
0.49 0.48874953564226853 0.5898602413670799 0.6428033127946078 0.6757143644724952 0.6985158987755689
0.51 0.4915113749981609 0.5912486017000753 0.6435958357302082 0.6762041333464318 0.6988334260932031
0.53 0.4925991206201172 0.5918572403469713 0.6439610398911317 0.6764336597079328 0.6989811942031365
0.55 0.49193101440101616 0.5916371503829274 0.6438677275361652 0.6763822072112231 0.6989449790483977
0.57 0.48945715720576466 0.590555814560435 0.6432937550900283 0.6760341981818697 0.6987131940962976
0.59 0.4851661580090755 0.5886013803995654 0.6422286743483526 0.6753808395025228 0.6982787147386179
0.61 0.47909110885311373 0.5857866404332999 0.6406764489974801 0.6744220253075255 0.6976395281793593
0.63 0.4713136008084819 0.5821520164792362 0.6386577161609426 0.673168036397805 0.6968001439431386
0.65 0.46196481259450517 0.5777668942237048 0.6362112111224856 0.6716409682217047 0.695772994882577
0.67 0.4512226533214715 0.5727284784617968 0.6333935900341092 0.6698750680093093 0.694579020759543
0.69 0.4393044057673626 0.5671577283643218 0.6302773578376544 0.6679158724476795 0.6932475444211624
0.71 0.4264553277113593 0.5611924790023876 0.6269467887317011 0.6658179193134327 0.6918151673420326
0.73 0.41293417888073025 0.554978266481774 0.623491976964777 0.6636408254097433 0.690323167285954
0.75 0.39899782886755353 0.5486583022171423 0.6200020705784332 0.6614446332574181 0.6888143086397341
0.77 0.3848875588082932 0.5423645587142385 0.616559084263965 0.6592852626144984 0.6873293236348531
0.79 0.3708171421966925 0.5362096719176583 0.6132318866770035 0.6572097762715052 0.6859030651112717
0.81 0.3569667561433995 0.5302833764407263 0.6100737356808502 0.655254402070064 0.6845627326086653
0.83 0.3434799631234185 0.5246508109006975 0.6071208974280194 0.6534431326886594 0.6833261628623286
0.85 0.3304647362801497 0.5193538744292714 0.6043936955989557 0.6517885217256802 0.6822035524763654
0.87 0.31799703167211146 0.5144143587537438 0.6018988744545133 0.6502930521391582 0.681195706365344
0.89 0.306125717797039 0.5098379611186007 0.599632639652778 0.6489517103694884 0.680298597689661
0.91 0.2948778532813992 0.5056182311787583 0.5975834107789845 0.647753674174191 0.6795030863497158
0.93 0.2842637622888017 0.501741517140866 0.5957369007112142 0.6466878672193261 0.6788013897038359
0.95 0.2742813909067182 0.4981878843420011 0.5940739427831481 0.6457379864716101 0.6781794811765309
0.97 0.2649198398118384 0.49493573403271895 0.5925766306154928 0.644890329456781 0.6776264498291409
0.99 0.25616209710452137 0.4919624188649649 0.5912271741687218 0.6441320336256989 0.6771343197240745


==> Results/sel-cluster-0dot65-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.1087712922269602 0.1720464215327968 0.21747504969342535 0.2519171702352949
0.03 0.01565833045467675 0.10968247056021681 0.17264807623587475 0.2179068591469387 0.2522476131311897
0.05 0.01746367892890834 0.11077099649654089 0.1733746648452372 0.2184326999514492 0.2526526164278954
0.07 0.019574952089126914 0.11206023927701406 0.17424346496313345 0.21906583661920861 0.25314275163613403
0.09 0.022025249676074495 0.11357424288061826 0.1752724162405989 0.21982003968939687 0.2537288628139372
0.11 0.024846957496447254 0.11533704430407875 0.17647958460257207 0.22070915679683265 0.25442183604741003
0.13 0.028070511774086097 0.11737200906565334 0.17788289555356934 0.22174702206371869 0.25523237638740004
0.15 0.0317229102986678 0.11970081238022097 0.17949940392542194 0.22294702465845867 0.25617104389470746
0.17 0.03582596610944603 0.1223422530723425 0.18134448910042014 0.22432151661113653 0.25724768785029356
0.19 0.040394335241718926 0.12531084428667832 0.18343083055420462 0.22588107187376014 0.2584709397014487
0.21 0.045433333178173066 0.12861519478505423 0.1857671883084837 0.22763355432173168 0.2598474944153278
0.23 0.05093660797170487 0.13225622146011493 0.18835701198972854 0.22958302092142785 0.2613812360936098
0.25 0.056883740611282374 0.13622523994562635 0.19119690672045328 0.23172846928765276 0.26307219728896253
0.27 0.06323791069685804 0.14050204181745454 0.19427505370207462 0.2340625335610494 0.26491547302679963
0.29 0.06994377101101694 0.1450530175329327 0.19756956390836328 0.2365700263015143 0.26689990956082976
0.31 0.07692567530302236 0.14982977110211054 0.20104752541416981 0.23922741173604556 0.26900797507426905
0.33 0.08408652588138638 0.1547674348111148 0.20466290315019156 0.2420003271781644 0.2712129175049586
0.35 0.09130742062239187 0.15978453091233366 0.20835681111644022 0.24484435117486225 0.273480054434309
0.37 0.0984483439729329 0.1647828618834414 0.21205687884738963 0.2477039829334165 0.27576543769892764
0.39 0.10535016397130495 0.16964875241825483 0.21567810288074252 0.2505133014521336 0.2780164334519092
0.41 0.11183806328632288 0.17425530991252416 0.21912437992380304 0.253197022622586 0.28017244871940583
0.43 0.11772661493053699 0.1784660511987705 0.22229120763555002 0.2556725859977408 0.2821666002062908
0.45 0.1228265335445814 0.18213988168848685 0.2250694791303435 0.2578531260185031 0.28392809199887636
0.47 0.12695305448904332 0.18513743673625682 0.2273504244436678 0.2596514196601297 0.28538543766641
0.49 0.12993573913319434 0.187328638450315 0.22903158441737556 0.26098470902964976 0.2864704203302952
0.51 0.13162931116290433 0.18860117625531364 0.23002359759561486 0.2617802392523727 0.28712268542237135
0.53 0.13192488345982561 0.1888694187116043 0.23025741430332464 0.2619811971897816 0.28729471895044173
0.55 0.13076064687407224 0.18808300284361082 0.22969131138106494 0.261552516610943 0.28695667998605684
0.57 0.12813091631751855 0.18623424645468836 0.2283170585694482 0.26048608204815016 0.28610085386096623
0.59 0.1240919806041575 0.18336307461468696 0.22616409845485902 0.25880429697359797 0.28474473354725394
0.61 0.11876359437079048 0.17955851762778693 0.22330098745680727 0.2565614410146999 0.2829322673160795
0.63 0.11232471118432084 0.174955592579026 0.21983307626749793 0.25384191816655366 0.2807325212085606
0.65 0.10500310733879399 0.16972723697032271 0.21589612934547053 0.25075514039301366 0.2782355332932868
0.67 0.09705938361204736 0.16407161893938216 0.21164606892659757 0.2474271064253293 0.2755453043034468
0.69 0.08876704608829937 0.15819621816039808 0.20724601026093792 0.24398967828712645 0.2727708137777733
0.71 0.08039151649884235 0.15230100772543792 0.20285250634445107 0.2405691422391074 0.27001637700002
0.73 0.07217110049776126 0.14656325595893957 0.19860311075588405 0.23727582572428949 0.2673728330472763
0.75 0.06430282884029373 0.14112639273684663 0.19460734877952646 0.2341965922677616 0.2649111823841873
0.77 0.05693495028561666 0.13609445070856938 0.19094239745999667 0.2313913395069541 0.26267964319439335
0.79 0.05016539309041831 0.13153137376853458 0.1876527876678461 0.22889286472581213 0.26070356370089354
0.81 0.044046379358944156 0.12746547901541716 0.18475450304177043 0.2267105400093228 0.25898867704498374
0.83 0.03859192775255323 0.12389609834182264 0.18224076731346456 0.22483532865203426 0.2575254438566845
0.85 0.033787009961686924 0.12080143933969596 0.18008878233029962 0.22324558829954616 0.2562941033624767
0.87 0.029596492435447982 0.11814604287068403 0.17826598998109752 0.22191237615129206 0.25526917658890663
0.89 0.02597288923135268 0.11588705973634855 0.1767352281501649 0.22080376144129557 0.2544231733925202
0.91 0.02286245487521827 0.11397896947956895 0.1754584575932139 0.21988782618511163 0.253729034519888
0.93 0.020209640700199785 0.11237700650791284 0.17439953597258745 0.21913503656287356 0.25316226750531456
0.95 0.017960086834376027 0.11103891325770267 0.17352508669815328 0.21851844511245205 0.2527006164671612
0.97 0.016062479754910104 0.10992630818861539 0.17280569560927858 0.21801489303818292 0.2523253623905036
0.99 0.014469576489567303 0.10900498939750553 0.17221576666480512 0.21760460537995452 0.2520208265613876


==> Results/sel-cluster-moves-0dot15-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.03172291029866777 0.036688449583087576 0.041134355972215236 0.04515287862633151 0.04881464853978978
0.03 0.03172291029866777 0.03787879742533555 0.04332958372678067 0.048209234401002214 0.05261850227007222
0.05 0.03172291029866777 0.03929961041492087 0.04592824571404769 0.05180136738257896 0.05706107091822325
0.07 0.03172291029866777 0.040982486989876034 0.04897870246918289 0.05598552533085157 0.06220110998877159
0.09 0.03172291029866777 0.04296069481693134 0.05252979899361862 0.06081614150516426 0.06809296673921003
0.11 0.03172291029866777 0.04526832779939264 0.05662904041817997 0.06634321048272944 0.0747833898279037
0.13 0.03172291029866777 0.047939117429952674 0.06132032517210212 0.07260930751495538 0.08230818922365024
0.15 0.03172291029866777 0.05100459988603595 0.06664075688371172 0.0796456472223804 0.0906880177019946
0.17 0.03172291029866777 0.05449197985983868 0.07261716595227839 0.08746802721010728 0.09992426641679435
0.19 0.03172291029866777 0.05842205866283118 0.07926305431120545 0.09607362332119739 0.10999619593697099
0.21 0.03172291029866777 0.06280716947152502 0.08657597723630514 0.10543872702936713 0.1208594420956922
0.23 0.03172291029866777 0.06764894138392771 0.09453512576118965 0.11551713243454133 0.13244554347849447
0.25 0.03172291029866777 0.07293586413476873 0.10309903433976128 0.1262389461540428 0.1446620357013968
0.27 0.03172291029866777 0.07864080187289929 0.11220367063564483 0.1375101030651195 0.15739338977789272
0.29 0.03172291029866777 0.08471862717350384 0.12176107066889805 0.14921259467480927 0.1705025853972475
0.31 0.03172291029866777 0.09110416751859572 0.1316586994191224 0.16120550807794135 0.18383336785829335
0.33 0.03172291029866777 0.09771071823434292 0.14175970140584135 0.17332685526638122 0.19721298585498737
0.35 0.03172291029866777 0.10442936680903138 0.151904088354476 0.18539602452270357 0.21045514086931072
0.37 0.03172291029866777 0.11112934908194025 0.1619108408130185 0.19721664147268952 0.22336282206926478
0.39 0.03172291029866777 0.11765974052425815 0.17158101002760556 0.2085798324156914 0.23573110418929907
0.41 0.03172291029866777 0.12385261636759348 0.18070160496437146 0.21926746011067455 0.24734932564656886
0.43 0.03172291029866777 0.12952791447615436 0.1890503820129454 0.22905551915226147 0.25800302137883263
0.45 0.03172291029866777 0.13450002599956734 0.1964014766223065 0.23771768286556477 0.2674756959017637
0.47 0.03172291029866777 0.13858608485536214 0.20253196464568815 0.24502917020164014 0.2755505606517504
0.49 0.03172291029866777 0.14161574946436234 0.20722956255062902 0.2507714932179056 0.2820130841428108
0.51 0.03172291029866777 0.14344207799335987 0.21030167186523063 0.25473857237144165 0.28665483048784096
0.53 0.03172291029866777 0.14395285226494534 0.21158592844203464 0.25674490624512974 0.28927959032257683
0.55 0.03172291029866777 0.143081410971092 0.21096216663538978 0.25663615162355397 0.2897120632740225
0.57 0.03172291029866777 0.140815880600252 0.20836540094902684 0.2543027763931078 0.2878111435733548
0.59 0.03172291029866777 0.1372052385076436 0.20379832357706956 0.24969507732100357 0.2834847726372861
0.61 0.03172291029866777 0.13236103704702754 0.19734178244350756 0.242839660042354 0.2767099832786447
0.63 0.03172291029866777 0.126453386406833 0.18916019268458842 0.23385260743980293 0.2675502674758128
0.65 0.03172291029866777 0.11970081238022094 0.1794994039254219 0.22294702465845867 0.25617104389470746
0.67 0.03172291029866777 0.11235451259511099 0.1686751589681452 0.21043032827267721 0.24284520171257118
0.69 0.03172291029866777 0.10467866348021429 0.15705190892591298 0.19668904502800552 0.227945856289046
0.71 0.03172291029866777 0.0969296468093853 0.14501449850783743 0.18216157562251087 0.2119242027132747
0.73 0.03172291029866777 0.08933721219983697 0.1329368637636975 0.16730221709359078 0.19527396616705822
0.75 0.03172291029866777 0.08209048151579151 0.12115343987753464 0.1525432208508559 0.17848899413781222
0.77 0.03172291029866777 0.07533058349203234 0.10993838965341723 0.13826250554903377 0.16202290598515862
0.79 0.03172291029866777 0.06914921630811652 0.09949368498757508 0.12476006501853419 0.1462552937649314
0.81 0.03172291029866777 0.06359333186019658 0.08994886633783067 0.11224959712700502 0.1314749430210984
0.83 0.03172291029866777 0.05867267498314522 0.0813676950299889 0.1008601353653174 0.1178747398482541
0.85 0.03172291029866777 0.054368940114814135 0.07376009503327866 0.09064693201097489 0.10555952829726394
0.87 0.03172291029866777 0.05064468531329642 0.06709577870801457 0.0816065949915668 0.09456064952834325
0.89 0.03172291029866777 0.047451029627247523 0.06131727131208665 0.07369317986494298 0.08485341601374426
0.91 0.03172291029866777 0.04473366998894562 0.05635090810748889 0.06683272779047818 0.07637393689523647
0.93 0.03172291029866777 0.042437241621358875 0.052115383798269056 0.06093520878093843 0.06903361358849494
0.95 0.03172291029866777 0.04050820739896189 0.04852785533813906 0.05590349271901294 0.0627304663390114
0.97 0.03172291029866777 0.03889660603476339 0.04550800671346313 0.051639673312187634 0.05735744151822171
0.99 0.03172291029866777 0.03755696261950229 0.04298052669246909 0.04804922930927166 0.052808147374232624


==> Results/sel-cluster-moves-0dot15-th-1-lambda-1-p-1.dat <==
0.01 0.03172291029866777 0.036688449583087576 0.041134355972215236 0.04515287862633151 0.04881464853978978
0.03 0.03172291029866777 0.03787879742533555 0.04332958372678067 0.048209234401002214 0.05261850227007222
0.05 0.03172291029866777 0.03929961041492087 0.04592824571404769 0.05180136738257896 0.05706107091822325
0.07 0.03172291029866777 0.040982486989876034 0.04897870246918289 0.05598552533085157 0.06220110998877159
0.09 0.03172291029866777 0.04296069481693134 0.05252979899361862 0.06081614150516426 0.06809296673921003
0.11 0.03172291029866777 0.04526832779939264 0.05662904041817997 0.06634321048272944 0.0747833898279037
0.13 0.03172291029866777 0.047939117429952674 0.06132032517210212 0.07260930751495538 0.08230818922365024
0.15 0.03172291029866777 0.05100459988603595 0.06664075688371172 0.0796456472223804 0.0906880177019946
0.17 0.03172291029866777 0.05449197985983868 0.07261716595227839 0.08746802721010728 0.09992426641679435
0.19 0.03172291029866777 0.05842205866283118 0.07926305431120545 0.09607362332119739 0.10999619593697099
0.21 0.03172291029866777 0.06280716947152502 0.08657597723630514 0.10543872702936713 0.1208594420956922
0.23 0.03172291029866777 0.06764894138392771 0.09453512576118965 0.11551713243454133 0.13244554347849447
0.25 0.03172291029866777 0.07293586413476873 0.10309903433976128 0.1262389461540428 0.1446620357013968
0.27 0.03172291029866777 0.07864080187289929 0.11220367063564483 0.1375101030651195 0.15739338977789272
0.29 0.03172291029866777 0.08471862717350384 0.12176107066889805 0.14921259467480927 0.1705025853972475
0.31 0.03172291029866777 0.09110416751859572 0.1316586994191224 0.16120550807794135 0.18383336785829335
0.33 0.03172291029866777 0.09771071823434292 0.14175970140584135 0.17332685526638122 0.19721298585498737
0.35 0.03172291029866777 0.10442936680903138 0.151904088354476 0.18539602452270357 0.21045514086931072
0.37 0.03172291029866777 0.11112934908194025 0.1619108408130185 0.19721664147268952 0.22336282206926478
0.39 0.03172291029866777 0.11765974052425815 0.17158101002760556 0.2085798324156914 0.23573110418929907
0.41 0.03172291029866777 0.12385261636759348 0.18070160496437146 0.21926746011067455 0.24734932564656886
0.43 0.03172291029866777 0.12952791447615436 0.1890503820129454 0.22905551915226147 0.25800302137883263
0.45 0.03172291029866777 0.13450002599956734 0.1964014766223065 0.23771768286556477 0.2674756959017637
0.47 0.03172291029866777 0.13858608485536214 0.20253196464568815 0.24502917020164014 0.2755505606517504
0.49 0.03172291029866777 0.14161574946436234 0.20722956255062902 0.2507714932179056 0.2820130841428108
0.51 0.03172291029866777 0.14344207799335987 0.21030167186523063 0.25473857237144165 0.28665483048784096
0.53 0.03172291029866777 0.14395285226494534 0.21158592844203464 0.25674490624512974 0.28927959032257683
0.55 0.03172291029866777 0.143081410971092 0.21096216663538978 0.25663615162355397 0.2897120632740225
0.57 0.03172291029866777 0.140815880600252 0.20836540094902684 0.2543027763931078 0.2878111435733548
0.59 0.03172291029866777 0.1372052385076436 0.20379832357706956 0.24969507732100357 0.2834847726372861
0.61 0.03172291029866777 0.13236103704702754 0.19734178244350756 0.242839660042354 0.2767099832786447
0.63 0.03172291029866777 0.126453386406833 0.18916019268458842 0.23385260743980293 0.2675502674758128
0.65 0.03172291029866777 0.11970081238022094 0.1794994039254219 0.22294702465845867 0.25617104389470746
0.67 0.03172291029866777 0.11235451259511099 0.1686751589681452 0.21043032827267721 0.24284520171257118
0.69 0.03172291029866777 0.10467866348021429 0.15705190892591298 0.19668904502800552 0.227945856289046
0.71 0.03172291029866777 0.0969296468093853 0.14501449850783743 0.18216157562251087 0.2119242027132747
0.73 0.03172291029866777 0.08933721219983697 0.1329368637636975 0.16730221709359078 0.19527396616705822
0.75 0.03172291029866777 0.08209048151579151 0.12115343987753464 0.1525432208508559 0.17848899413781222
0.77 0.03172291029866777 0.07533058349203234 0.10993838965341723 0.13826250554903377 0.16202290598515862
0.79 0.03172291029866777 0.06914921630811652 0.09949368498757508 0.12476006501853419 0.1462552937649314
0.81 0.03172291029866777 0.06359333186019658 0.08994886633783067 0.11224959712700502 0.1314749430210984
0.83 0.03172291029866777 0.05867267498314522 0.0813676950299889 0.1008601353653174 0.1178747398482541
0.85 0.03172291029866777 0.054368940114814135 0.07376009503327866 0.09064693201097489 0.10555952829726394
0.87 0.03172291029866777 0.05064468531329642 0.06709577870801457 0.0816065949915668 0.09456064952834325
0.89 0.03172291029866777 0.047451029627247523 0.06131727131208665 0.07369317986494298 0.08485341601374426
0.91 0.03172291029866777 0.04473366998894562 0.05635090810748889 0.06683272779047818 0.07637393689523647
0.93 0.03172291029866777 0.042437241621358875 0.052115383798269056 0.06093520878093843 0.06903361358849494
0.95 0.03172291029866777 0.04050820739896189 0.04852785533813906 0.05590349271901294 0.0627304663390114
0.97 0.03172291029866777 0.03889660603476339 0.04550800671346313 0.051639673312187634 0.05735744151822171
0.99 0.03172291029866777 0.03755696261950229 0.04298052669246909 0.04804922930927166 0.052808147374232624


==> Results/sel-cluster-moves-0dot2-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.6614305139566234 0.6944363483900367 0.7131758238186757 0.7255666823030942 0.7345585877364745
0.03 0.6614305139566234 0.6973550088820515 0.7173921792350515 0.7304901917495416 0.739919084095257
0.05 0.6614305139566234 0.700437821504815 0.7218149956967095 0.7356290749808628 0.7454925192004997
0.07 0.6614305139566234 0.703653969848498 0.7264047142390623 0.7409405252152669 0.7512342971632415
0.09 0.6614305139566234 0.7069780805046139 0.7311244115994869 0.7463823077408522 0.7570995082445937
0.11 0.6614305139566234 0.7104065775459217 0.7359599771497378 0.7519329967219694 0.7630623684428064
0.13 0.6614305139566234 0.7139534117182422 0.7409175086255035 0.757590809875738 0.7691148267170695
0.15 0.6614305139566234 0.7176416039658441 0.7460116107853434 0.7633617715446264 0.7752570551224656
0.17 0.6614305139566234 0.7215021210987157 0.7512647814864881 0.7692568871861838 0.7814910015624688
0.19 0.6614305139566234 0.7255651837862909 0.7567041748786786 0.7752949993849486 0.7878276299907478
0.21 0.6614305139566234 0.7298452088479969 0.7623456155322158 0.781490388900691 0.7942773927346782
0.23 0.6614305139566234 0.734331061561738 0.7681756979425789 0.7878320330824726 0.8008363742771332
0.25 0.6614305139566234 0.7389902199732532 0.7741502118770784 0.7942749020635438 0.8074591181504971
0.27 0.6614305139566234 0.7437790126655148 0.7802069580553876 0.8007518820351796 0.8140806539735446
0.29 0.6614305139566234 0.7486498976635796 0.7862775917706457 0.8071876401248248 0.8206245606444598
0.31 0.6614305139566234 0.753554514051219 0.7922941427143473 0.8135080662126779 0.8270161999136743
0.33 0.6614305139566234 0.7584445136004763 0.7981908707866587 0.8196422513245125 0.8331839685352886
0.35 0.6614305139566234 0.7632718988627645 0.8039058886989879 0.8255254560422971 0.8390638493818069
0.37 0.6614305139566234 0.7679892672684613 0.8093818517099424 0.831099595588472 0.8445993089351542
0.39 0.6614305139566234 0.7725502494060107 0.8145671749549359 0.8363147854333283 0.8497429614645781
0.41 0.6614305139566234 0.7769097345735474 0.8194169326999732 0.8411304894104543 0.8544576936268033
0.43 0.6614305139566234 0.7810239531500425 0.8238934144875358 0.8455162667785352 0.8587179179945561
0.45 0.6614305139566234 0.7848502531907471 0.8279663025892109 0.849452300184024 0.8625098814381273
0.47 0.6614305139566234 0.7883463017005764 0.8316113716866542 0.8529272756528425 0.8658289077885905
0.49 0.6614305139566234 0.7914694327095549 0.8348094076854147 0.8559380664731235 0.8686809180900928
0.51 0.6614305139566234 0.7941757860191081 0.837544447847357 0.8584870276361269 0.8710783044984067
0.53 0.6614305139566234 0.796419093013444 0.8398003993616174 0.8605776416514401 0.8730351889297117
0.55 0.6614305139566234 0.798150656585183 0.8415594646873623 0.8622127173445444 0.8745666154199356
0.57 0.6614305139566234 0.799319350035177 0.84279952886983 0.8633904421699533 0.8756835814444319
0.59 0.6614305139566234 0.7998725900560333 0.8434924374811092 0.8641013868412424 0.8763885328405034
0.61 0.6614305139566234 0.7997583375523614 0.8436030852182865 0.8643270596141462 0.8766753825784342
0.63 0.6614305139566234 0.7989282126018065 0.8430890981931619 0.8640373464782534 0.8765244072401559
0.65 0.6614305139566234 0.7973422831219195 0.8419030417070643 0.863191957276789 0.8759041959397658
0.67 0.6614305139566234 0.7949744366464031 0.8399945501747229 0.8617397463725243 0.8747691920114754
0.69 0.6614305139566234 0.7918196806729634 0.8373169151122711 0.8596238463026338 0.8730640036725643
0.71 0.6614305139566234 0.7879010694245734 0.8338345166921404 0.8567857781635795 0.8707249897379218
0.73 0.6614305139566234 0.7832760123549718 0.8295337922399941 0.8531745052471067 0.8676856333080656
0.75 0.6614305139566234 0.7780380021428873 0.8244337193677772 0.8487583984251966 0.8638878798654226
0.77 0.6614305139566234 0.7723149522904786 0.8185966808198968 0.8435403347065736 0.8592965998275458
0.79 0.6614305139566234 0.766259866480435 0.8121320936118435 0.8375710754850564 0.8539172961438456
0.81 0.6614305139566234 0.7600369843897478 0.8051912216714978 0.8309542086175644 0.8478076481885969
0.83 0.6614305139566234 0.7538059103779545 0.7979537784993409 0.8238438570012258 0.8410878840200021
0.85 0.6614305139566234 0.7477062723001742 0.7906046084761811 0.816421222212561 0.8339171994320072
0.87 0.6614305139566234 0.7418501564516152 0.7833175571239837 0.8088798179058404 0.8264898853174028
0.89 0.6614305139566234 0.7363169379647276 0.7762356333566425 0.8013932611189407 0.8189911640274126
0.91 0.6614305139566234 0.7311559795742661 0.7694668297942915 0.7941056087428104 0.8115858962121079
0.93 0.6614305139566234 0.7263903206781077 0.763081610887566 0.7871205930850202 0.8043992723986638
0.95 0.6614305139566234 0.7220239202507994 0.7571204717715123 0.7805075629159628 0.7975207317856221
0.97 0.6614305139566234 0.7180469048280331 0.7515998227547036 0.7743062797980932 0.7910071330999026
0.99 0.6614305139566234 0.7144405464341295 0.7465190138493134 0.7685347202146676 0.7848909346210886


==> Results/sel-cluster-moves-0dot2-th-1-lambda-1-p-1.dat <==
0.01 0.042855100616634154 0.04733992061164753 0.0513671018736126 0.05501674116842873 0.058350343455967714
0.03 0.042855100616634154 0.04843047424198395 0.05338320120843642 0.05782988973594071 0.061858518553462374
0.05 0.042855100616634154 0.04973525191428001 0.05577614381022823 0.06114575503798792 0.06596848162514969
0.07 0.042855100616634154 0.05128396575516144 0.05859196482676318 0.0650185741416739 0.0707376703218902
0.09 0.042855100616634154 0.05310812764360126 0.06187767717630421 0.06950166700879266 0.07622037634187118
0.11 0.042855100616634154 0.0552402370508664 0.06567950395453923 0.07464486465811929 0.08246458271256456
0.13 0.042855100616634154 0.05771285248485742 0.07004099101197311 0.08049191433347298 0.08950893597126376
0.15 0.042855100616634154 0.060557354248380615 0.07500075586158175 0.08707763338902366 0.09737966479526049
0.17 0.042855100616634154 0.06380219701567062 0.08058959313694251 0.0944244966020698 0.10608709985713284
0.19 0.042855100616634154 0.0674706840829591 0.08682706861165303 0.10253887773912257 0.11562207326920086
0.21 0.042855100616634154 0.07157846824489444 0.09371800656885299 0.11140747581164036 0.12595277427671778
0.23 0.042855100616634154 0.07613099231840588 0.10124930809135936 0.12099452173564593 0.13702276490825285
0.25 0.042855100616634154 0.08112095965426348 0.10938728807107265 0.1312399361590795 0.14875018376610888
0.27 0.042855100616634154 0.08652585592697669 0.11807558136250024 0.14205851442868317 0.16102832172566622
0.29 0.042855100616634154 0.09230560591822835 0.12723366817668316 0.15333996226383959 0.17372696295703585
0.31 0.042855100616634154 0.09840046143476358 0.1367560427848364 0.1649497652117644 0.18669465258327736
0.33 0.042855100616634154 0.1047294092430786 0.1465122529312302 0.17673083910347046 0.19976135293053096
0.35 0.042855100616634154 0.11118931314180501 0.15634785606144283 0.18850589977758767 0.2127415558327866
0.37 0.042855100616634154 0.11765506965807596 0.16608634709436762 0.20008033373599274 0.2254373405121091
0.39 0.042855100616634154 0.12398104358672556 0.17553209702399233 0.21124551467756644 0.23764142230082808
0.41 0.042855100616634154 0.13000406950881874 0.18447435185904681 0.22178247046591268 0.24914000655112234
0.43 0.042855100616634154 0.13554805077032933 0.1926919884403868 0.23146544483747114 0.25971497140447797
0.45 0.042855100616634154 0.1404304084734421 0.19995935642766305 0.24006589239865064 0.2691461862316814
0.47 0.042855100616634154 0.14447024858254587 0.20605305325358242 0.24735672389118596 0.27721364435746176
0.49 0.042855100616634154 0.14749806679276742 0.21075982904054258 0.25311734256248625 0.2837002524791403
0.51 0.042855100616634154 0.14936660757971654 0.21388582291732824 0.2571399948649346 0.2883958726821673
0.53 0.042855100616634154 0.14996221779002947 0.21526723192364328 0.2592380397917874 0.29110347842283374
0.55 0.042855100616634154 0.14921576424391267 0.2147823249079605 0.25925650221572705 0.2916476794453179
0.57 0.042855100616634154 0.14711198481356516 0.21236439375437677 0.257085746778168 0.28988846655497064
0.59 0.042855100616634154 0.1436957049942987 0.20801415308654506 0.25267606837429 0.2857347830364589
0.61 0.042855100616634154 0.139073741496558 0.2018101280435071 0.2460541739276643 0.2791652862862208
0.63 0.042855100616634154 0.13341103978580138 0.19391372113587324 0.2373355943294712 0.27024458928350287
0.65 0.042855100616634154 0.1269207897934883 0.1845673998058981 0.22673284034510444 0.25913973397743134
0.67 0.042855100616634154 0.1198487978673118 0.17408268762192766 0.21455148465730198 0.2461238116542725
0.69 0.042855100616634154 0.11245400043474925 0.16281922233580057 0.20117529397008221 0.23156929491991957
0.71 0.042855100616634154 0.10498782601434953 0.15115648717908708 0.187038796645119 0.21592543584650495
0.73 0.042855100616634154 0.0976754982172892 0.13946271347007363 0.17259140908987364 0.19968267825067232
0.75 0.042855100616634154 0.09070212784446935 0.12806647398557272 0.15825959140046494 0.18333015534331162
0.77 0.042855100616634154 0.08420541988071883 0.11723618647947909 0.14441491288864658 0.1673156793791747
0.79 0.042855100616634154 0.07827427394100141 0.10716834416164693 0.13135053435194444 0.15201175341910686
0.81 0.042855100616634154 0.07295347948190513 0.09798764242782419 0.11927362358657659 0.137699975071319
0.83 0.042855100616634154 0.06825123801605681 0.08975363393095508 0.10830693629445681 0.12456579551733803
0.85 0.042855100616634154 0.06414828336610194 0.08247285851872713 0.09850009812030647 0.1127067729671491
0.87 0.042855100616634154 0.06060674174906735 0.07611250629337116 0.08984500443380503 0.10214776012129297
0.89 0.042855100616634154 0.05757776173705559 0.07061343690068171 0.08229200384915464 0.09285850860619003
0.91 0.042855100616634154 0.05500745646209614 0.06590112722768891 0.0757644917590698 0.08477069803020998
0.93 0.042855100616634154 0.052841191905343 0.06189414617998781 0.0701708442084663 0.07779252811326076
0.95 0.042855100616634154 0.05102639707196847 0.058510143015363794 0.0654132969731701 0.07182001905243197
0.97 0.042855100616634154 0.04951424401665178 0.055669798315855834 0.061394154215529344 0.06674524049418276
0.99 0.042855100616634154 0.04826049741468664 0.053299185743116 0.05801981050690413 0.06246191847365011


==> Results/sel-cluster-moves-0dot5-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.7484700395186916 0.7719305758479331 0.7849328635650201 0.7933362230978169 0.7993166859040806
0.03 0.7484700395186916 0.7738944264926563 0.7877029271859637 0.7965106860450845 0.8027221538048438
0.05 0.7484700395186916 0.7759621729535455 0.7905922387736347 0.7998013386502587 0.8062370259968206
0.07 0.7484700395186916 0.778123260154457 0.793585366712102 0.8031901648140505 0.8098415936217565
0.09 0.7484700395186916 0.780362479316235 0.7966629767453253 0.8066569691843932 0.8135158076747155
0.11 0.7484700395186916 0.782658226658618 0.7997988233388953 0.8101754086808358 0.8172347342888112
0.13 0.7484700395186916 0.7849828390642627 0.8029599873615638 0.8137126532014847 0.8209666290799735
0.15 0.7484700395186916 0.7873039997176299 0.8061079961164227 0.8172310145152744 0.8246765012945207
0.17 0.7484700395186916 0.7895886021598808 0.8092031465563725 0.8206913914755969 0.8283277698269493
0.19 0.7484700395186916 0.7918042043253493 0.8122046328628199 0.8240518531281221 0.8318793381860253
0.21 0.7484700395186916 0.7939241281260401 0.8150784669757194 0.8272778389197233 0.8352973789876458
0.23 0.7484700395186916 0.7959280162635903 0.8177976563617386 0.8303409302268627 0.8385576177657191
0.25 0.7484700395186916 0.7978026022272449 0.8203438279940776 0.8332212535751824 0.8416364824213046
0.27 0.7484700395186916 0.7995410099531249 0.8227065913127476 0.8359072558265831 0.8445236779738083
0.29 0.7484700395186916 0.8011422881570809 0.8248824768528522 0.8383937070648619 0.8472126227732352
0.31 0.7484700395186916 0.8026110461558964 0.8268745843520566 0.8406822539456703 0.8497043801690077
0.33 0.7484700395186916 0.8039575530682463 0.8286921111886831 0.8427793989683692 0.852002918680034
0.35 0.7484700395186916 0.8051976560486459 0.8303506651289614 0.8446973295442636 0.85411693550477
0.37 0.7484700395186916 0.8063523238805312 0.8318723739986041 0.8464542219144895 0.8560599633113419
0.39 0.7484700395186916 0.807446385932489 0.8332855138516789 0.8480747778548487 0.8578514080189201
0.41 0.7484700395186916 0.8085058605997151 0.8346222185115647 0.8495888808000662 0.8595165624044255
0.43 0.7484700395186916 0.8095548604035082 0.8359154301983823 0.8510288196990651 0.8610830295660612
0.45 0.7484700395186916 0.8106116478171619 0.8371944339546339 0.8524266847650166 0.8625818132165773
0.47 0.7484700395186916 0.8116855713571314 0.8384805938917119 0.8538087724150227 0.8640397227213814
0.49 0.7484700395186916 0.8127742980957118 0.8397827415189307 0.8551910959680167 0.8654764244353566
0.51 0.7484700395186916 0.813862774617758 0.8410951663340756 0.856576316455766 0.866900444828063
0.53 0.7484700395186916 0.814922755507669 0.8423957313158039 0.8579504782154486 0.8683046935119678
0.55 0.7484700395186916 0.8159142355125151 0.8436476377127564 0.8592848305304395 0.869668284441996
0.57 0.7484700395186916 0.816787004554256 0.8448010161622306 0.8605370002741848 0.8709570581567364
0.59 0.7484700395186916 0.8174829566990908 0.8457955714438866 0.8616534893709452 0.8721254865373981
0.61 0.7484700395186916 0.8179390586222866 0.8465638889165615 0.862573427523139 0.8731210700785006
0.63 0.7484700395186916 0.8180908940126793 0.84703434854125 0.863230671926552 0.8738851744792695
0.65 0.7484700395186916 0.8178773761339548 0.8471346492146257 0.8635562700513103 0.8743555280625638
0.67 0.7484700395186916 0.8172465746574278 0.8467961290356745 0.863481445161614 0.8744679220850442
0.69 0.7484700395186916 0.8161625091291612 0.8459587577922887 0.8629400899987661 0.8741569000698761
0.71 0.7484700395186916 0.8146125517099527 0.844578376692348 0.8618742961476364 0.8733607734157942
0.73 0.7484700395186916 0.8126134475352979 0.8426337905358994 0.8602384302584325 0.8720209803656326
0.75 0.7484700395186916 0.8102146668816387 0.8401363131639041 0.8580111673162976 0.8700953971903196
0.77 0.7484700395186916 0.807496580001022 0.8371358005553764 0.855204796961853 0.867567901409803
0.79 0.7484700395186916 0.8045629681971872 0.833722411898498 0.851874856422653 0.8644610501118861
0.81 0.7484700395186916 0.8015282730174844 0.8300197175368897 0.8481220941733194 0.8608464756362731
0.83 0.7484700395186916 0.7985035339559761 0.8261710028846767 0.8440858636675153 0.8568457157580323
0.85 0.7484700395186916 0.7955825667423607 0.8223175650861422 0.8399224406193602 0.8526130316977886
0.87 0.7484700395186916 0.7928357875632834 0.8185844878600825 0.8357877439932048 0.8483182692427133
0.89 0.7484700395186916 0.7903067764134286 0.8150643773067129 0.8318105296777896 0.8441156882180759
0.91 0.7484700395186916 0.7880143395472206 0.811814398668089 0.828081794270394 0.840122625061312
0.93 0.7484700395186916 0.7859587971603007 0.8088598741644306 0.8246532402488083 0.8364144255056619
0.95 0.7484700395186916 0.7841274170364949 0.8062009777178126 0.8215427630540737 0.8330271089862107
0.97 0.7484700395186916 0.7825001310338932 0.8038212424753188 0.8187428628136608 0.8299628284717289
0.99 0.7484700395186916 0.7810537623421487 0.801695517513686 0.8162325904322022 0.8272070602161046


==> Results/sel-cluster-moves-0dot5-th-1-lambda-1-p-1.dat <==
0.01 0.13095145440494027 0.13387166186820246 0.13650671948858434 0.1389053650229322 0.14110520463511678
0.03 0.13095145440494027 0.13459888996012345 0.13785687027995233 0.14079659243540527 0.14347205760618248
0.05 0.13095145440494027 0.13547074880698046 0.13946360264611737 0.1430328071150613 0.14625492773740317
0.07 0.13095145440494027 0.13650642002997013 0.14135707419412638 0.1456500916515834 0.14949265885537605
0.09 0.13095145440494027 0.1377258025389651 0.14356743733488175 0.148683226013999 0.15322133189633544
0.11 0.13095145440494027 0.13914915775406264 0.14612408029417953 0.15216461657316804 0.15747299843821094
0.13 0.13095145440494027 0.14079658136731568 0.1490546095507596 0.15612294942685304 0.1622741623527676
0.15 0.13095145440494027 0.1426872919292462 0.15238360675106125 0.16058166348153582 0.16764416983404454
0.17 0.13095145440494027 0.14483870777174618 0.15613112816824326 0.16555720326848528 0.1735934430368622
0.19 0.13095145440494027 0.1472653296557205 0.16031103001562066 0.17105720282129663 0.18012176928034573
0.21 0.13095145440494027 0.14997748103615846 0.16492924521114785 0.1770787759641839 0.18721683606660827
0.23 0.13095145440494027 0.15297983464368145 0.16998191212396896 0.18360679380426514 0.19485289568561945
0.25 0.13095145440494027 0.15626982916246498 0.1754535614828513 0.19061233199228592 0.20298951953066646
0.27 0.13095145440494027 0.1598360192104906 0.18131538982032486 0.19805147132020054 0.21157121615372548
0.29 0.13095145440494027 0.16365640206041493 0.18752371989154912 0.20586422221105802 0.22052659040553332
0.31 0.13095145440494027 0.16769680764761255 0.19401865401656715 0.21397380947430752 0.229768283677177
0.33 0.13095145440494027 0.17190951608412267 0.20072312392563904 0.2222862898722156 0.23919294524906273
0.35 0.13095145440494027 0.1762322179472146 0.2075423406110817 0.23069046513461244 0.24868139239537054
0.37 0.13095145440494027 0.1805874964088583 0.21436376345324099 0.2390581276410453 0.2580988829223013
0.39 0.13095145440494027 0.1848830081251641 0.22105766796350948 0.24724465510220306 0.267295534426363
0.41 0.13095145440494027 0.1890128993194052 0.22747908369835979 0.255090974035157 0.2761081692313746
0.43 0.13095145440494027 0.19285951050051905 0.23346897540958483 0.2624236087797724 0.2843591833827438
0.45 0.13095145440494027 0.19629751455590216 0.23885881415177396 0.26905902672922716 0.29186060800599767
0.47 0.13095145440494027 0.1991986120146229 0.24347472860432842 0.27480639732370477 0.2984157988273843
0.49 0.13095145440494027 0.20143798782488018 0.24714387626548032 0.2794728612391974 0.30382340563285676
0.51 0.13095145440494027 0.20290203727626105 0.2497024639804101 0.28287046606208155 0.30788330241021344
0.53 0.13095145440494027 0.2034970498236911 0.25100554567195293 0.2848252542012295 0.3104046104118599
0.55 0.13095145440494027 0.2031582428184498 0.25093839641888055 0.2851885438034614 0.31121597218565994
0.57 0.13095145440494027 0.2018582922851231 0.2494289756060699 0.283850758629458 0.3101798035797047
0.59 0.13095145440494027 0.19961395576679872 0.24645992864788444 0.2807558392415666 0.3072067981396693
0.61 0.13095145440494027 0.19648965332767954 0.24207863838106936 0.27591595193279034 0.3022737488494124
0.63 0.13095145440494027 0.19259645307382864 0.2364027387970939 0.26942304062350253 0.29543924998837556
0.65 0.13095145440494027 0.18808582358226206 0.22961861124047434 0.2614536859852172 0.2868539619993343
0.67 0.13095145440494027 0.18313816972293698 0.22197154644957065 0.25226505769221746 0.2767630098575267
0.69 0.13095145440494027 0.1779474448671288 0.21374739331385412 0.24217949502843994 0.26549565251487356
0.71 0.13095145440494027 0.17270417921096606 0.20524803716532755 0.23155893872718963 0.25344230133391954
0.73 0.13095145440494027 0.16757965385519225 0.1967644782675388 0.22077243757832865 0.24102044613551293
0.75 0.13095145440494027 0.16271393316095661 0.18855264063507735 0.2101630581804083 0.22863613920281592
0.77 0.13095145440494027 0.15820950563228012 0.1808164478155136 0.20002106655101273 0.21664931817784353
0.79 0.13095145440494027 0.15412995030778803 0.17369875583456726 0.19056549299542203 0.20534637455495544
0.81 0.13095145440494027 0.15050399083717297 0.16728273649474718 0.18193986041526142 0.1949292479549501
0.83 0.13095145440494027 0.14733193099768369 0.16159900331810567 0.17421665478352039 0.18551546024831272
0.85 0.13095145440494027 0.14459338731219146 0.15663693215384597 0.1674092932486016 0.1771488181201032
0.87 0.13095145440494027 0.14225471505901602 0.15235700486608417 0.1614872408970782 0.16981570368679488
0.89 0.13095145440494027 0.1402752344234979 0.14870198126510425 0.1563906662976971 0.1634619016873835
0.91 0.13095145440494027 0.1386119198906147 0.1456060763032365 0.15204355040420797 0.15800908204957118
0.93 0.13095145440494027 0.13722261303352787 0.14300144062617273 0.14836302758490336 0.15336644699097335
0.95 0.13095145440494027 0.1360679715066249 0.14082255669278493 0.14526630703432647 0.1494400912428961
0.97 0.13095145440494027 0.13511247271624843 0.13900874576937497 0.14267481924962272 0.14613875751317432
0.99 0.13095145440494027 0.13432477206599142 0.1375053905864004 0.14051651585151992 0.14337727816408097


==> Results/sel-cluster-moves-0dot65-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.7451454752349385 0.7726878303230774 0.7876993928757982 0.7973118511475741 0.8041129385164327
0.03 0.7451454752349385 0.7749347170583623 0.7908418078968666 0.8008929671022648 0.807938731325268
0.05 0.7451454752349385 0.7772994123510026 0.7941149964924881 0.804597425377167 0.8118768277560395
0.07 0.7451454752349385 0.779774126796676 0.7975053898798167 0.8084080793756431 0.8159076891514346
0.09 0.7451454752349385 0.7823481381826761 0.8009970546469682 0.8123067092074647 0.8200121111299139
0.11 0.7451454752349385 0.7850060879494696 0.8045690170158061 0.8162706247997848 0.8241673859305195
0.13 0.7451454752349385 0.7877275258935625 0.8081948832255901 0.8202720329524823 0.8283456239575056
0.15 0.7451454752349385 0.7904866077129282 0.8118424444488331 0.824278277628222 0.832515487848158
0.17 0.7451454752349385 0.7932535156514886 0.8154755329999376 0.8282534588502766 0.8366433249743445
0.19 0.7451454752349385 0.7959935434751926 0.8190513426038104 0.8321541914469881 0.8406871233694966
0.21 0.7451454752349385 0.798670762716496 0.8225260135509841 0.835937105256827 0.8446056080787743
0.23 0.7451454752349385 0.8012494958594556 0.8258555127044614 0.8395573973215888 0.8483580456489972
0.25 0.7451454752349385 0.8036961930580143 0.8289975517300423 0.8429723764164307 0.8519014653389488
0.27 0.7451454752349385 0.8059817372665787 0.8319151130383959 0.8461435389490348 0.8551989701677492
0.29 0.7451454752349385 0.808082758865913 0.8345781107992861 0.8490388548261014 0.858218239254529
0.31 0.7451454752349385 0.8099819805667096 0.8369646476466118 0.8516350263806847 0.860935954750881
0.33 0.7451454752349385 0.8116685634958509 0.8390614477837128 0.8539173029121152 0.8633362521329866
0.35 0.7451454752349385 0.8131375072265719 0.8408635313333723 0.8558798373756872 0.8654121258709901
0.37 0.7451454752349385 0.8143893746442814 0.8423739240128754 0.8575252721784481 0.8671646939637154
0.39 0.7451454752349385 0.8154294108875391 0.8436028630651182 0.8588641538595608 0.8686023908203744
0.41 0.7451454752349385 0.8162667657128002 0.8445668791940983 0.8599151607570501 0.8697445090773864
0.43 0.7451454752349385 0.8169135320557306 0.8452872922251301 0.8607015244617835 0.8706122904019653
0.45 0.7451454752349385 0.8173835667290708 0.8457892497268963 0.8612523416665805 0.871235577604855
0.47 0.7451454752349385 0.8176912921953094 0.8460998790862793 0.8615994637764196 0.8716468535970314
0.49 0.7451454752349385 0.8178501374137197 0.8462461256737583 0.8617759441393653 0.871881331162258
0.51 0.7451454752349385 0.8178711756463863 0.8462530026674939 0.8618141955136485 0.8719749738974865
0.53 0.7451454752349385 0.8177612474075487 0.8461399919614363 0.8617411928584255 0.8719587554103366
0.55 0.7451454752349385 0.8175220943775932 0.8459198839274324 0.8615779140219977 0.871859218718013
0.57 0.7451454752349385 0.8171492642287701 0.8455960349084862 0.861335044192564 0.871692819356265
0.59 0.7451454752349385 0.8166316946686425 0.8451610634345006 0.8610111954996196 0.8714636122035535
0.61 0.7451454752349385 0.8159519436666551 0.84459619572261 0.8605915732798404 0.8711619833800786
0.63 0.7451454752349385 0.815087322700716 0.8438718746951153 0.8600481187314855 0.8707637335204109
0.65 0.7451454752349385 0.8140118637224958 0.8429489805807819 0.8593396422348909 0.8702295728235409
0.67 0.7451454752349385 0.8127000262534257 0.8417829688272609 0.8584162508022044 0.8695099990219952
0.69 0.7451454752349385 0.8111312190172494 0.8403284591467695 0.8572223508380881 0.8685459039672405
0.71 0.7451454752349385 0.8092960725881937 0.8385473108174126 0.8557054307886158 0.8672796714640107
0.73 0.7451454752349385 0.8072019826287946 0.8364156810478311 0.8538205485284912 0.865654239432065
0.75 0.7451454752349385 0.8048779007907275 0.8339342549201879 0.8515434837735714 0.8636285472786369
0.77 0.7451454752349385 0.8023750254039592 0.8311341641808802 0.8488791368623003 0.8611868323933076
0.79 0.7451454752349385 0.7997628602958737 0.8280790193180683 0.8458684782287316 0.8583468435616677
0.81 0.7451454752349385 0.7971205823515265 0.8248597778188158 0.8425901138539508 0.8551680586868406
0.83 0.7451454752349385 0.7945262063946508 0.8215830694587507 0.8391531062207492 0.851750192441748
0.85 0.7451454752349385 0.7920453509438344 0.818353064539679 0.8356775724844983 0.8482161978372678
0.87 0.7451454752349385 0.7897264606084762 0.8152606382725145 0.8322819969277833 0.8447014200913753
0.89 0.7451454752349385 0.7875971795800404 0.81236944170995 0.8290586853266634 0.8413189746360057
0.91 0.7451454752349385 0.7856665284214208 0.8097140704729661 0.8260665359333537 0.8381489171291767
0.93 0.7451454752349385 0.7839299147493105 0.8073054269319941 0.8233348587552176 0.8352386127361558
0.95 0.7451454752349385 0.7823729359184284 0.8051341049286512 0.8208633816740027 0.8325979129989887
0.97 0.7451454752349385 0.7809767685262998 0.8031800359346772 0.8186350768674019 0.8302142087107105
0.99 0.7451454752349385 0.7797210586493724 0.8014181341587558 0.8166245307148928 0.8280635036741575


==> Results/sel-cluster-moves-0dot65-th-1-lambda-1-p-1.dat <==
0.01 0.10500310733879399 0.10877129222696022 0.11214981379654053 0.1152076334546814 0.11799756719202482
0.03 0.10500310733879399 0.10968247056021681 0.11383281126534435 0.1175542762605446 0.12092221448557175
0.05 0.10500310733879399 0.11077099649654089 0.11582744770746624 0.12031633763582715 0.12434390093368596
0.07 0.10500310733879399 0.11206023927701406 0.11816968642337537 0.12353591774726035 0.12830693856859118
0.09 0.10500310733879399 0.11357424288061826 0.1208950008047006 0.1272527932537938 0.13285135019408711
0.11 0.10500310733879399 0.11533704430407876 0.12403698168781824 0.13150246434672103 0.1380105268438472
0.13 0.10500310733879399 0.11737200906565334 0.12762611540786903 0.13631462815307194 0.14380962937579778
0.15 0.10500310733879399 0.11970081238022097 0.13168802918321673 0.14171103870582233 0.15026333059228708
0.17 0.10500310733879399 0.1223422530723425 0.13624164099165903 0.14770345997024786 0.15737387863893784
0.19 0.10500310733879399 0.12531084428667832 0.14129714433901594 0.15429160669612366 0.16512930487327282
0.21 0.10500310733879399 0.12861519478505423 0.1468538949865567 0.16146116909263508 0.17350186616152438
0.23 0.10500310733879399 0.13225622146011493 0.15289832999304587 0.16918213125070727 0.18244700831662358
0.25 0.10500310733879399 0.1362252399456264 0.15940196499422954 0.17740732897703718 0.1919026145013332
0.27 0.10500310733879399 0.14050204181745454 0.1663196747465373 0.18607152588634163 0.20178890328728466
0.29 0.10500310733879399 0.1450530175329327 0.17358823986376798 0.19509081198533038 0.21200855465180582
0.31 0.10500310733879399 0.14982977110211054 0.18112591090256017 0.20436335700118058 0.22244842271499474
0.33 0.10500310733879399 0.1547674348111148 0.1888311610076672 0.21376857410001293 0.23297874388806053
0.35 0.10500310733879399 0.15978453091233366 0.19658401395253458 0.22316962968355472 0.24345642738254752
0.37 0.10500310733879399 0.1647828618834414 0.20424659864152955 0.23241414063169502 0.25372549289582097
0.39 0.10500310733879399 0.16964875241825483 0.21166519103972922 0.24133625184825752 0.2636187686421722
0.41 0.10500310733879399 0.17425530991252416 0.21867283885780953 0.24975899439587743 0.27296013482369186
0.43 0.10500310733879399 0.1784660511987705 0.22509290148552977 0.2574965197599885 0.2815647620672057
0.45 0.10500310733879399 0.18213988168848685 0.23074356014728425 0.2643576064875032 0.28924240270178914
0.47 0.10500310733879399 0.18513743673625682 0.23544335468390545 0.27014930987326546 0.2957990729411379
0.49 0.10500310733879399 0.187328638450315 0.2390179451705178 0.27468191968002703 0.30104055715375805
0.51 0.10500310733879399 0.18860117625531364 0.24130822398209634 0.27777533705481494 0.3047770653680122
0.53 0.10500310733879399 0.1888694187116043 0.24217987514936168 0.2792674971169056 0.3068305199213574
0.55 0.10500310733879399 0.18808300284361082 0.24153409013220947 0.27902477480466414 0.3070435786423996
0.57 0.10500310733879399 0.18623424645468836 0.23931903026261794 0.27695490918399823 0.3052930589866593
0.59 0.10500310733879399 0.18336307461468696 0.23554058829236496 0.27302066818731924 0.30150398870347755
0.61 0.10500310733879399 0.17955851762778693 0.23027102382406095 0.26725401434458546 0.29566756977476993
0.63 0.10500310733879399 0.174955592579026 0.22365287122301689 0.2597667458187358 0.2878563841878262
0.65 0.10500310733879399 0.16972723697032271 0.21589612934547053 0.25075514039301366 0.2782355332932868
0.67 0.10500310733879399 0.16407161893938216 0.20726719076389147 0.24049510691619527 0.26706469502861996
0.69 0.10500310733879399 0.15819621816039808 0.19806972816998283 0.22932623884541542 0.2546877463392834
0.71 0.10500310733879399 0.15230100772543792 0.18861988207129107 0.2176257479317409 0.24150924861205122
0.73 0.10500310733879399 0.14656325595893957 0.17921955225339045 0.20577582358987384 0.2279601088665157
0.75 0.10500310733879399 0.14112639273684663 0.17013271080112183 0.1941305772167005 0.2144586976319658
0.77 0.10500310733879399 0.1360944507085694 0.16156913284011343 0.18298956587736487 0.20137628512264913
0.79 0.10500310733879399 0.13153137376853458 0.15367592062616744 0.1725797104403616 0.18900972137047728
0.81 0.10500310733879399 0.1274654790154172 0.1465392812425984 0.16305126774309048 0.17757060672409675
0.83 0.10500310733879399 0.12389609834182264 0.1401918061735068 0.15448230646951552 0.16718520225127825
0.85 0.10500310733879399 0.12080143933969596 0.13462389087452872 0.14689065930837486 0.15790498651474724
0.87 0.10500310733879399 0.11814604287068403 0.12979601800795149 0.14024877519944598 0.14972241026193317
0.89 0.10500310733879399 0.11588705973634854 0.12565001308338175 0.13449849675199682 0.14258795815503866
0.91 0.10500310733879399 0.11397896947956895 0.12211809532981642 0.1295636435407929 0.1364254587924397
0.93 0.10500310733879399 0.11237700650791285 0.11912988492290615 0.12536026454018204 0.1311451236469738
0.95 0.10500310733879399 0.11103891325770267 0.11661633511701648 0.12180270247449809 0.1266515272466721
0.97 0.10500310733879399 0.1099263081886154 0.11451299356135541 0.11880886038336456 0.12285081486438393
0.99 0.10500310733879399 0.10900498939750554 0.1127611410237811 0.11630236626729136 0.11965392129049911


==> Results/sel-ind-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883677755924333 0.6429047414298119 0.6728431465357789 0.692094015767702 0.705737877993183
0.03 0.5955569855422819 0.6517372055334425 0.6821506034434219 0.7015360413082885 0.7151923900781083
0.05 0.6029411207802182 0.6607346094642366 0.6915770901328001 0.7110587291742438 0.7246974830851396
0.07 0.610506013036223 0.6698799311263852 0.701103407738666 0.7206416563616642 0.7342321765962128
0.09 0.6182351440513199 0.6791543585008853 0.7107089444740354 0.7302633232493112 0.743774757787391
0.11 0.6261098205741966 0.688537755484777 0.7203723696933949 0.7399019880329893 0.7533036644235585
0.13 0.6341091112853932 0.6980086675206816 0.7300717003259458 0.749535752879599 0.7627975792922995
0.15 0.6422098515006271 0.7075444092527315 0.7397844403734741 0.7591426857713293 0.7722354844573467
0.17 0.6503866919242984 0.7171211992492372 0.7494877801056975 0.7687010579857669 0.781597059633869
0.19 0.658612133401028 0.7267144738038536 0.7591594142812856 0.778190553341476 0.7908636694524515
0.21 0.666856747511335 0.7362987610036327 0.7687765932529885 0.7875904659104884 0.8000166640599756
0.23 0.6750892001006568 0.7458481437605984 0.7783176724783569 0.7968824936072413 0.8090409611894427
0.25 0.6832764947976331 0.755336274100636 0.7877611652897825 0.8060477765382057 0.8179186063392492
0.27 0.6913841972406323 0.7647366401170004 0.797087022281086 0.8150708251605663 0.8266381553520679
0.29 0.6993766669272353 0.7740226573959544 0.8062760400699999 0.8239369685615582 0.8351879975157503
0.31 0.7072173396286118 0.7831678211811146 0.8153100455192386 0.8326328853917588 0.8435580406808426
0.33 0.7148690664526911 0.7921458665595371 0.824172131667829 0.8411469448890132 0.8517398370648741
0.35 0.7222944057969687 0.800930265950916 0.8328449528686386 0.8494657949473624 0.8597207988375488
0.37 0.7294559994850831 0.8094968792793931 0.8413183734366733 0.8575897978429344 0.8675106895630498
0.39 0.7363169117383876 0.8178188207445553 0.8495739158766096 0.8655018747098275 0.8750892788817695
0.41 0.7428410077441887 0.825871597880188 0.8576002929356956 0.8731992956871767 0.8824603373824544
0.43 0.7489933064882988 0.8336304807561791 0.865384262405933 0.880673290387825 0.8896140656867355
0.45 0.754740331755301 0.8410709674569681 0.8729141792702967 0.8879207797652315 0.8965542229869263
0.47 0.7600504557919177 0.8481687291548023 0.8801775497157605 0.8949354311228729 0.903276184626438
0.49 0.7648941961583025 0.854899529309596 0.8871618633927015 0.9017117787753435 0.9097776579295971
0.51 0.7692445356021556 0.8612392011402167 0.8938541156095594 0.9082440642192322 0.9160562790270189
0.53 0.773077153234479 0.867163584249474 0.9002405132861724 0.9145258708543558 0.9221091414735265
0.55 0.7763707254081349 0.8726486837102067 0.9063065305297161 0.9205503547945291 0.9279334222146746
0.57 0.7791068346767245 0.8776701835960634 0.9120359578701631 0.9263090052013138 0.9335249493864975
0.59 0.7812706684756269 0.8822045286384022 0.91741211060275 0.9317930193744598 0.9388796938478136
0.61 0.7828505903951275 0.8862279729880429 0.9224160783685333 0.9369908217634504 0.9439906437841669
0.63 0.7838384851307303 0.8897176619847036 0.9270286558595231 0.9418914326244111 0.9488533245411351
0.65 0.7842297391909148 0.8926512022142314 0.9312285684857932 0.9464808228555703 0.9534598413106145
0.67 0.7840232339292079 0.8950072684065269 0.9349933630047789 0.9507429469950212 0.957799845958808
0.69 0.7832213211761905 0.8967658077170747 0.9382996253433487 0.954660512267765 0.9618629392922488
0.71 0.7818297348781288 0.8979083464168451 0.9411229920491361 0.9582141468721487 0.9656364716795127
0.73 0.7798574981312989 0.8984183181803735 0.9434384566182494 0.9613825903923416 0.9691058395879548
0.75 0.7773168474684816 0.8982814362582924 0.9452207311220859 0.9641428193832376 0.9722544306864418
0.77 0.7742227760758382 0.8974857813546311 0.9464444773111268 0.9664701056290685 0.9750634951961786
0.79 0.7705934606856599 0.8960225538553395 0.9470849741299245 0.9683383473074378 0.9775121566691207
0.81 0.7664494489570786 0.8938858856641418 0.9471183007420368 0.9697202099559741 0.9795773777362493
0.83 0.761813759612062 0.8910733181739454 0.9465219518486403 0.9705875642427815 0.9812341342492212
0.85 0.7567116168327067 0.8875859710320803 0.9452752915971369 0.9709118506582536 0.982455506218864
0.87 0.7511700795439418 0.8834285793670242 0.9433599667471061 0.9706645232175434 0.9832129505715985
0.89 0.7452179690917872 0.8786097586674548 0.9407605395174303 0.9698178075951018 0.9834770618385827
0.91 0.7388856137973303 0.8731420277015234 0.9374646825991627 0.9683443977130382 0.9832159495427797
0.93 0.7322044307590827 0.8670416855336761 0.9334639440291161 0.9662196244111338 0.9823996674733743
0.95 0.7252068117455359 0.8603288646673265 0.9287537768747196 0.9634205030826123 0.9809968608991898
0.97 0.7179258382269369 0.8530273961447461 0.9233340344972782 0.9599271077086361 0.9789773280077267
0.99 0.7103950343721922 0.8451646494526669 0.9172091782618426 0.955722990763076 0.976312284511011


==> Results/sel-ind-th-1-lambda-0dot5-p-0dot5.dat <==
0.01 0.4119106864906198 0.47316705773738477 0.5101463403126539 0.535168729407211 0.5534496121039334
0.03 0.42051514518685307 0.4845777264595572 0.522659179676098 0.5481636463643689 0.5666619657734003
0.05 0.4294318925017278 0.49629117920419347 0.5354196865668551 0.5613526565809528 0.580023489978534
0.07 0.4386391136065025 0.5082792563347289 0.5483961435599051 0.5747020079737285 0.5934993207716028
0.09 0.448110863793026 0.5205109563910417 0.5615550733108498 0.5881770942164409 0.6070545971184111
0.11 0.45781702052773354 0.5329525712239819 0.5748613869614712 0.6017424182712074 0.6206540953612781
0.13 0.46772328481080905 0.5455678946584963 0.5882788230949285 0.6153622711403398 0.6342631825603509
0.15 0.4777912320901015 0.5583184398257242 0.6017702546563267 0.629000885869898 0.6478475256449394
0.17 0.4879784188464899 0.5711635907007525 0.615297983123299 0.6426229768119768 0.6613741171144744
0.19 0.4982386195750531 0.5840609471422846 0.6288242279041346 0.6561941916041056 0.6748114714252954
0.21 0.508522081960477 0.596966502459512 0.6423113333751049 0.669681309283702 0.6881298101867567
0.23 0.5187758787630828 0.60983493733535 0.6557222033197544 0.6830527667407899 0.7013015760717551
0.25 0.5289443481184544 0.6226198201073687 0.6690204217276419 0.6962786830016571 0.7143014101924678
0.27 0.5389695780404813 0.6352738432138785 0.682170532121411 0.7093312003056444 0.7271064430307547
0.29 0.5487919686967772 0.6477489702957282 0.6951380220542299 0.7221843655215648 0.7396961386743166
0.31 0.5583508703844374 0.6599966385606537 0.7078894191235987 0.7348142094364613 0.7520522574057774
0.33 0.5675851477584852 0.6719677305202378 0.7203920081048879 0.7471983861736919 0.7641584576205477
0.35 0.5764341817116185 0.6836131319183725 0.7326142693052071 0.7593167464238968 0.7760011567259992
0.37 0.5848380788772696 0.6948829306402622 0.7445243880277473 0.7711493757932031 0.7875670158868696
0.39 0.5927388654217354 0.7057272846905469 0.7560910867301331 0.7826777871127986 0.798844705212622
0.41 0.6000809888748357 0.7160960961878321 0.7672826868989637 0.7938836926399074 0.8098234388795187
0.43 0.6068121140788886 0.7259392377349521 0.7780669046211505 0.8047487922335608 0.8204929941308248
0.45 0.6128834598564927 0.7352060254293814 0.7884095179578243 0.815253052992406 0.8308417790873175
0.47 0.6182510956154995 0.7438467041143085 0.798275919876375 0.8253766909544737 0.8408594775114369
0.49 0.6228757985842797 0.7518112965625252 0.8076287496783515 0.8350969336639943 0.8505331633497308
0.51 0.6267238847864622 0.7590505700227128 0.8164286881328072 0.8443890931154157 0.8598492092940956
0.53 0.62976754701953 0.7655162918002489 0.8246339411033122 0.8532251217619256 0.8687906688582114
0.55 0.6319851797328295 0.7711616965353455 0.8322003958175157 0.8615738924631473 0.8773384162542389
0.57 0.6333615896465062 0.7759420132078274 0.8390816069024859 0.8694005260531785 0.8854701191548948
0.59 0.6338881570954318 0.7798151041526387 0.8452291050286301 0.8766661493643974 0.8931594210076426
0.61 0.6335628695926893 0.7827421402738403 0.8505928271536358 0.8833278273376088 0.9003757165090109
0.63 0.6323902823756795 0.7846883121746213 0.8551217000515032 0.8893385833755183 0.9070836859201137
0.65 0.6303813890940932 0.785623570310574 0.8587644127728007 0.8946476515239935 0.9132430311379299
0.67 0.6275534119859513 0.7855233427203372 0.8614703083987374 0.8992008979531261 0.9188083427328944
0.69 0.6239295154508123 0.7843692207335562 0.8631904031159656 0.9029414380491984 0.9237290812185756
0.71 0.6195384547320774 0.7821495881228981 0.8638785199464418 0.9058105181956452 0.9279498880682322
0.73 0.6144141653711651 0.7788601537631461 0.8634924479247262 0.9077485222917142 0.9314109924956647
0.75 0.6085952925616661 0.7745043840147556 0.8619951617428709 0.9086962450082137 0.9340490021081396
0.77 0.6021246778326954 0.7690937803408867 0.8593559536481692 0.9085962091573312 0.9357978151945319
0.79 0.5950488439219315 0.7626480955255769 0.8555516282219348 0.9073942685388346 0.9365899828509461
0.81 0.5874174064796519 0.7551953155913897 0.8505674769938604 0.9050411421624169 0.9363581662191109
0.83 0.5792825092797715 0.7467715462671569 0.8443981672995146 0.9014940040783977 0.9350367990192145
0.85 0.570698239707688 0.7374207400491137 0.8370484644788404 0.8967180763517367 0.9325640075509009
0.87 0.5617200271593925 0.7271942533905957 0.8285337125052569 0.8906880546472525 0.9288835065623956
0.89 0.5524041185285848 0.7161503566723144 0.8188801826685133 0.8833894765116745 0.9239466406686446
0.91 0.5428069600303348 0.7043534882488195 0.8081250549718181 0.874819755653696 0.9177142470276497
0.93 0.5329847122101508 0.6918735398736906 0.7963162860268429 0.8649890707524682 0.9101584824996488
0.95 0.5229927334292678 0.6787849889692228 0.7835121868173929 0.8539209314997255 0.9012644356201519
0.97 0.5128851161792884 0.6651659801011416 0.7697807689371586 0.8416523896865304 0.8910313818367337
0.99 0.5027142422516421 0.6510973493987212 0.7551988960328575 0.8282339730228967 0.8794738089626422


==> Results/sel-ind-th-1-lambda-1-p-1.dat <==
0.01 0.014124464435290291 0.020205049271983196 0.025603521541883986 0.030446129090241057 0.03482867297903846
0.03 0.015640466523679546 0.022963092376762244 0.029398330103726635 0.03512031667978542 0.040259097001775455
0.05 0.01740358746225339 0.026147745561372372 0.033753072362471596 0.040455396066577665 0.0464281363973434
0.07 0.01943343695006727 0.02978856584659996 0.038701650006379276 0.0464863382285033 0.05336991914975931
0.09 0.02174640405853205 0.033909493905523155 0.04427055164632246 0.05323934992700049 0.06110879437785824
0.11 0.024354435826164443 0.03852720344008705 0.05047714536692613 0.06073028012362393 0.06965792472009298
0.13 0.02726379377764961 0.04364949915965826 0.057328112224040446 0.06896325447508385 0.07901818058715471
0.15 0.030473825496657288 0.049273778875639385 0.06481799550648878 0.07792946546290452 0.08917721337353524
0.17 0.033975837686486265 0.05538565319299918 0.07292794808068644 0.08760619212306853 0.10010878340022843
0.19 0.037752150541161114 0.06195779510285705 0.08162472352122979 0.09795606827952005 0.111772336065651
0.21 0.041775392004081556 0.06894903415680761 0.0908598577295664 0.1089264828730886 0.12411266073976272
0.23 0.0460081209935938 0.07630378992726286 0.10056912294604108 0.12044918685510467 0.13705970858309333
0.25 0.05040283770985552 0.08395187241381075 0.11067221428514808 0.13243999523669073 0.15052839966006862
0.27 0.054902419807550354 0.09180869670986866 0.1210727030944919 0.14479860090142263 0.16441841945828548
0.29 0.059441026794364964 0.0997759752173055 0.13165829660861034 0.15740849112348532 0.17861394593911084
0.31 0.06394546913803731 0.10774293035145034 0.14230147186470868 0.17013703686920192 0.19298336819183903
0.33 0.06833694865923501 0.11558794520874915 0.15286039504056426 0.18283561825089617 0.20737878221489245
0.35 0.07253343740818284 0.12318123385567536 0.16318097468511783 0.1953408373825275 0.2216364734605597
0.37 0.07645186205038565 0.13038717928638818 0.17309828294618954 0.20747463856558465 0.2355757495791556
0.39 0.08001107997287889 0.13706831379770357 0.18244026255404952 0.21904712274280522 0.249000711881625
0.41 0.08313452298598703 0.14308900072844238 0.19103112083759288 0.22985883697447748 0.2617010880226199
0.43 0.08575299379119285 0.14831985692598407 0.19869607122552027 0.23970483688983352 0.27345503547661776
0.45 0.0878070148825751 0.1526418625474468 0.20526606561032115 0.24837894615963632 0.2840321282604887
0.47 0.08924946966027575 0.15595167164897916 0.210584917504962 0.25568159821735675 0.2932009461578284
0.49 0.090046981790265 0.1581650214240364 0.21451428431147648 0.2614254364276296 0.30073425098335493
0.51 0.09018139685856573 0.15922089530131567 0.21694052421679644 0.26544418207055376 0.3064188901796019
0.53 0.08965042227485744 0.1590844408781282 0.21778038032187386 0.26760074806419554 0.31006551520588793
0.55 0.08846768011779997 0.15774899864036185 0.21698594809357105 0.2677952883692436 0.3115192667496072
0.57 0.08666211166240276 0.15523695576527666 0.21454829932842556 0.26597216184351896 0.3106700061068533
0.59 0.08427682503577583 0.15159942307195248 0.21049955058333167 0.2621253710167076 0.3074615070884026
0.61 0.08136737648646515 0.14691458840997815 0.20491294971237953 0.25630166805086757 0.30189838733039287
0.63 0.07799963782622477 0.14128491270767937 0.19790099327676375 0.2486010380579904 0.2940500852429171
0.65 0.07424733530977201 0.13483327392228314 0.1896115704808728 0.23917429676679527 0.28405123008264843
0.67 0.07018939611966372 0.12769829218786086 0.1802223542051309 0.22821785973962877 0.27209813878788036
0.69 0.06590722973704072 0.12002910315338206 0.1699337852574703 0.21596599119392088 0.25844155838211663
0.71 0.061482078574369825 0.11197989131227598 0.15896112019444708 0.2026810841095292 0.24337616339689397
0.73 0.056992549048920156 0.10370447677461943 0.1475260423161061 0.18864264831907684 0.22722758260130346
0.75 0.052512418746019716 0.09535123498848719 0.1358483585342247 0.17413579168638016 0.21033797705248092
0.77 0.04810880759590862 0.08705861098509812 0.1241382915792854 0.15944000129770244 0.19305129013779707
0.79 0.043840769007103944 0.0789514288716047 0.1125898036352623 0.14481897610251265 0.1756992959853946
0.81 0.03975829883636329 0.07113806319329821 0.1013751697293284 0.1305119660375878 0.1585892159781265
0.83 0.03590179903946802 0.06370860012351083 0.09064109154461752 0.11672715283479478 0.14199376804896705
0.85 0.03230195090592441 0.056733936646747495 0.08050635024640418 0.10363719322432988 0.12614397301300775
0.87 0.028979956435355822 0.050265753104353314 0.07106094642934797 0.09137693698963784 0.11122485931722342
0.89 0.025948122419153553 0.0443373099752875 0.062366670882921305 0.08004328730029732 0.09737410157174055
0.91 0.0232106604417252 0.03896480930706092 0.054458718636270914 0.0696967041210126 0.08468300973874597
0.93 0.020764708048237164 0.034149310259030126 0.04734830637935561 0.06036427632358289 0.07319976410159273
0.95 0.018601443337996338 0.02987892425126039 0.04102585696195953 0.052043754518227285 0.062934112421113
0.97 0.016707254347316527 0.026131187803812024 0.03546456283306189 0.044708250025016064 0.05386311159827081
0.99 0.015064895554944299 0.022875456174356552 0.030624060690433903 0.03831120058432913 0.045937363438309876


==> Results/sel-th-0dot1-lambda-0dot5-p-1.dat <==
0.01 0.5883672536250693 0.6429013259819043 0.6728388843348672 0.6920898414808057 0.7057342112055702
0.03 0.5955453565509865 0.6516917535906297 0.6820915810035768 0.7014720410734232 0.7151268000711282
0.05 0.6029047902745984 0.6605979736853497 0.6914022948238467 0.7108710498186731 0.7245065408433445
0.07 0.6104257647413103 0.6695897278506288 0.7007373126672589 0.7202519388742582 0.7338378941338204
0.09 0.6180861820093511 0.6786353333224149 0.7100629654201294 0.7295814363215792 0.7430888155516292
0.11 0.6258608029861219 0.687700198287085 0.7193435150200667 0.738825307640778 0.7522276039318514
0.13 0.633721264254262 0.6967469850328443 0.7285408267448267 0.7479465572760835 0.7612186005536317
0.15 0.6416359759543031 0.7057357521772205 0.7376154691252238 0.7569085071234775 0.7700280505792938
0.17 0.6495712806784992 0.7146257691434936 0.7465282048482728 0.7656754124480758 0.7786243525365754
0.19 0.657489701843099 0.7233723636564464 0.7552356851711908 0.7742068692297122 0.7869698731736208
0.21 0.6653523514109178 0.7319315181228371 0.7636969403382519 0.7824651688177074 0.7950264194379142
0.23 0.6731184564274045 0.7402586202175121 0.7718709769136178 0.7904176534280715 0.802780385923527
0.25 0.6807461528629366 0.7483096085867276 0.7797177842140363 0.7980251641452739 0.8101819297891513
0.27 0.6881931722267358 0.7560421636258263 0.7871998055649276 0.8052560705588713 0.817208292757708
0.29 0.6954175380680244 0.763416604901237 0.7942824383083624 0.81208001610739 0.823832419062285
0.31 0.7023782448029889 0.7703971084575689 0.8009355481255374 0.8184710191439828 0.8300314031350005
0.33 0.7090358122159798 0.7769525128154771 0.8071339637612321 0.8244073452082045 0.8357855230556319
0.35 0.7153526488797899 0.7830571236141399 0.8128585247766251 0.8298728587996691 0.8410800546165504
0.37 0.721293191226063 0.7886911552632606 0.8180965942788292 0.83485745670384 0.8459054633440082
0.39 0.7268237456262117 0.7938408091885554 0.8228423984529752 0.8393577445489382 0.85025853371764
0.41 0.7319120275077071 0.7984978661326472 0.8270968205897673 0.8433768996572397 0.854141881597126
0.43 0.7365264434043739 0.8026587953107758 0.8308666950184858 0.8469245434096118 0.8575652973842597
0.45 0.7406350688944311 0.806323370606914 0.8341639342640361 0.8500162933193639 0.8605444503232231
0.47 0.7442047250562671 0.809492941248054 0.8370033405640009 0.8526713611504705 0.8630992744177163
0.49 0.7471998316915851 0.8121681495063651 0.8394008015073282 0.8549118245522604 0.865254208160018
0.51 0.7495817217300609 0.814347163055575 0.841371240512985 0.8567603256747902 0.8670355535525265
0.53 0.7513076456763595 0.8160224225357392 0.8429245856853191 0.8582357520248115 0.868467130016519
0.55 0.7523310879009968 0.8171794111726307 0.8440644074296048 0.8593520399138806 0.8695693195849996
0.57 0.7526021103578049 0.8177946223882668 0.8447851077949933 0.8601150180767896 0.8703558393608374
0.59 0.752068676818405 0.8178344098151553 0.8450698379680697 0.8605196615652664 0.8708302455767848
0.61 0.7506789148575617 0.8172546057630506 0.8448892421560011 0.8605485219561712 0.8709842887789498
0.63 0.7483845210594459 0.8160011576022379 0.8442008771541724 0.8601705441930912 0.8707965438378416
0.65 0.7451454752349385 0.8140118637224958 0.8429489805807819 0.8593396422348909 0.8702295728235409
0.67 0.7409360439681956 0.8112201939993073 0.841066477757419 0.8579963611005902 0.8692323017592922
0.69 0.7357518045404141 0.8075609565018393 0.8384776371664889 0.8560681243028061 0.8677376953193923
0.71 0.7296171500187525 0.8029793116907804 0.8351045790028027 0.8534747401505394 0.86567005802434
0.73 0.7225913045150292 0.7974408138323845 0.8308736923750915 0.8501294224683285 0.8629394786996367
0.75 0.7147713770971864 0.7909445171076772 0.8257306099132626 0.8459536714743463 0.8594570389004026
0.77 0.7062900557258056 0.7835330487664067 0.8196538093708059 0.8408899530968437 0.8551461868632215
0.79 0.6973070995440158 0.7752975872047054 0.8126683596730871 0.8349180926844504 0.8499570904055752
0.81 0.6879956546185849 0.7663739752185363 0.8048531048820277 0.8280703174327471 0.8438865342212778
0.83 0.6785265609994899 0.7569297929635996 0.7963373383282586 0.8204368454348308 0.8369911462954678
0.85 0.6690530466592235 0.7471425235012353 0.7872816666640272 0.812152448622408 0.8293793262996746
0.87 0.659703076838138 0.7371837688754836 0.7778623538420195 0.8033858562576139 0.8212085784680743
0.89 0.6505740429695042 0.7272001290729848 0.768241533875225 0.7943018313507879 0.8126408082635828
0.91 0.6417343359223615 0.7173076238809186 0.7585561951173371 0.7850473603935678 0.8038282700132497
0.93 0.6332279985344983 0.7075918185906018 0.7489123635367363 0.7757395917523717 0.7948951778167391
0.95 0.6250799198701145 0.6981118191438418 0.7393866479828617 0.766464538453642 0.7859333240745723
0.97 0.6173012136712696 0.6889067275712081 0.7300328591005688 0.7572835635969215 0.7770082676001621
0.99 0.609893484103559 0.6800013260305394 0.7208885016964026 0.748240504490573 0.7681669202797335


==> Results/sel-th-1-lambda-0dot5-p-0dot5.dat <==
0.01 0.4119125346873393 0.4731657499783142 0.5101428749204021 0.5351640285843926 0.553444206751812
0.03 0.42053274098642324 0.48456392738877874 0.5226251064255267 0.5481187476788979 0.5666115594731178
0.05 0.4294836232720336 0.4962466551877145 0.5353157958256224 0.5612184441765395 0.5798747054516324
0.07 0.4387464006678409 0.5081796179083319 0.5481745836929965 0.5744209970255437 0.593191497034648
0.09 0.4482983481269507 0.5203254719906213 0.5611596682381159 0.5876842160106756 0.6065207181994718
0.11 0.4581126160735616 0.5326446262904223 0.5742298345703368 0.6009695981779719 0.6198284320690495
0.13 0.4681581280848247 0.5450927013163065 0.5873363121598626 0.6142253753881225 0.6330587595632544
0.15 0.47839911852263595 0.5576260285158976 0.6004397962703116 0.6274208023973997 0.646191393325111
0.17 0.48879642853237015 0.5701988810786697 0.6134974902061106 0.64051713765204 0.6591908015948982
0.19 0.4993047394759534 0.5827613500780353 0.6264641667216156 0.653474536994666 0.6720215445267039
0.21 0.5098752440448547 0.5952643762118978 0.639298652299883 0.6662594164866462 0.6846562225451995
0.23 0.5204543737367964 0.6076574998982129 0.6519603078856603 0.6788395764731878 0.6970690178873182
0.25 0.5309841655076473 0.6198895864014913 0.6644097451992298 0.6911847973518136 0.7092362287391004
0.27 0.5414024598064585 0.6319092209011096 0.6766093500383684 0.7032677425485084 0.7211378958090763
0.29 0.5516431765891037 0.6436644438246615 0.6885217768839657 0.7150606730298469 0.7327521195988895
0.31 0.5616366891996433 0.655103845012952 0.7001126441515068 0.7265408087428483 0.7440641901281995
0.33 0.5713102727933609 0.6661757158659825 0.7113475213602487 0.7376843483687037 0.7550567149877434
0.35 0.5805886855137687 0.6768285725921781 0.7221930728239844 0.7484689296600555 0.7657141054659329
0.37 0.589394784960615 0.6870109216081031 0.732616223682223 0.7588722709539925 0.7760205607236655
0.39 0.5976503699721125 0.696671320994075 0.742584011758957 0.7688721280816976 0.7859603338517941
0.41 0.6052769560784831 0.7057580240877163 0.7520627614245186 0.7784451998100661 0.7955163387076198
0.43 0.6121968031892049 0.7142189185400101 0.7610178556872147 0.7875671252072547 0.8046705966066586
0.45 0.618333977189082 0.7220011875769344 0.7694130379073136 0.7962119060250323 0.813404040519042
0.47 0.6236156754662454 0.7290514112319884 0.7772099760741512 0.8043504393782912 0.8216929394530752
0.49 0.6279735138582013 0.7353152818682077 0.7843681671043954 0.8119523411600558 0.8295147688080403
0.51 0.6313451704215968 0.7407378415989043 0.7908441448372335 0.8189832370014829 0.8368418792413537
0.53 0.6336764207595534 0.7452643888271722 0.796592415896137 0.8254066507444973 0.8436451947150408
0.55 0.6349230012311571 0.7488409326719152 0.8015649691755256 0.8311828119021432 0.8498924093502944
0.57 0.6350530736976245 0.7514158909820201 0.8057123391426426 0.8362694247131603 0.8555485234924067
0.59 0.6340495718895997 0.7529419497663454 0.808984637563708 0.8406222499297369 0.860576568430667
0.61 0.6319126208808155 0.7533785526041948 0.8113330380010049 0.8441957573237296 0.8649369959440187
0.63 0.6286615269796605 0.7526947280454008 0.8127117035164374 0.8469441248843917 0.8685892672158901
0.65 0.6243353448533616 0.7508706702315502 0.8130781274552709 0.8488202663716918 0.8714879515647918
0.67 0.6189950864725573 0.747904518798844 0.8124016239957503 0.8497853745887745 0.8735951452384738
0.69 0.6127184669112486 0.7438065682199371 0.8106540792984328 0.8497953460400363 0.8748617240128364
0.71 0.6056003241591763 0.7386067905786231 0.8078218147749978 0.8488157829524929 0.8752457187075693
0.73 0.5977464635834469 0.7323508514066606 0.8039018503900373 0.8468162029581523 0.8747014204608994
0.75 0.5892687467425379 0.7250988793916455 0.79890324649177 0.8437741037443328 0.8731905084685898
0.77 0.5802795250043475 0.7169224160294516 0.792846814369625 0.839674375919067 0.8706749688216928
0.79 0.5708871564890139 0.7079017346522576 0.7857654786118932 0.8345126599636307 0.8671257921252161
0.81 0.5611915565025002 0.6981209651908774 0.7777010542034902 0.8282932771859205 0.8625194289355986
0.83 0.5512825779829907 0.6876664030803847 0.7687048591397121 0.8210322734969409 0.8568441737246952
0.85 0.5412387164592806 0.676623417294662 0.7588352155461631 0.812756140245994 0.8500991810085468
0.87 0.5311273273423722 0.6650748627118314 0.7481560226859751 0.80350135153127 0.8422951994962107
0.89 0.5210055921369502 0.6531001728774042 0.7367355115630698 0.7933137406663135 0.8334548624777903
0.91 0.5109218285151724 0.6407748738991882 0.7246449207299246 0.7822471176733065 0.8236115038090217
0.93 0.5009169190140003 0.6281704795161487 0.711957496674758 0.7703622420991629 0.8128086784676422
0.95 0.49102571093495895 0.6153546814871496 0.6987477030876943 0.7577255754002186 0.8010987271442911
0.97 0.48127825821626985 0.602391678214515 0.6850907212930225 0.7444084828736642 0.7885421414671293
0.99 0.47170054866830996 0.5893420067608717 0.6710613529958026 0.7304855718679949 0.7752056448343941


==> Results/sel-th-1-lambda-1-p-1.dat <==
0.01 0.014126090938368892 0.020207685204869305 0.025606759252177064 0.03044969429959097 0.03483237842991768
0.03 0.01565833045467675 0.02299147103612555 0.029432529809361792 0.03515728329343405 0.040296815170711785
0.05 0.01746367892890834 0.02624123339273934 0.0338634966056841 0.04057241787746113 0.04654517902571783
0.07 0.019574952089126914 0.030003989328507293 0.03895079230186144 0.04674488191800876 0.053623000857877426
0.09 0.022025249676074495 0.03432449948297408 0.04474004444339914 0.05371583059660489 0.06156447297378053
0.11 0.024846957496447254 0.03924336217188414 0.05126891034903956 0.06151508951745491 0.07038974889118366
0.13 0.028070511774086097 0.04479486031510305 0.05856449705224432 0.07015853218641394 0.08010252776226187
0.15 0.0317229102986678 0.05100459988603533 0.06664075688371077 0.07964564722237943 0.09068801770199399
0.17 0.03582596610944603 0.057887004569078575 0.07549598879300026 0.08995746990490681 0.1021114798091197
0.19 0.040394335241718926 0.06544278765350846 0.08511061457048444 0.10105504253030222 0.1143174776779208
0.21 0.045433333178173066 0.07365647309762711 0.09544530685817164 0.11287843308947312 0.12722977519590015
0.23 0.05093660797170487 0.08249413435483001 0.1064396842439119 0.1253465464902433 0.14075214507679937
0.25 0.056883740611282374 0.09190142801952729 0.11801153711063359 0.13835750718716383 0.15476964995827344
0.27 0.06323791069685804 0.10180212978082549 0.13005679189765673 0.1517898181102752 0.16915062591312907
0.29 0.06994377101101694 0.11209725671769474 0.14245012287314085 0.16550401099476802 0.18374891121620154
0.31 0.07692567530302236 0.12266483632667984 0.15504615951121095 0.17934469360415567 0.19840626674370898
0.33 0.08408652588138638 0.1333604884534384 0.16768129756401026 0.19314286170660308 0.21295471807951552
0.35 0.09130742062239187 0.14401875126758354 0.18017585259503438 0.20671816430073808 0.22721859118074322
0.37 0.0984483439729329 0.15445518407347966 0.19233646054705192 0.21988097087824615 0.24101602703613295
0.39 0.10535016397130495 0.16446929892486278 0.20395873263772796 0.23243435202064366 0.2541602883130408
0.41 0.11183806328632288 0.17384814371835028 0.21482981733063863 0.24417549255338983 0.26646019242655217
0.43 0.11772661493053699 0.1823706891887196 0.2247311347630955 0.25489699703294005 0.27772037902509455
0.45 0.1228265335445814 0.18981302993816804 0.2334413490026902 0.2643882013676108 0.28774151992247055
0.47 0.12695305448904332 0.19595453037372 0.2407397841947323 0.27243662262690144 0.2963204533873071
0.49 0.12993573913319434 0.20058518259842092 0.24641086968276057 0.27883037010985007 0.30325126636738986
0.51 0.13162931116290433 0.20351442762772556 0.25025011919286083 0.2833619906869361 0.30832766849372006
0.53 0.13192488345982561 0.20458162148299458 0.2520723150449278 0.28583469205090895 0.3113477696869078
0.55 0.13076064687407224 0.20366805592571594 0.251722226994477 0.28607115620539564 0.3121209019517124
0.57 0.12813091631751855 0.2007101269790226 0.24908853291658237 0.2839271383759982 0.31048100564376635
0.59 0.1240919806041575 0.19571210884986032 0.24411921246017032 0.2793064991088647 0.30629935884783754
0.61 0.11876359437079048 0.18875695682326477 0.23683836880741674 0.2721813863032679 0.29950704376307097
0.63 0.11232471118432084 0.18001202659275095 0.22736004804965648 0.2626106576797962 0.2901152593903405
0.65 0.10500310733879399 0.16972723697032271 0.21589612934547053 0.25075514039301366 0.2782355332932868
0.67 0.09705938361204736 0.15822368463524528 0.20275414973265773 0.23688407515313234 0.26409305540933475
0.69 0.08876704608829937 0.14587253537316439 0.18832248432300122 0.2213683382096368 0.24802745256912226
0.71 0.08039151649884235 0.13306664760870313 0.17304338305090805 0.20465881723998314 0.23047776064201814
0.73 0.07217110049776126 0.12018909431438399 0.1573771191540433 0.1872512968342478 0.2119507057981426
0.75 0.06430282884029373 0.10758428828980184 0.1417639660187555 0.16964424982791143 0.1929777007070014
0.77 0.05693495028561666 0.09553685926627414 0.1265916888775116 0.15229856756464985 0.17406995479971343
0.79 0.05016539309041831 0.08425934564750838 0.11217156353054382 0.1356035869958339 0.1556766712879397
0.81 0.044046379358944156 0.07389156012438376 0.09872947223144803 0.11985979053834747 0.13816026006325863
0.83 0.03859192775255323 0.06450687296950651 0.08640702935828361 0.10527339494207479 0.12178423728636012
0.85 0.033787009961686924 0.05612384434897807 0.07527183490321028 0.09196329129314648 0.10671600572221564
0.87 0.029596492435447982 0.048719607885846956 0.06533211151782273 0.07997499627360576 0.09303902567982483
0.89 0.02597288923135268 0.04224273427432875 0.05655234033057974 0.0692974156748746 0.08076963708418258
0.91 0.02286245487521827 0.036624148659608266 0.04886745862687517 0.059879076236773625 0.06987442809146713
0.93 0.020209640700199785 0.031785681792355275 0.04219458780109365 0.05164215794129937 0.060285882121691094
0.95 0.017960086834376027 0.02764623397846761 0.03644190069768029 0.04449349584608682 0.05191501335871203
0.97 0.016062479754910104 0.02412595568040013 0.03151495387945472 0.038332719279636975 0.04466096371988318
0.99 0.014469576489567303 0.02114888671670782 0.02732096044475985 0.033057976990224634 0.038417951725103275


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0.1-N-1.dat <==
1	0	0
1	0.759340	0.759340
2	0.759340	0.759340
2	0.087060	0.846400
3	0.087060	0.846400
3	0.037020	0.883420
4	0.037020	0.883420
4	0.024180	0.907600
5	0.024180	0.907600
5	0.016940	0.924540
6	0.016940	0.924540


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0.2-N-1.dat <==
1	0	0
1	0.757780	0.757780
2	0.757780	0.757780
2	0.098360	0.856140
3	0.098360	0.856140
3	0.046180	0.902320
4	0.046180	0.902320
4	0.027380	0.929700
5	0.027380	0.929700
5	0.019420	0.949120
6	0.019420	0.949120


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0.5-N-1.dat <==
1	0	0
1	0.757280	0.757280
2	0.757280	0.757280
2	0.142540	0.899820
3	0.142540	0.899820
3	0.051980	0.951800
4	0.051980	0.951800
4	0.024280	0.976080
5	0.024280	0.976080
5	0.011160	0.987240
6	0.011160	0.987240


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0.75-N-1.dat <==
1	0	0
1	0.756980	0.756980
2	0.756980	0.756980
2	0.165200	0.922180
3	0.165200	0.922180
3	0.048420	0.970600
4	0.048420	0.970600
4	0.017300	0.987900
5	0.017300	0.987900
5	0.006840	0.994740
6	0.006840	0.994740


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0dot1-N-3.dat <==
1	0	0
1	0.845540	0.845540
2	0.845540	0.845540
2	0.054620	0.900160
3	0.054620	0.900160
3	0.026820	0.926980
4	0.026820	0.926980
4	0.017600	0.944580
5	0.017600	0.944580
5	0.011540	0.956120
6	0.011540	0.956120


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0dot2-N-3.dat <==
1	0	0
1	0.841980	0.841980
2	0.841980	0.841980
2	0.071300	0.913280
3	0.071300	0.913280
3	0.034760	0.948040
4	0.034760	0.948040
4	0.019520	0.967560
5	0.019520	0.967560
5	0.011260	0.978820
6	0.011260	0.978820


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0dot5-N-3.dat <==
1	0	0
1	0.844640	0.844640
2	0.844640	0.844640
2	0.110460	0.955100
3	0.110460	0.955100
3	0.028420	0.983520
4	0.028420	0.983520
4	0.010340	0.993860
5	0.010340	0.993860
5	0.003300	0.997160
6	0.003300	0.997160


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-0dot75-N-3.dat <==
1	0	0
1	0.844440	0.844440
2	0.844440	0.844440
2	0.125320	0.969760
3	0.125320	0.969760
3	0.021940	0.991700
4	0.021940	0.991700
4	0.005900	0.997600
5	0.005900	0.997600
5	0.001520	0.999120
6	0.001520	0.999120


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-1-N-1.dat <==
1	0	0
1	0.761020	0.761020
2	0.761020	0.761020
2	0.174100	0.935120
3	0.174100	0.935120
3	0.043520	0.978640
4	0.043520	0.978640
4	0.013800	0.992440
5	0.013800	0.992440
5	0.004980	0.997420
6	0.004980	0.997420


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-1-N-3.dat <==
1	0	0
1	0.844300	0.844300
2	0.844300	0.844300
2	0.130240	0.974540
3	0.130240	0.974540
3	0.019300	0.993840
4	0.019300	0.993840
4	0.004620	0.998460
5	0.004620	0.998460
5	0.001180	0.999640
6	0.001180	0.999640


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-2-N-1.dat <==
1	0	0
1	0.760240	0.760240
2	0.760240	0.760240
2	0.181340	0.941580
3	0.181340	0.941580
3	0.042460	0.984040
4	0.042460	0.984040
4	0.011040	0.995080
5	0.011040	0.995080
5	0.003620	0.998700
6	0.003620	0.998700


==> Results/sim-cdf-corr-mrc-lambda-0dot5-p-1-th-0dot1-speed-2-N-3.dat <==
1	0	0
1	0.842600	0.842600
2	0.842600	0.842600
2	0.133940	0.976540
3	0.133940	0.976540
3	0.018780	0.995320
4	0.018780	0.995320
4	0.003540	0.998860
5	0.003540	0.998860
5	0.000900	0.999760
6	0.000900	0.999760


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0.1-N-1.dat <==
1	0	0
1	0.139680	0.139680
2	0.139680	0.139680
2	0.078080	0.217760
3	0.078080	0.217760
3	0.052280	0.270040
4	0.052280	0.270040
4	0.038740	0.308780
5	0.038740	0.308780
5	0.030760	0.339540
6	0.030760	0.339540


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0.2-N-1.dat <==
1	0	0
1	0.140300	0.140300
2	0.140300	0.140300
2	0.082400	0.222700
3	0.082400	0.222700
3	0.056800	0.279500
4	0.056800	0.279500
4	0.042820	0.322320
5	0.042820	0.322320
5	0.034920	0.357240
6	0.034920	0.357240


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0.5-N-1.dat <==
1	0	0
1	0.140820	0.140820
2	0.140820	0.140820
2	0.092380	0.233200
3	0.092380	0.233200
3	0.071660	0.304860
4	0.071660	0.304860
4	0.058880	0.363740
5	0.058880	0.363740
5	0.053080	0.416820
6	0.053080	0.416820


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0.75-N-1.dat <==
1	0	0
1	0.142200	0.142200
2	0.142200	0.142200
2	0.101100	0.243300
3	0.101100	0.243300
3	0.083300	0.326600
4	0.083300	0.326600
4	0.070600	0.397200
5	0.070600	0.397200
5	0.059580	0.456780
6	0.059580	0.456780


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0dot1-N-3.dat <==
1	0	0
1	0.255160	0.255160
2	0.255160	0.255160
2	0.089920	0.345080
3	0.089920	0.345080
3	0.052260	0.397340
4	0.052260	0.397340
4	0.036720	0.434060
5	0.036720	0.434060
5	0.029020	0.463080
6	0.029020	0.463080


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0dot2-N-3.dat <==
1	0	0
1	0.256380	0.256380
2	0.256380	0.256380
2	0.096500	0.352880
3	0.096500	0.352880
3	0.060820	0.413700
4	0.060820	0.413700
4	0.044180	0.457880
5	0.044180	0.457880
5	0.038120	0.496000
6	0.038120	0.496000


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0dot5-N-3.dat <==
1	0	0
1	0.256960	0.256960
2	0.256960	0.256960
2	0.128100	0.385060
3	0.128100	0.385060
3	0.089920	0.474980
4	0.089920	0.474980
4	0.074640	0.549620
5	0.074640	0.549620
5	0.056960	0.606580
6	0.056960	0.606580


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-0dot75-N-3.dat <==
1	0	0
1	0.253640	0.253640
2	0.253640	0.253640
2	0.156160	0.409800
3	0.156160	0.409800
3	0.111740	0.521540
4	0.111740	0.521540
4	0.081980	0.603520
5	0.081980	0.603520
5	0.066160	0.669680
6	0.066160	0.669680


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-1-N-1.dat <==
1	0	0
1	0.141640	0.141640
2	0.141640	0.141640
2	0.110520	0.252160
3	0.110520	0.252160
3	0.091420	0.343580
4	0.091420	0.343580
4	0.074500	0.418080
5	0.074500	0.418080
5	0.064620	0.482700
6	0.064620	0.482700


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-1-N-3.dat <==
1	0	0
1	0.263080	0.263080
2	0.263080	0.263080
2	0.170020	0.433100
3	0.170020	0.433100
3	0.120680	0.553780
4	0.120680	0.553780
4	0.092700	0.646480
5	0.092700	0.646480
5	0.067320	0.713800
6	0.067320	0.713800


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-2-N-1.dat <==
1	0	0
1	0.141180	0.141180
2	0.141180	0.141180
2	0.116840	0.258020
3	0.116840	0.258020
3	0.100740	0.358760
4	0.100740	0.358760
4	0.087400	0.446160
5	0.087400	0.446160
5	0.073100	0.519260
6	0.073100	0.519260


==> Results/sim-cdf-corr-mrc-lambda-1-p-1-th-1-speed-2-N-3.dat <==
1	0	0
1	0.260460	0.260460
2	0.260460	0.260460
2	0.190320	0.450780
3	0.190320	0.450780
3	0.134040	0.584820
4	0.134040	0.584820
4	0.099780	0.684600
5	0.099780	0.684600
5	0.075320	0.759920
6	0.075320	0.759920


==> Results/sim-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-1.dat <==
1	0	0
1	0.760180	0.760180
2	0.760180	0.760180
2	0.081780	0.841960
3	0.081780	0.841960
3	0.034640	0.876600
4	0.034640	0.876600
4	0.018120	0.894720
5	0.018120	0.894720
5	0.013520	0.908240
6	0.013520	0.908240


==> Results/sim-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-2.dat <==
1	0	0
1	0.819140	0.819140
2	0.819140	0.819140
2	0.058800	0.877940
3	0.058800	0.877940
3	0.025840	0.903780
4	0.025840	0.903780
4	0.014060	0.917840
5	0.014060	0.917840
5	0.010040	0.927880
6	0.010040	0.927880


==> Results/sim-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-3.dat <==
1	0	0
1	0.846780	0.846780
2	0.846780	0.846780
2	0.047280	0.894060
3	0.047280	0.894060
3	0.021560	0.915620
4	0.021560	0.915620
4	0.012560	0.928180
5	0.012560	0.928180
5	0.008480	0.936660
6	0.008480	0.936660


==> Results/sim-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-4.dat <==
1	0	0
1	0.857560	0.857560
2	0.857560	0.857560
2	0.044660	0.902220
3	0.044660	0.902220
3	0.021020	0.923240
4	0.021020	0.923240
4	0.011740	0.934980
5	0.011740	0.934980
5	0.007720	0.942700
6	0.007720	0.942700


==> Results/sim-cdf-mrc-lambda-1-p-1-th-1-N-1.dat <==
1	0	0
1	0.141320	0.141320
2	0.141320	0.141320
2	0.076740	0.218060
3	0.076740	0.218060
3	0.051160	0.269220
4	0.051160	0.269220
4	0.036300	0.305520
5	0.036300	0.305520
5	0.025880	0.331400
6	0.025880	0.331400


==> Results/sim-cdf-mrc-lambda-1-p-1-th-1-N-2.dat <==
1	0	0
1	0.212900	0.212900
2	0.212900	0.212900
2	0.085180	0.298080
3	0.085180	0.298080
3	0.048660	0.346740
4	0.048660	0.346740
4	0.034180	0.380920
5	0.034180	0.380920
5	0.026140	0.407060
6	0.026140	0.407060


==> Results/sim-cdf-mrc-lambda-1-p-1-th-1-N-3.dat <==
1	0	0
1	0.258720	0.258720
2	0.258720	0.258720
2	0.085020	0.343740
3	0.085020	0.343740
3	0.049980	0.393720
4	0.049980	0.393720
4	0.030840	0.424560
5	0.030840	0.424560
5	0.024100	0.448660
6	0.024100	0.448660


==> Results/sim-cdf-mrc-lambda-1-p-1-th-1-N-4.dat <==
1	0	0
1	0.293280	0.293280
2	0.293280	0.293280
2	0.084260	0.377540
3	0.084260	0.377540
3	0.045900	0.423440
4	0.045900	0.423440
4	0.031280	0.454720
5	0.031280	0.454720
5	0.022920	0.477640
6	0.022920	0.477640


==> Results/sim-ind-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-1.dat <==
1	0	0
1	0.757440	0.757440
2	0.757440	0.757440
2	0.183680	0.941120
3	0.183680	0.941120
3	0.044480	0.985600
4	0.044480	0.985600
4	0.011000	0.996600
5	0.011000	0.996600
5	0.002720	0.999320
6	0.002720	0.999320


==> Results/sim-ind-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-2.dat <==
1	0	0
1	0.818960	0.818960
2	0.818960	0.818960
2	0.149340	0.968300
3	0.149340	0.968300
3	0.026220	0.994520
4	0.026220	0.994520
4	0.004500	0.999020
5	0.004500	0.999020
5	0.000740	0.999760
6	0.000740	0.999760


==> Results/sim-ind-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-3.dat <==
1	0	0
1	0.845500	0.845500
2	0.845500	0.845500
2	0.130380	0.975880
3	0.130380	0.975880
3	0.020320	0.996200
4	0.020320	0.996200
4	0.003180	0.999380
5	0.003180	0.999380
5	0.000480	0.999860
6	0.000480	0.999860


==> Results/sim-ind-cdf-mrc-lambda-0dot5-p-1-th-0dot1-N-4.dat <==
1	0	0
1	0.856720	0.856720
2	0.856720	0.856720
2	0.123660	0.980380
3	0.123660	0.980380
3	0.016900	0.997280
4	0.016900	0.997280
4	0.002340	0.999620
5	0.002340	0.999620
5	0.000360	0.999980
6	0.000360	0.999980


==> Results/sim-ind-cdf-mrc-lambda-1-p-1-th-1-N-1.dat <==
1	0	0
1	0.140840	0.140840
2	0.140840	0.140840
2	0.119740	0.260580
3	0.119740	0.260580
3	0.105240	0.365820
4	0.105240	0.365820
4	0.087100	0.452920
5	0.087100	0.452920
5	0.077620	0.530540
6	0.077620	0.530540


==> Results/sim-ind-cdf-mrc-lambda-1-p-1-th-1-N-2.dat <==
1	0	0
1	0.208480	0.208480
2	0.208480	0.208480
2	0.167260	0.375740
3	0.167260	0.375740
3	0.133760	0.509500
4	0.133760	0.509500
4	0.102580	0.612080
5	0.102580	0.612080
5	0.083060	0.695140
6	0.083060	0.695140


==> Results/sim-ind-cdf-mrc-lambda-1-p-1-th-1-N-3.dat <==
1	0	0
1	0.257400	0.257400
2	0.257400	0.257400
2	0.196100	0.453500
3	0.196100	0.453500
3	0.143040	0.596540
4	0.143040	0.596540
4	0.103740	0.700280
5	0.103740	0.700280
5	0.077500	0.777780
6	0.077500	0.777780


==> Results/sim-ind-cdf-mrc-lambda-1-p-1-th-1-N-4.dat <==
1	0	0
1	0.291040	0.291040
2	0.291040	0.291040
2	0.208260	0.499300
3	0.208260	0.499300
3	0.145720	0.645020
4	0.145720	0.645020
4	0.103280	0.748300
5	0.103280	0.748300
5	0.072300	0.820600
6	0.072300	0.820600


==> Results/sim-relay-mrc-lambda-0dot1-p-0dot5-N-1.dat <==
0.100000	0.500000	0.100000	0.976910	0.488455	0.093109
0.100000	0.500000	0.200000	0.967180	0.483590	0.176338
0.100000	0.500000	0.300000	0.958800	0.479400	0.251555
0.100000	0.500000	0.400000	0.951100	0.475550	0.320019
0.100000	0.500000	0.500000	0.947950	0.473975	0.384361
0.100000	0.500000	0.600000	0.941980	0.470990	0.442734
0.100000	0.500000	0.700000	0.936970	0.468485	0.497183
0.100000	0.500000	0.800000	0.934030	0.467015	0.549010
0.100000	0.500000	0.900000	0.930320	0.465160	0.597130
0.100000	0.500000	1.000000	0.925420	0.462710	0.641452
0.100000	0.500000	1.100000	0.923020	0.461510	0.684823
0.100000	0.500000	1.200000	0.918690	0.459345	0.724348
0.100000	0.500000	1.300000	0.916140	0.458070	0.763061
0.100000	0.500000	1.400000	0.911800	0.455900	0.798252
0.100000	0.500000	1.500000	0.911630	0.455815	0.835318
0.100000	0.500000	1.600000	0.906290	0.453145	0.865970
0.100000	0.500000	1.700000	0.902980	0.451490	0.896886
0.100000	0.500000	1.800000	0.902330	0.451165	0.929056
0.100000	0.500000	1.900000	0.899030	0.449515	0.957207
0.100000	0.500000	2.000000	0.896080	0.448040	0.984444


==> Results/sim-relay-mrc-lambda-0dot1-p-0dot5-N-3.dat <==
0.100000	0.500000	0.100000	0.985780	0.492890	0.093955
0.100000	0.500000	0.200000	0.980270	0.490135	0.178724
0.100000	0.500000	0.300000	0.974370	0.487185	0.255640
0.100000	0.500000	0.400000	0.970050	0.485025	0.326395
0.100000	0.500000	0.500000	0.966420	0.483210	0.391850
0.100000	0.500000	0.600000	0.965250	0.482625	0.453671
0.100000	0.500000	0.700000	0.960770	0.480385	0.509812
0.100000	0.500000	0.800000	0.958330	0.479165	0.563294
0.100000	0.500000	0.900000	0.956550	0.478275	0.613965
0.100000	0.500000	1.000000	0.953820	0.476910	0.661138
0.100000	0.500000	1.100000	0.950520	0.475260	0.705226
0.100000	0.500000	1.200000	0.949270	0.474635	0.748459
0.100000	0.500000	1.300000	0.947490	0.473745	0.789173
0.100000	0.500000	1.400000	0.945700	0.472850	0.827931
0.100000	0.500000	1.500000	0.943120	0.471560	0.864172
0.100000	0.500000	1.600000	0.941910	0.470955	0.900006
0.100000	0.500000	1.700000	0.940710	0.470355	0.934362
0.100000	0.500000	1.800000	0.938590	0.469295	0.966390
0.100000	0.500000	1.900000	0.937880	0.468940	0.998571
0.100000	0.500000	2.000000	0.934320	0.467160	1.026455


==> Results/sim-relay-mrc-lambda-0dot1-p-0dot5-N-5.dat <==
0.100000	0.500000	0.100000	0.988100	0.494050	0.094176
0.100000	0.500000	0.200000	0.982140	0.491070	0.179065
0.100000	0.500000	0.300000	0.978570	0.489285	0.256742
0.100000	0.500000	0.400000	0.974530	0.487265	0.327902
0.100000	0.500000	0.500000	0.971120	0.485560	0.393755
0.100000	0.500000	0.600000	0.969450	0.484725	0.455645
0.100000	0.500000	0.700000	0.966670	0.483335	0.512942
0.100000	0.500000	0.800000	0.965040	0.482520	0.567238
0.100000	0.500000	0.900000	0.961670	0.480835	0.617252
0.100000	0.500000	1.000000	0.960080	0.480040	0.665477
0.100000	0.500000	1.100000	0.958060	0.479030	0.710820
0.100000	0.500000	1.200000	0.957350	0.478675	0.754830
0.100000	0.500000	1.300000	0.954860	0.477430	0.795312
0.100000	0.500000	1.400000	0.952960	0.476480	0.834287
0.100000	0.500000	1.500000	0.951820	0.475910	0.872144
0.100000	0.500000	1.600000	0.950840	0.475420	0.908539
0.100000	0.500000	1.700000	0.949510	0.474755	0.943102
0.100000	0.500000	1.800000	0.947700	0.473850	0.975770
0.100000	0.500000	1.900000	0.946490	0.473245	1.007738
0.100000	0.500000	2.000000	0.944560	0.472280	1.037705


==> Results/sim-relay-mrc-lambda-0dot5-p-0dot75-N-1.dat <==
0.500000	0.750000	0.100000	0.819890	0.614918	0.078144
0.500000	0.750000	0.200000	0.745690	0.559268	0.135955
0.500000	0.750000	0.300000	0.696160	0.522120	0.182648
0.500000	0.750000	0.400000	0.655980	0.491985	0.220719
0.500000	0.750000	0.500000	0.624870	0.468653	0.253363
0.500000	0.750000	0.600000	0.591860	0.443895	0.278176
0.500000	0.750000	0.700000	0.567320	0.425490	0.301036
0.500000	0.750000	0.800000	0.546520	0.409890	0.321237
0.500000	0.750000	0.900000	0.525310	0.393983	0.337172
0.500000	0.750000	1.000000	0.506520	0.379890	0.351093
0.500000	0.750000	1.100000	0.492280	0.369210	0.365241
0.500000	0.750000	1.200000	0.475650	0.356737	0.375030
0.500000	0.750000	1.300000	0.463610	0.347708	0.386145
0.500000	0.750000	1.400000	0.447280	0.335460	0.391580
0.500000	0.750000	1.500000	0.431920	0.323940	0.395764
0.500000	0.750000	1.600000	0.420870	0.315653	0.402146
0.500000	0.750000	1.700000	0.411340	0.308505	0.408564
0.500000	0.750000	1.800000	0.400790	0.300592	0.412661
0.500000	0.750000	1.900000	0.389980	0.292485	0.415216
0.500000	0.750000	2.000000	0.379990	0.284992	0.417462


==> Results/sim-relay-mrc-lambda-0dot5-p-0dot75-N-3.dat <==
0.500000	0.750000	0.100000	0.885390	0.664042	0.084387
0.500000	0.750000	0.200000	0.833040	0.624780	0.151881
0.500000	0.750000	0.300000	0.799470	0.599603	0.209752
0.500000	0.750000	0.400000	0.771950	0.578963	0.259740
0.500000	0.750000	0.500000	0.745150	0.558863	0.302132
0.500000	0.750000	0.600000	0.722100	0.541575	0.339390
0.500000	0.750000	0.700000	0.703220	0.527415	0.373148
0.500000	0.750000	0.800000	0.683400	0.512550	0.401693
0.500000	0.750000	0.900000	0.668690	0.501517	0.429201
0.500000	0.750000	1.000000	0.652560	0.489420	0.452320
0.500000	0.750000	1.100000	0.640400	0.480300	0.475137
0.500000	0.750000	1.200000	0.624440	0.468330	0.492344
0.500000	0.750000	1.300000	0.614900	0.461175	0.512156
0.500000	0.750000	1.400000	0.603270	0.452452	0.528144
0.500000	0.750000	1.500000	0.590240	0.442680	0.540831
0.500000	0.750000	1.600000	0.583040	0.437280	0.557101
0.500000	0.750000	1.700000	0.569770	0.427328	0.565925
0.500000	0.750000	1.800000	0.559930	0.419947	0.576515
0.500000	0.750000	1.900000	0.554570	0.415928	0.590457
0.500000	0.750000	2.000000	0.545270	0.408952	0.599040


==> Results/sim-relay-mrc-lambda-0dot5-p-0dot75-N-5.dat <==
0.500000	0.750000	0.100000	0.902890	0.677168	0.086055
0.500000	0.750000	0.200000	0.857920	0.643440	0.156417
0.500000	0.750000	0.300000	0.824840	0.618630	0.216409
0.500000	0.750000	0.400000	0.801610	0.601208	0.269720
0.500000	0.750000	0.500000	0.782520	0.586890	0.317285
0.500000	0.750000	0.600000	0.760870	0.570653	0.357612
0.500000	0.750000	0.700000	0.742890	0.557168	0.394198
0.500000	0.750000	0.800000	0.727720	0.545790	0.427744
0.500000	0.750000	0.900000	0.713800	0.535350	0.458155
0.500000	0.750000	1.000000	0.700580	0.525435	0.485605
0.500000	0.750000	1.100000	0.687410	0.515558	0.510015
0.500000	0.750000	1.200000	0.675370	0.506528	0.532500
0.500000	0.750000	1.300000	0.664540	0.498405	0.553501
0.500000	0.750000	1.400000	0.653630	0.490223	0.572233
0.500000	0.750000	1.500000	0.644610	0.483457	0.590650
0.500000	0.750000	1.600000	0.632560	0.474420	0.604418
0.500000	0.750000	1.700000	0.625180	0.468885	0.620961
0.500000	0.750000	1.800000	0.617790	0.463342	0.636089
0.500000	0.750000	1.900000	0.604820	0.453615	0.643958
0.500000	0.750000	2.000000	0.598060	0.448545	0.657036


==> Results/sim-relay-mrc-lambda-1-p-1-N-1.dat <==
1.000000	1.000000	0.100000	0.546350	0.546350	0.052073
1.000000	1.000000	0.200000	0.414940	0.414940	0.075653
1.000000	1.000000	0.300000	0.337750	0.337750	0.088614
1.000000	1.000000	0.400000	0.289620	0.289620	0.097449
1.000000	1.000000	0.500000	0.248260	0.248260	0.100661
1.000000	1.000000	0.600000	0.215460	0.215460	0.101267
1.000000	1.000000	0.700000	0.191950	0.191950	0.101854
1.000000	1.000000	0.800000	0.170270	0.170270	0.100082
1.000000	1.000000	0.900000	0.154920	0.154920	0.099436
1.000000	1.000000	1.000000	0.139770	0.139770	0.096881
1.000000	1.000000	1.100000	0.128270	0.128270	0.095168
1.000000	1.000000	1.200000	0.118900	0.118900	0.093748
1.000000	1.000000	1.300000	0.106670	0.106670	0.088846
1.000000	1.000000	1.400000	0.096920	0.096920	0.084850
1.000000	1.000000	1.500000	0.091270	0.091270	0.083630
1.000000	1.000000	1.600000	0.084590	0.084590	0.080827
1.000000	1.000000	1.700000	0.080570	0.080570	0.080026
1.000000	1.000000	1.800000	0.074250	0.074250	0.076449
1.000000	1.000000	1.900000	0.069710	0.069710	0.074221
1.000000	1.000000	2.000000	0.066320	0.066320	0.072860


==> Results/sim-relay-mrc-lambda-1-p-1-N-3.dat <==
1.000000	1.000000	0.100000	0.683250	0.683250	0.065121
1.000000	1.000000	0.200000	0.573090	0.573090	0.104487
1.000000	1.000000	0.300000	0.496700	0.496700	0.130316
1.000000	1.000000	0.400000	0.441580	0.441580	0.148579
1.000000	1.000000	0.500000	0.396980	0.396980	0.160962
1.000000	1.000000	0.600000	0.359910	0.359910	0.169159
1.000000	1.000000	0.700000	0.326250	0.326250	0.173117
1.000000	1.000000	0.800000	0.304330	0.304330	0.178881
1.000000	1.000000	0.900000	0.279510	0.279510	0.179405
1.000000	1.000000	1.000000	0.259600	0.259600	0.179941
1.000000	1.000000	1.100000	0.239960	0.239960	0.178035
1.000000	1.000000	1.200000	0.224220	0.224220	0.176788
1.000000	1.000000	1.300000	0.207570	0.207570	0.172887
1.000000	1.000000	1.400000	0.196170	0.196170	0.171741
1.000000	1.000000	1.500000	0.184360	0.184360	0.168927
1.000000	1.000000	1.600000	0.174820	0.174820	0.167043
1.000000	1.000000	1.700000	0.161710	0.161710	0.160619
1.000000	1.000000	1.800000	0.151630	0.151630	0.156121
1.000000	1.000000	1.900000	0.145010	0.145010	0.154394
1.000000	1.000000	2.000000	0.137900	0.137900	0.151499


==> Results/sim-relay-mrc-lambda-1-p-1-N-5.dat <==
1.000000	1.000000	0.100000	0.727940	0.727940	0.069380
1.000000	1.000000	0.200000	0.622380	0.622380	0.113473
1.000000	1.000000	0.300000	0.551450	0.551450	0.144681
1.000000	1.000000	0.400000	0.501250	0.501250	0.168657
1.000000	1.000000	0.500000	0.456240	0.456240	0.184989
1.000000	1.000000	0.600000	0.419480	0.419480	0.197157
1.000000	1.000000	0.700000	0.391480	0.391480	0.207730
1.000000	1.000000	0.800000	0.362110	0.362110	0.212843
1.000000	1.000000	0.900000	0.335670	0.335670	0.215451
1.000000	1.000000	1.000000	0.313730	0.313730	0.217461
1.000000	1.000000	1.100000	0.297000	0.297000	0.220355
1.000000	1.000000	1.200000	0.278590	0.278590	0.219656
1.000000	1.000000	1.300000	0.261620	0.261620	0.217906
1.000000	1.000000	1.400000	0.248070	0.248070	0.217178
1.000000	1.000000	1.500000	0.233630	0.233630	0.214073
1.000000	1.000000	1.600000	0.219050	0.219050	0.209305
1.000000	1.000000	1.700000	0.209670	0.209670	0.208255
1.000000	1.000000	1.800000	0.197750	0.197750	0.203607
1.000000	1.000000	1.900000	0.188040	0.188040	0.200208
1.000000	1.000000	2.000000	0.178940	0.178940	0.196586


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-0dot25-p-1-N-1-fd-0dot01.dat <==
0.100000	1.000000	0.250000	0.683524	0.683524
0.200000	1.000000	0.250000	0.532136	0.532136
0.300000	1.000000	0.250000	0.406848	0.406848
0.400000	1.000000	0.250000	0.334743	0.334743
0.500000	1.000000	0.250000	0.260494	0.260494
0.600000	1.000000	0.250000	0.219214	0.219214
0.700000	1.000000	0.250000	0.192570	0.192570
0.800000	1.000000	0.250000	0.162539	0.162539
0.900000	1.000000	0.250000	0.139814	0.139814
1.000000	1.000000	0.250000	0.113075	0.113075
1.100000	1.000000	0.250000	0.098596	0.098596
1.200000	1.000000	0.250000	0.087713	0.087713
1.300000	1.000000	0.250000	0.076505	0.076505
1.400000	1.000000	0.250000	0.068417	0.068417
1.500000	1.000000	0.250000	0.059798	0.059798
1.600000	1.000000	0.250000	0.052321	0.052321
1.700000	1.000000	0.250000	0.043740	0.043740
1.800000	1.000000	0.250000	0.040937	0.040937
1.900000	1.000000	0.250000	0.037094	0.037094
2.000000	1.000000	0.250000	0.032581	0.032581


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-0dot25-p-1-N-1-fd-0dot05.dat <==
0.100000	1.000000	0.250000	0.745184	0.745184
0.200000	1.000000	0.250000	0.583764	0.583764
0.300000	1.000000	0.250000	0.452512	0.452512
0.400000	1.000000	0.250000	0.390324	0.390324
0.500000	1.000000	0.250000	0.314580	0.314580
0.600000	1.000000	0.250000	0.277316	0.277316
0.700000	1.000000	0.250000	0.231574	0.231574
0.800000	1.000000	0.250000	0.198476	0.198476
0.900000	1.000000	0.250000	0.175153	0.175153
1.000000	1.000000	0.250000	0.154452	0.154452
1.100000	1.000000	0.250000	0.134405	0.134405
1.200000	1.000000	0.250000	0.121714	0.121714
1.300000	1.000000	0.250000	0.102767	0.102767
1.400000	1.000000	0.250000	0.095347	0.095347
1.500000	1.000000	0.250000	0.087330	0.087330
1.600000	1.000000	0.250000	0.072696	0.072696
1.700000	1.000000	0.250000	0.071352	0.071352
1.800000	1.000000	0.250000	0.061050	0.061050
1.900000	1.000000	0.250000	0.055840	0.055840
2.000000	1.000000	0.250000	0.052308	0.052308


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-0dot25-p-1-N-1-fd-0dot1.dat <==
0.100000	1.000000	0.250000	0.782538	0.782538
0.200000	1.000000	0.250000	0.628676	0.628676
0.300000	1.000000	0.250000	0.505334	0.505334
0.400000	1.000000	0.250000	0.422077	0.422077
0.500000	1.000000	0.250000	0.357428	0.357428
0.600000	1.000000	0.250000	0.306134	0.306134
0.700000	1.000000	0.250000	0.263531	0.263531
0.800000	1.000000	0.250000	0.241200	0.241200
0.900000	1.000000	0.250000	0.205766	0.205766
1.000000	1.000000	0.250000	0.188401	0.188401
1.100000	1.000000	0.250000	0.168239	0.168239
1.200000	1.000000	0.250000	0.144351	0.144351
1.300000	1.000000	0.250000	0.123448	0.123448
1.400000	1.000000	0.250000	0.117363	0.117363
1.500000	1.000000	0.250000	0.103352	0.103352
1.600000	1.000000	0.250000	0.090850	0.090850
1.700000	1.000000	0.250000	0.086167	0.086167
1.800000	1.000000	0.250000	0.079266	0.079266
1.900000	1.000000	0.250000	0.067402	0.067402
2.000000	1.000000	0.250000	0.062945	0.062945


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-0dot25-p-1-N-1-fd-0dot5.dat <==
0.200000	1.000000	0.250000	0.660106	0.660106
0.300000	1.000000	0.250000	0.555380	0.555380
0.400000	1.000000	0.250000	0.480367	0.480367
0.500000	1.000000	0.250000	0.410869	0.410869
0.600000	1.000000	0.250000	0.356699	0.356699
0.700000	1.000000	0.250000	0.307494	0.307494
0.800000	1.000000	0.250000	0.269651	0.269651
0.900000	1.000000	0.250000	0.244142	0.244142
1.000000	1.000000	0.250000	0.215215	0.215215
1.100000	1.000000	0.250000	0.196394	0.196394
1.200000	1.000000	0.250000	0.172295	0.172295
1.300000	1.000000	0.250000	0.154472	0.154472
1.400000	1.000000	0.250000	0.141310	0.141310
1.500000	1.000000	0.250000	0.131657	0.131657
1.600000	1.000000	0.250000	0.118740	0.118740
1.700000	1.000000	0.250000	0.108054	0.108054
1.800000	1.000000	0.250000	0.097205	0.097205
1.900000	1.000000	0.250000	0.088813	0.088813
2.000000	1.000000	0.250000	0.076449	0.076449


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-1-p-1-N-1-fd-0dot01.dat <==
0.100000	1.000000	1.000000	0.533143	0.533143
0.200000	1.000000	1.000000	0.331656	0.331656
0.300000	1.000000	1.000000	0.231530	0.231530
0.400000	1.000000	1.000000	0.172386	0.172386
0.500000	1.000000	1.000000	0.125727	0.125727
0.600000	1.000000	1.000000	0.099599	0.099599
0.700000	1.000000	1.000000	0.074527	0.074527
0.800000	1.000000	1.000000	0.059949	0.059949
0.900000	1.000000	1.000000	0.047022	0.047022
1.000000	1.000000	1.000000	0.038034	0.038034
1.100000	1.000000	1.000000	0.030306	0.030306
1.200000	1.000000	1.000000	0.024861	0.024861
1.300000	1.000000	1.000000	0.020039	0.020039
1.400000	1.000000	1.000000	0.016036	0.016036
1.500000	1.000000	1.000000	0.013039	0.013039
1.600000	1.000000	1.000000	0.011054	0.011054
1.700000	1.000000	1.000000	0.009341	0.009341
1.800000	1.000000	1.000000	0.007638	0.007638
1.900000	1.000000	1.000000	0.006549	0.006549
2.000000	1.000000	1.000000	0.004879	0.004879


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-1-p-1-N-1-fd-0dot05.dat <==
0.100000	1.000000	1.000000	0.593147	0.593147
0.200000	1.000000	1.000000	0.404008	0.404008
0.300000	1.000000	1.000000	0.288702	0.288702
0.400000	1.000000	1.000000	0.212759	0.212759
0.500000	1.000000	1.000000	0.168069	0.168069
0.600000	1.000000	1.000000	0.130331	0.130331
0.700000	1.000000	1.000000	0.108432	0.108432
0.800000	1.000000	1.000000	0.088959	0.088959
0.900000	1.000000	1.000000	0.069944	0.069944
1.000000	1.000000	1.000000	0.055205	0.055205
1.100000	1.000000	1.000000	0.049247	0.049247
1.200000	1.000000	1.000000	0.040954	0.040954
1.300000	1.000000	1.000000	0.031839	0.031839
1.400000	1.000000	1.000000	0.026844	0.026844
1.500000	1.000000	1.000000	0.023860	0.023860
1.600000	1.000000	1.000000	0.017107	0.017107
1.700000	1.000000	1.000000	0.015020	0.015020
1.800000	1.000000	1.000000	0.012549	0.012549
1.900000	1.000000	1.000000	0.010880	0.010880
2.000000	1.000000	1.000000	0.009702	0.009702


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-1-p-1-N-1-fd-0dot1.dat <==
0.100000	1.000000	1.000000	0.630750	0.630750
0.200000	1.000000	1.000000	0.427610	0.427610
0.300000	1.000000	1.000000	0.314059	0.314059
0.400000	1.000000	1.000000	0.247557	0.247557
0.500000	1.000000	1.000000	0.195686	0.195686
0.600000	1.000000	1.000000	0.154717	0.154717
0.700000	1.000000	1.000000	0.130240	0.130240
0.800000	1.000000	1.000000	0.102235	0.102235
0.900000	1.000000	1.000000	0.087404	0.087404
1.000000	1.000000	1.000000	0.067887	0.067887
1.100000	1.000000	1.000000	0.056087	0.056087
1.200000	1.000000	1.000000	0.050138	0.050138
1.300000	1.000000	1.000000	0.042339	0.042339
1.400000	1.000000	1.000000	0.032879	0.032879
1.500000	1.000000	1.000000	0.026743	0.026743
1.600000	1.000000	1.000000	0.023798	0.023798
1.700000	1.000000	1.000000	0.021326	0.021326
1.800000	1.000000	1.000000	0.015723	0.015723
1.900000	1.000000	1.000000	0.014091	0.014091
2.000000	1.000000	1.000000	0.011612	0.011612


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-1-p-1-N-1-fd-0dot5.dat <==
0.100000	1.000000	1.000000	0.662248	0.662248
0.200000	1.000000	1.000000	0.472246	0.472246
0.300000	1.000000	1.000000	0.368128	0.368128
0.400000	1.000000	1.000000	0.284412	0.284412
0.500000	1.000000	1.000000	0.226315	0.226315
0.600000	1.000000	1.000000	0.191186	0.191186
0.700000	1.000000	1.000000	0.154796	0.154796
0.800000	1.000000	1.000000	0.127082	0.127082
0.900000	1.000000	1.000000	0.103723	0.103723
1.000000	1.000000	1.000000	0.087307	0.087307
1.100000	1.000000	1.000000	0.074656	0.074656
1.200000	1.000000	1.000000	0.062129	0.062129
1.300000	1.000000	1.000000	0.055125	0.055125
1.400000	1.000000	1.000000	0.044260	0.044260
1.500000	1.000000	1.000000	0.039282	0.039282
1.600000	1.000000	1.000000	0.033715	0.033715
1.700000	1.000000	1.000000	0.027345	0.027345
1.800000	1.000000	1.000000	0.024297	0.024297
1.900000	1.000000	1.000000	0.019545	0.019545
2.000000	1.000000	1.000000	0.016531	0.016531


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-3-p-1-N-1-fd-0dot01.dat <==
0.200000	1.000000	3.000000	0.209575	0.209575
0.300000	1.000000	3.000000	0.126625	0.126625
0.400000	1.000000	3.000000	0.085205	0.085205
0.500000	1.000000	3.000000	0.055073	0.055073
0.600000	1.000000	3.000000	0.039615	0.039615
0.700000	1.000000	3.000000	0.027203	0.027203
0.800000	1.000000	3.000000	0.020310	0.020310
0.900000	1.000000	3.000000	0.013605	0.013605
1.000000	1.000000	3.000000	0.009503	0.009503
1.100000	1.000000	3.000000	0.007033	0.007033
1.200000	1.000000	3.000000	0.004870	0.004870
1.300000	1.000000	3.000000	0.003612	0.003612
1.400000	1.000000	3.000000	0.002289	0.002289
1.500000	1.000000	3.000000	0.001893	0.001893
1.600000	1.000000	3.000000	0.001237	0.001237
1.700000	1.000000	3.000000	0.000931	0.000931
1.800000	1.000000	3.000000	0.000802	0.000802
1.900000	1.000000	3.000000	0.000385	0.000385
2.000000	1.000000	3.000000	0.000352	0.000352


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-3-p-1-N-1-fd-0dot05.dat <==
0.100000	1.000000	3.000000	0.447942	0.447942
0.200000	1.000000	3.000000	0.256795	0.256795
0.300000	1.000000	3.000000	0.169088	0.169088
0.400000	1.000000	3.000000	0.113553	0.113553
0.500000	1.000000	3.000000	0.081062	0.081062
0.600000	1.000000	3.000000	0.057338	0.057338
0.700000	1.000000	3.000000	0.040639	0.040639
0.800000	1.000000	3.000000	0.030067	0.030067
0.900000	1.000000	3.000000	0.022085	0.022085
1.000000	1.000000	3.000000	0.016462	0.016462
1.100000	1.000000	3.000000	0.011803	0.011803
1.200000	1.000000	3.000000	0.008460	0.008460
1.300000	1.000000	3.000000	0.006082	0.006082
1.400000	1.000000	3.000000	0.004397	0.004397
1.500000	1.000000	3.000000	0.002979	0.002979
1.600000	1.000000	3.000000	0.002341	0.002341
1.700000	1.000000	3.000000	0.001776	0.001776
1.800000	1.000000	3.000000	0.001412	0.001412
1.900000	1.000000	3.000000	0.000930	0.000930
2.000000	1.000000	3.000000	0.000761	0.000761


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-3-p-1-N-1-fd-0dot1.dat <==
0.100000	1.000000	3.000000	0.482655	0.482655
0.200000	1.000000	3.000000	0.292605	0.292605
0.300000	1.000000	3.000000	0.197847	0.197847
0.400000	1.000000	3.000000	0.135949	0.135949
0.500000	1.000000	3.000000	0.097047	0.097047
0.600000	1.000000	3.000000	0.070976	0.070976
0.700000	1.000000	3.000000	0.053231	0.053231
0.800000	1.000000	3.000000	0.038554	0.038554
0.900000	1.000000	3.000000	0.029214	0.029214
1.000000	1.000000	3.000000	0.021383	0.021383
1.100000	1.000000	3.000000	0.016933	0.016933
1.200000	1.000000	3.000000	0.011560	0.011560
1.300000	1.000000	3.000000	0.008388	0.008388
1.400000	1.000000	3.000000	0.006213	0.006213
1.500000	1.000000	3.000000	0.004384	0.004384
1.600000	1.000000	3.000000	0.003376	0.003376
1.700000	1.000000	3.000000	0.002694	0.002694
1.800000	1.000000	3.000000	0.001775	0.001775
1.900000	1.000000	3.000000	0.001452	0.001452
2.000000	1.000000	3.000000	0.000945	0.000945


==> Results/sim-throughput-vs-lam-corr-fad-const-ppp-mrc-th-3-p-1-N-1-fd-0dot5.dat <==
0.200000	1.000000	3.000000	0.334347	0.334347
0.300000	1.000000	3.000000	0.228796	0.228796
0.400000	1.000000	3.000000	0.165158	0.165158
0.500000	1.000000	3.000000	0.121155	0.121155
0.600000	1.000000	3.000000	0.091735	0.091735
0.700000	1.000000	3.000000	0.070250	0.070250
0.800000	1.000000	3.000000	0.052938	0.052938
0.900000	1.000000	3.000000	0.039810	0.039810
1.000000	1.000000	3.000000	0.028426	0.028426
1.100000	1.000000	3.000000	0.022355	0.022355
1.200000	1.000000	3.000000	0.016767	0.016767
1.300000	1.000000	3.000000	0.011892	0.011892
1.400000	1.000000	3.000000	0.008846	0.008846
1.500000	1.000000	3.000000	0.006719	0.006719
1.600000	1.000000	3.000000	0.004680	0.004680
1.700000	1.000000	3.000000	0.002951	0.002951
1.800000	1.000000	3.000000	0.002661	0.002661
1.900000	1.000000	3.000000	0.001742	0.001742
2.000000	1.000000	3.000000	0.001291	0.001291


==> Results/sim-throughput-vs-load-lambda-1-th-0dot5-N-1.dat <==
1.000000	0.100000	0.500000	0.890540	0.089054
1.000000	0.200000	0.500000	0.787900	0.157580
1.000000	0.300000	0.500000	0.687020	0.206106
1.000000	0.400000	0.500000	0.605240	0.242096
1.000000	0.500000	0.500000	0.521800	0.260900
1.000000	0.600000	0.500000	0.451840	0.271104
1.000000	0.700000	0.500000	0.386200	0.270340
1.000000	0.800000	0.500000	0.335540	0.268432
1.000000	0.900000	0.500000	0.286340	0.257706
1.000000	1.000000	0.500000	0.242580	0.242580


==> Results/sim-throughput-vs-load-lambda-1-th-0dot5-N-2.dat <==
1.000000	0.100000	0.500000	0.923000	0.092300
1.000000	0.200000	0.500000	0.842860	0.168572
1.000000	0.300000	0.500000	0.763720	0.229116
1.000000	0.400000	0.500000	0.691140	0.276456
1.000000	0.500000	0.500000	0.623420	0.311710
1.000000	0.600000	0.500000	0.553500	0.332100
1.000000	0.700000	0.500000	0.489820	0.342874
1.000000	0.800000	0.500000	0.437420	0.349936
1.000000	0.900000	0.500000	0.384180	0.345762
1.000000	1.000000	0.500000	0.342120	0.342120


==> Results/sim-throughput-vs-load-lambda-1-th-0dot5-N-3.dat <==
1.000000	0.100000	0.500000	0.933720	0.093372
1.000000	0.200000	0.500000	0.863100	0.172620
1.000000	0.300000	0.500000	0.794280	0.238284
1.000000	0.400000	0.500000	0.728860	0.291544
1.000000	0.500000	0.500000	0.666900	0.333450
1.000000	0.600000	0.500000	0.605120	0.363072
1.000000	0.700000	0.500000	0.546580	0.382606
1.000000	0.800000	0.500000	0.489640	0.391712
1.000000	0.900000	0.500000	0.445100	0.400590
1.000000	1.000000	0.500000	0.395800	0.395800


==> Results/sim-throughput-vs-load-lambda-1-th-0dot5-N-5.dat <==
1.000000	0.100000	0.500000	0.941740	0.094174
1.000000	0.200000	0.500000	0.884740	0.176948
1.000000	0.300000	0.500000	0.823500	0.247050
1.000000	0.400000	0.500000	0.766200	0.306480
1.000000	0.500000	0.500000	0.712120	0.356060
1.000000	0.600000	0.500000	0.651560	0.390936
1.000000	0.700000	0.500000	0.595840	0.417088
1.000000	0.800000	0.500000	0.548180	0.438544
1.000000	0.900000	0.500000	0.503600	0.453240
1.000000	1.000000	0.500000	0.458580	0.458580


==> Results/sim-throughput-vs-load-lambda-3-th-0dot5-N-1.dat <==
3.000000	0.050000	0.500000	0.839920	0.041996
3.000000	0.100000	0.500000	0.691300	0.069130
3.000000	0.150000	0.500000	0.563640	0.084546
3.000000	0.200000	0.500000	0.448400	0.089680
3.000000	0.250000	0.500000	0.363840	0.090960
3.000000	0.300000	0.500000	0.290360	0.087108
3.000000	0.350000	0.500000	0.228080	0.079828
3.000000	0.400000	0.500000	0.184080	0.073632
3.000000	0.450000	0.500000	0.144180	0.064881
3.000000	0.500000	0.500000	0.115960	0.057980
3.000000	0.550000	0.500000	0.093400	0.051370
3.000000	0.600000	0.500000	0.073500	0.044100
3.000000	0.650000	0.500000	0.059200	0.038480
3.000000	0.700000	0.500000	0.046440	0.032508
3.000000	0.750000	0.500000	0.037320	0.027990
3.000000	0.800000	0.500000	0.028860	0.023088
3.000000	0.850000	0.500000	0.023400	0.019890
3.000000	0.900000	0.500000	0.019220	0.017298
3.000000	0.950000	0.500000	0.014540	0.013813
3.000000	1.000000	0.500000	0.012280	0.012280


==> Results/sim-throughput-vs-load-lambda-3-th-0dot5-N-2.dat <==
3.000000	0.050000	0.500000	0.882360	0.044118
3.000000	0.100000	0.500000	0.765660	0.076566
3.000000	0.150000	0.500000	0.655400	0.098310
3.000000	0.200000	0.500000	0.551560	0.110312
3.000000	0.250000	0.500000	0.467840	0.116960
3.000000	0.300000	0.500000	0.388920	0.116676
3.000000	0.350000	0.500000	0.320920	0.112322
3.000000	0.400000	0.500000	0.264880	0.105952
3.000000	0.450000	0.500000	0.217300	0.097785
3.000000	0.500000	0.500000	0.178880	0.089440
3.000000	0.550000	0.500000	0.146400	0.080520
3.000000	0.600000	0.500000	0.118540	0.071124
3.000000	0.650000	0.500000	0.097940	0.063661
3.000000	0.700000	0.500000	0.079980	0.055986
3.000000	0.750000	0.500000	0.065620	0.049215
3.000000	0.800000	0.500000	0.051960	0.041568
3.000000	0.850000	0.500000	0.041940	0.035649
3.000000	0.900000	0.500000	0.032260	0.029034
3.000000	0.950000	0.500000	0.027040	0.025688
3.000000	1.000000	0.500000	0.022440	0.022440


==> Results/sim-throughput-vs-load-lambda-3-th-0dot5-N-3.dat <==
3.000000	0.050000	0.500000	0.898080	0.044904
3.000000	0.100000	0.500000	0.795840	0.079584
3.000000	0.150000	0.500000	0.695080	0.104262
3.000000	0.200000	0.500000	0.601080	0.120216
3.000000	0.250000	0.500000	0.517660	0.129415
3.000000	0.300000	0.500000	0.440540	0.132162
3.000000	0.350000	0.500000	0.373800	0.130830
3.000000	0.400000	0.500000	0.312600	0.125040
3.000000	0.450000	0.500000	0.267620	0.120429
3.000000	0.500000	0.500000	0.223240	0.111620
3.000000	0.550000	0.500000	0.182780	0.100529
3.000000	0.600000	0.500000	0.150040	0.090024
3.000000	0.650000	0.500000	0.126440	0.082186
3.000000	0.700000	0.500000	0.104500	0.073150
3.000000	0.750000	0.500000	0.083680	0.062760
3.000000	0.800000	0.500000	0.070280	0.056224
3.000000	0.850000	0.500000	0.057200	0.048620
3.000000	0.900000	0.500000	0.047060	0.042354
3.000000	0.950000	0.500000	0.037140	0.035283
3.000000	1.000000	0.500000	0.030240	0.030240


==> Results/sim-throughput-vs-load-lambda-3-th-0dot5-N-5.dat <==
3.000000	0.050000	0.500000	0.911800	0.045590
3.000000	0.100000	0.500000	0.826380	0.082638
3.000000	0.150000	0.500000	0.737120	0.110568
3.000000	0.200000	0.500000	0.654860	0.130972
3.000000	0.250000	0.500000	0.575240	0.143810
3.000000	0.300000	0.500000	0.503380	0.151014
3.000000	0.350000	0.500000	0.435560	0.152446
3.000000	0.400000	0.500000	0.375860	0.150344
3.000000	0.450000	0.500000	0.321540	0.144693
3.000000	0.500000	0.500000	0.275740	0.137870
3.000000	0.550000	0.500000	0.234240	0.128832
3.000000	0.600000	0.500000	0.197440	0.118464
3.000000	0.650000	0.500000	0.165460	0.107549
3.000000	0.700000	0.500000	0.140220	0.098154
3.000000	0.750000	0.500000	0.114660	0.085995
3.000000	0.800000	0.500000	0.096740	0.077392
3.000000	0.850000	0.500000	0.078140	0.066419
3.000000	0.900000	0.500000	0.065440	0.058896
3.000000	0.950000	0.500000	0.055180	0.052421
3.000000	1.000000	0.500000	0.044740	0.044740


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot25-p-1-N-1.dat <==
0.250000	1.000000	0.100000	0.746504	0.746504
0.250000	1.000000	0.200000	0.653847	0.653847
0.250000	1.000000	0.300000	0.592618	0.592618
0.250000	1.000000	0.400000	0.552520	0.552520
0.250000	1.000000	0.500000	0.518061	0.518061
0.250000	1.000000	0.600000	0.492583	0.492583
0.250000	1.000000	0.700000	0.470207	0.470207
0.250000	1.000000	0.800000	0.452084	0.452084
0.250000	1.000000	0.900000	0.433099	0.433099
0.250000	1.000000	1.000000	0.418915	0.418915
0.250000	1.000000	1.100000	0.406081	0.406081
0.250000	1.000000	1.200000	0.393160	0.393160
0.250000	1.000000	1.300000	0.386247	0.386247
0.250000	1.000000	1.400000	0.373118	0.373118
0.250000	1.000000	1.500000	0.364812	0.364812
0.250000	1.000000	1.600000	0.354467	0.354467
0.250000	1.000000	1.700000	0.343002	0.343002
0.250000	1.000000	1.800000	0.336811	0.336811
0.250000	1.000000	1.900000	0.329120	0.329120
0.250000	1.000000	2.000000	0.324416	0.324416
0.250000	1.000000	2.100000	0.316493	0.316493
0.250000	1.000000	2.200000	0.312192	0.312192
0.250000	1.000000	2.300000	0.307336	0.307336
0.250000	1.000000	2.400000	0.300294	0.300294
0.250000	1.000000	2.500000	0.298448	0.298448
0.250000	1.000000	2.600000	0.291487	0.291487
0.250000	1.000000	2.700000	0.284581	0.284581
0.250000	1.000000	2.800000	0.278493	0.278493
0.250000	1.000000	2.900000	0.276886	0.276886
0.250000	1.000000	3.000000	0.271130	0.271130
0.250000	1.000000	3.100000	0.268067	0.268067
0.250000	1.000000	3.200000	0.265775	0.265775
0.250000	1.000000	3.300000	0.258440	0.258440
0.250000	1.000000	3.400000	0.254469	0.254469
0.250000	1.000000	3.500000	0.253557	0.253557
0.250000	1.000000	3.600000	0.251304	0.251304
0.250000	1.000000	3.700000	0.249037	0.249037
0.250000	1.000000	3.800000	0.243059	0.243059
0.250000	1.000000	3.900000	0.242053	0.242053
0.250000	1.000000	4.000000	0.237664	0.237664


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot25-p-1-N-2.dat <==
0.250000	1.000000	0.100000	0.795938	0.795938
0.250000	1.000000	0.200000	0.709576	0.709576
0.250000	1.000000	0.300000	0.655868	0.655868
0.250000	1.000000	0.400000	0.616769	0.616769
0.250000	1.000000	0.500000	0.586616	0.586616
0.250000	1.000000	0.600000	0.555231	0.555231
0.250000	1.000000	0.700000	0.536608	0.536608
0.250000	1.000000	0.800000	0.512252	0.512252
0.250000	1.000000	0.900000	0.499755	0.499755
0.250000	1.000000	1.000000	0.481686	0.481686
0.250000	1.000000	1.100000	0.473915	0.473915
0.250000	1.000000	1.200000	0.459442	0.459442
0.250000	1.000000	1.300000	0.447729	0.447729
0.250000	1.000000	1.400000	0.435195	0.435195
0.250000	1.000000	1.500000	0.428087	0.428087
0.250000	1.000000	1.600000	0.420251	0.420251
0.250000	1.000000	1.700000	0.410710	0.410710
0.250000	1.000000	1.800000	0.402965	0.402965
0.250000	1.000000	1.900000	0.389856	0.389856
0.250000	1.000000	2.000000	0.384415	0.384415
0.250000	1.000000	2.100000	0.376022	0.376022
0.250000	1.000000	2.200000	0.373048	0.373048
0.250000	1.000000	2.300000	0.364755	0.364755
0.250000	1.000000	2.400000	0.356888	0.356888
0.250000	1.000000	2.500000	0.353062	0.353062
0.250000	1.000000	2.600000	0.344747	0.344747
0.250000	1.000000	2.700000	0.345743	0.345743
0.250000	1.000000	2.800000	0.337529	0.337529
0.250000	1.000000	2.900000	0.334471	0.334471
0.250000	1.000000	3.000000	0.334758	0.334758
0.250000	1.000000	3.100000	0.325137	0.325137
0.250000	1.000000	3.200000	0.322861	0.322861
0.250000	1.000000	3.300000	0.317685	0.317685
0.250000	1.000000	3.400000	0.311370	0.311370
0.250000	1.000000	3.500000	0.307380	0.307380
0.250000	1.000000	3.600000	0.304161	0.304161
0.250000	1.000000	3.700000	0.300297	0.300297
0.250000	1.000000	3.800000	0.299445	0.299445
0.250000	1.000000	3.900000	0.292159	0.292159
0.250000	1.000000	4.000000	0.289877	0.289877


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot25-p-1-N-3.dat <==
0.250000	1.000000	0.100000	0.818539	0.818539
0.250000	1.000000	0.200000	0.739138	0.739138
0.250000	1.000000	0.300000	0.682362	0.682362
0.250000	1.000000	0.400000	0.646769	0.646769
0.250000	1.000000	0.500000	0.618125	0.618125
0.250000	1.000000	0.600000	0.590608	0.590608
0.250000	1.000000	0.700000	0.571196	0.571196
0.250000	1.000000	0.800000	0.547635	0.547635
0.250000	1.000000	0.900000	0.534499	0.534499
0.250000	1.000000	1.000000	0.520143	0.520143
0.250000	1.000000	1.100000	0.505033	0.505033
0.250000	1.000000	1.200000	0.492997	0.492997
0.250000	1.000000	1.300000	0.479142	0.479142
0.250000	1.000000	1.400000	0.473937	0.473937
0.250000	1.000000	1.500000	0.462297	0.462297
0.250000	1.000000	1.600000	0.449078	0.449078
0.250000	1.000000	1.700000	0.439096	0.439096
0.250000	1.000000	1.800000	0.431800	0.431800
0.250000	1.000000	1.900000	0.426002	0.426002
0.250000	1.000000	2.000000	0.415447	0.415447
0.250000	1.000000	2.100000	0.410757	0.410757
0.250000	1.000000	2.200000	0.410651	0.410651
0.250000	1.000000	2.300000	0.397983	0.397983
0.250000	1.000000	2.400000	0.390807	0.390807
0.250000	1.000000	2.500000	0.383101	0.383101
0.250000	1.000000	2.600000	0.381783	0.381783
0.250000	1.000000	2.700000	0.375536	0.375536
0.250000	1.000000	2.800000	0.369374	0.369374
0.250000	1.000000	2.900000	0.363339	0.363339
0.250000	1.000000	3.000000	0.360461	0.360461
0.250000	1.000000	3.100000	0.357883	0.357883
0.250000	1.000000	3.200000	0.349691	0.349691
0.250000	1.000000	3.300000	0.346646	0.346646
0.250000	1.000000	3.400000	0.344636	0.344636
0.250000	1.000000	3.500000	0.335659	0.335659
0.250000	1.000000	3.600000	0.338235	0.338235
0.250000	1.000000	3.700000	0.329530	0.329530
0.250000	1.000000	3.800000	0.329612	0.329612
0.250000	1.000000	3.900000	0.324322	0.324322
0.250000	1.000000	4.000000	0.320666	0.320666


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot25-p-1-N-4.dat <==
0.250000	1.000000	0.100000	0.837396	0.837396
0.250000	1.000000	0.200000	0.755895	0.755895
0.250000	1.000000	0.300000	0.704325	0.704325
0.250000	1.000000	0.400000	0.668206	0.668206
0.250000	1.000000	0.500000	0.635669	0.635669
0.250000	1.000000	0.600000	0.609661	0.609661
0.250000	1.000000	0.700000	0.588047	0.588047
0.250000	1.000000	0.800000	0.565126	0.565126
0.250000	1.000000	0.900000	0.554903	0.554903
0.250000	1.000000	1.000000	0.538220	0.538220
0.250000	1.000000	1.100000	0.525786	0.525786
0.250000	1.000000	1.200000	0.509079	0.509079
0.250000	1.000000	1.300000	0.502916	0.502916
0.250000	1.000000	1.400000	0.488812	0.488812
0.250000	1.000000	1.500000	0.481275	0.481275
0.250000	1.000000	1.600000	0.470626	0.470626
0.250000	1.000000	1.700000	0.466429	0.466429
0.250000	1.000000	1.800000	0.456149	0.456149
0.250000	1.000000	1.900000	0.448108	0.448108
0.250000	1.000000	2.000000	0.438866	0.438866
0.250000	1.000000	2.100000	0.435824	0.435824
0.250000	1.000000	2.200000	0.426855	0.426855
0.250000	1.000000	2.300000	0.422101	0.422101
0.250000	1.000000	2.400000	0.411609	0.411609
0.250000	1.000000	2.500000	0.404914	0.404914
0.250000	1.000000	2.600000	0.401006	0.401006
0.250000	1.000000	2.700000	0.398106	0.398106
0.250000	1.000000	2.800000	0.393366	0.393366
0.250000	1.000000	2.900000	0.386943	0.386943
0.250000	1.000000	3.000000	0.380498	0.380498
0.250000	1.000000	3.100000	0.378185	0.378185
0.250000	1.000000	3.200000	0.369686	0.369686
0.250000	1.000000	3.300000	0.363909	0.363909
0.250000	1.000000	3.400000	0.366224	0.366224
0.250000	1.000000	3.500000	0.358874	0.358874
0.250000	1.000000	3.600000	0.352094	0.352094
0.250000	1.000000	3.700000	0.350839	0.350839
0.250000	1.000000	3.800000	0.344518	0.344518
0.250000	1.000000	3.900000	0.345558	0.345558
0.250000	1.000000	4.000000	0.339742	0.339742


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot5-p-0dot5-N-1.dat <==
0.500000	0.500000	0.100000	0.836235	0.836235
0.500000	0.500000	0.200000	0.768753	0.768753
0.500000	0.500000	0.300000	0.725129	0.725129
0.500000	0.500000	0.400000	0.687252	0.687252
0.500000	0.500000	0.500000	0.658864	0.658864
0.500000	0.500000	0.600000	0.633544	0.633544
0.500000	0.500000	0.700000	0.611223	0.611223
0.500000	0.500000	0.800000	0.591436	0.591436
0.500000	0.500000	0.900000	0.580408	0.580408
0.500000	0.500000	1.000000	0.562609	0.562609
0.500000	0.500000	1.100000	0.546206	0.546206
0.500000	0.500000	1.200000	0.535670	0.535670
0.500000	0.500000	1.300000	0.514601	0.514601
0.500000	0.500000	1.400000	0.509919	0.509919
0.500000	0.500000	1.500000	0.501915	0.501915
0.500000	0.500000	1.600000	0.488168	0.488168
0.500000	0.500000	1.700000	0.481300	0.481300
0.500000	0.500000	1.800000	0.470575	0.470575
0.500000	0.500000	1.900000	0.463720	0.463720
0.500000	0.500000	2.000000	0.452624	0.452624
0.500000	0.500000	2.100000	0.450160	0.450160
0.500000	0.500000	2.200000	0.441635	0.441635
0.500000	0.500000	2.300000	0.431018	0.431018
0.500000	0.500000	2.400000	0.423988	0.423988
0.500000	0.500000	2.500000	0.415946	0.415946
0.500000	0.500000	2.600000	0.413794	0.413794
0.500000	0.500000	2.700000	0.407805	0.407805
0.500000	0.500000	2.800000	0.399319	0.399319
0.500000	0.500000	2.900000	0.394029	0.394029
0.500000	0.500000	3.000000	0.392570	0.392570
0.500000	0.500000	3.100000	0.385288	0.385288
0.500000	0.500000	3.200000	0.382674	0.382674
0.500000	0.500000	3.300000	0.373895	0.373895
0.500000	0.500000	3.400000	0.368418	0.368418
0.500000	0.500000	3.500000	0.365038	0.365038
0.500000	0.500000	3.600000	0.361288	0.361288
0.500000	0.500000	3.700000	0.356385	0.356385
0.500000	0.500000	3.800000	0.352711	0.352711
0.500000	0.500000	3.900000	0.352356	0.352356
0.500000	0.500000	4.000000	0.343580	0.343580


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot5-p-0dot5-N-2.dat <==
0.500000	0.500000	0.100000	0.875329	0.875329
0.500000	0.500000	0.200000	0.822269	0.822269
0.500000	0.500000	0.300000	0.784018	0.784018
0.500000	0.500000	0.400000	0.749232	0.749232
0.500000	0.500000	0.500000	0.730660	0.730660
0.500000	0.500000	0.600000	0.706607	0.706607
0.500000	0.500000	0.700000	0.688340	0.688340
0.500000	0.500000	0.800000	0.670607	0.670607
0.500000	0.500000	0.900000	0.656362	0.656362
0.500000	0.500000	1.000000	0.639669	0.639669
0.500000	0.500000	1.100000	0.627540	0.627540
0.500000	0.500000	1.200000	0.614219	0.614219
0.500000	0.500000	1.300000	0.605025	0.605025
0.500000	0.500000	1.400000	0.592297	0.592297
0.500000	0.500000	1.500000	0.588018	0.588018
0.500000	0.500000	1.600000	0.574356	0.574356
0.500000	0.500000	1.700000	0.565406	0.565406
0.500000	0.500000	1.800000	0.558568	0.558568
0.500000	0.500000	1.900000	0.547773	0.547773
0.500000	0.500000	2.000000	0.540119	0.540119
0.500000	0.500000	2.100000	0.535362	0.535362
0.500000	0.500000	2.200000	0.524825	0.524825
0.500000	0.500000	2.300000	0.522429	0.522429
0.500000	0.500000	2.400000	0.512631	0.512631
0.500000	0.500000	2.500000	0.507112	0.507112
0.500000	0.500000	2.600000	0.503338	0.503338
0.500000	0.500000	2.700000	0.493068	0.493068
0.500000	0.500000	2.800000	0.490756	0.490756
0.500000	0.500000	2.900000	0.482245	0.482245
0.500000	0.500000	3.000000	0.476237	0.476237
0.500000	0.500000	3.100000	0.468486	0.468486
0.500000	0.500000	3.200000	0.469595	0.469595
0.500000	0.500000	3.300000	0.462227	0.462227
0.500000	0.500000	3.400000	0.455235	0.455235
0.500000	0.500000	3.500000	0.450861	0.450861
0.500000	0.500000	3.600000	0.444850	0.444850
0.500000	0.500000	3.700000	0.440970	0.440970
0.500000	0.500000	3.800000	0.439101	0.439101
0.500000	0.500000	3.900000	0.432327	0.432327
0.500000	0.500000	4.000000	0.431604	0.431604


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot5-p-0dot5-N-3.dat <==
0.500000	0.500000	0.100000	0.891643	0.891643
0.500000	0.500000	0.200000	0.846262	0.846262
0.500000	0.500000	0.300000	0.806580	0.806580
0.500000	0.500000	0.400000	0.782927	0.782927
0.500000	0.500000	0.500000	0.759717	0.759717
0.500000	0.500000	0.600000	0.735501	0.735501
0.500000	0.500000	0.700000	0.722235	0.722235
0.500000	0.500000	0.800000	0.702300	0.702300
0.500000	0.500000	0.900000	0.688264	0.688264
0.500000	0.500000	1.000000	0.678749	0.678749
0.500000	0.500000	1.100000	0.663051	0.663051
0.500000	0.500000	1.200000	0.655129	0.655129
0.500000	0.500000	1.300000	0.644300	0.644300
0.500000	0.500000	1.400000	0.635721	0.635721
0.500000	0.500000	1.500000	0.625282	0.625282
0.500000	0.500000	1.600000	0.613835	0.613835
0.500000	0.500000	1.700000	0.605621	0.605621
0.500000	0.500000	1.800000	0.599459	0.599459
0.500000	0.500000	1.900000	0.594335	0.594335
0.500000	0.500000	2.000000	0.581859	0.581859
0.500000	0.500000	2.100000	0.574354	0.574354
0.500000	0.500000	2.200000	0.568839	0.568839
0.500000	0.500000	2.300000	0.565040	0.565040
0.500000	0.500000	2.400000	0.557160	0.557160
0.500000	0.500000	2.500000	0.544862	0.544862
0.500000	0.500000	2.600000	0.542382	0.542382
0.500000	0.500000	2.700000	0.539615	0.539615
0.500000	0.500000	2.800000	0.533509	0.533509
0.500000	0.500000	2.900000	0.530314	0.530314
0.500000	0.500000	3.000000	0.521303	0.521303
0.500000	0.500000	3.100000	0.515014	0.515014
0.500000	0.500000	3.200000	0.510991	0.510991
0.500000	0.500000	3.300000	0.502707	0.502707
0.500000	0.500000	3.400000	0.499026	0.499026
0.500000	0.500000	3.500000	0.497206	0.497206
0.500000	0.500000	3.600000	0.495428	0.495428
0.500000	0.500000	3.700000	0.485804	0.485804
0.500000	0.500000	3.800000	0.481742	0.481742
0.500000	0.500000	3.900000	0.477605	0.477605
0.500000	0.500000	4.000000	0.474279	0.474279


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-0dot5-p-0dot5-N-4.dat <==
0.500000	0.500000	0.100000	0.902075	0.902075
0.500000	0.500000	0.200000	0.857506	0.857506
0.500000	0.500000	0.300000	0.818985	0.818985
0.500000	0.500000	0.400000	0.797602	0.797602
0.500000	0.500000	0.500000	0.773209	0.773209
0.500000	0.500000	0.600000	0.758489	0.758489
0.500000	0.500000	0.700000	0.742358	0.742358
0.500000	0.500000	0.800000	0.728051	0.728051
0.500000	0.500000	0.900000	0.713833	0.713833
0.500000	0.500000	1.000000	0.698769	0.698769
0.500000	0.500000	1.100000	0.690578	0.690578
0.500000	0.500000	1.200000	0.677501	0.677501
0.500000	0.500000	1.300000	0.667274	0.667274
0.500000	0.500000	1.400000	0.658953	0.658953
0.500000	0.500000	1.500000	0.650072	0.650072
0.500000	0.500000	1.600000	0.636364	0.636364
0.500000	0.500000	1.700000	0.626252	0.626252
0.500000	0.500000	1.800000	0.627997	0.627997
0.500000	0.500000	1.900000	0.613968	0.613968
0.500000	0.500000	2.000000	0.609258	0.609258
0.500000	0.500000	2.100000	0.601411	0.601411
0.500000	0.500000	2.200000	0.596326	0.596326
0.500000	0.500000	2.300000	0.591843	0.591843
0.500000	0.500000	2.400000	0.580426	0.580426
0.500000	0.500000	2.500000	0.574545	0.574545
0.500000	0.500000	2.600000	0.570546	0.570546
0.500000	0.500000	2.700000	0.567719	0.567719
0.500000	0.500000	2.800000	0.556704	0.556704
0.500000	0.500000	2.900000	0.555038	0.555038
0.500000	0.500000	3.000000	0.553349	0.553349
0.500000	0.500000	3.100000	0.542689	0.542689
0.500000	0.500000	3.200000	0.538761	0.538761
0.500000	0.500000	3.300000	0.534007	0.534007
0.500000	0.500000	3.400000	0.530348	0.530348
0.500000	0.500000	3.500000	0.526672	0.526672
0.500000	0.500000	3.600000	0.519199	0.519199
0.500000	0.500000	3.700000	0.516428	0.516428
0.500000	0.500000	3.800000	0.513116	0.513116
0.500000	0.500000	3.900000	0.513251	0.513251
0.500000	0.500000	4.000000	0.499004	0.499004


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-1-p-1-N-1.dat <==
1.000000	1.000000	0.100000	0.345421	0.345421
1.000000	1.000000	0.200000	0.248007	0.248007
1.000000	1.000000	0.300000	0.195370	0.195370
1.000000	1.000000	0.400000	0.166931	0.166931
1.000000	1.000000	0.500000	0.143264	0.143264
1.000000	1.000000	0.600000	0.125912	0.125912
1.000000	1.000000	0.700000	0.114541	0.114541
1.000000	1.000000	0.800000	0.104030	0.104030
1.000000	1.000000	0.900000	0.094241	0.094241
1.000000	1.000000	1.000000	0.087633	0.087633
1.000000	1.000000	1.100000	0.080062	0.080062
1.000000	1.000000	1.200000	0.074585	0.074585
1.000000	1.000000	1.300000	0.069692	0.069692
1.000000	1.000000	1.400000	0.063849	0.063849
1.000000	1.000000	1.500000	0.061705	0.061705
1.000000	1.000000	1.600000	0.056935	0.056935
1.000000	1.000000	1.700000	0.053364	0.053364
1.000000	1.000000	1.800000	0.050922	0.050922
1.000000	1.000000	1.900000	0.047539	0.047539
1.000000	1.000000	2.000000	0.045803	0.045803
1.000000	1.000000	2.100000	0.043597	0.043597
1.000000	1.000000	2.200000	0.041166	0.041166
1.000000	1.000000	2.300000	0.039107	0.039107
1.000000	1.000000	2.400000	0.036879	0.036879
1.000000	1.000000	2.500000	0.035063	0.035063
1.000000	1.000000	2.600000	0.033479	0.033479
1.000000	1.000000	2.700000	0.031289	0.031289
1.000000	1.000000	2.800000	0.031256	0.031256
1.000000	1.000000	2.900000	0.028882	0.028882
1.000000	1.000000	3.000000	0.027695	0.027695
1.000000	1.000000	3.100000	0.027028	0.027028
1.000000	1.000000	3.200000	0.026031	0.026031
1.000000	1.000000	3.300000	0.024257	0.024257
1.000000	1.000000	3.400000	0.023091	0.023091
1.000000	1.000000	3.500000	0.022212	0.022212
1.000000	1.000000	3.600000	0.021711	0.021711
1.000000	1.000000	3.700000	0.020521	0.020521
1.000000	1.000000	3.800000	0.019959	0.019959
1.000000	1.000000	3.900000	0.019332	0.019332
1.000000	1.000000	4.000000	0.018106	0.018106


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-1-p-1-N-2.dat <==
1.000000	1.000000	0.100000	0.407320	0.407320
1.000000	1.000000	0.200000	0.299936	0.299936
1.000000	1.000000	0.300000	0.240323	0.240323
1.000000	1.000000	0.400000	0.206981	0.206981
1.000000	1.000000	0.500000	0.182030	0.182030
1.000000	1.000000	0.600000	0.162123	0.162123
1.000000	1.000000	0.700000	0.146391	0.146391
1.000000	1.000000	0.800000	0.133991	0.133991
1.000000	1.000000	0.900000	0.123397	0.123397
1.000000	1.000000	1.000000	0.113171	0.113171
1.000000	1.000000	1.100000	0.106420	0.106420
1.000000	1.000000	1.200000	0.099269	0.099269
1.000000	1.000000	1.300000	0.093194	0.093194
1.000000	1.000000	1.400000	0.086435	0.086435
1.000000	1.000000	1.500000	0.082419	0.082419
1.000000	1.000000	1.600000	0.077995	0.077995
1.000000	1.000000	1.700000	0.072867	0.072867
1.000000	1.000000	1.800000	0.069689	0.069689
1.000000	1.000000	1.900000	0.066648	0.066648
1.000000	1.000000	2.000000	0.062250	0.062250
1.000000	1.000000	2.100000	0.058926	0.058926
1.000000	1.000000	2.200000	0.055941	0.055941
1.000000	1.000000	2.300000	0.054530	0.054530
1.000000	1.000000	2.400000	0.052119	0.052119
1.000000	1.000000	2.500000	0.049185	0.049185
1.000000	1.000000	2.600000	0.047818	0.047818
1.000000	1.000000	2.700000	0.045205	0.045205
1.000000	1.000000	2.800000	0.043939	0.043939
1.000000	1.000000	2.900000	0.042361	0.042361
1.000000	1.000000	3.000000	0.039614	0.039614
1.000000	1.000000	3.100000	0.037649	0.037649
1.000000	1.000000	3.200000	0.037601	0.037601
1.000000	1.000000	3.300000	0.035933	0.035933
1.000000	1.000000	3.400000	0.033712	0.033712
1.000000	1.000000	3.500000	0.032422	0.032422
1.000000	1.000000	3.600000	0.031088	0.031088
1.000000	1.000000	3.700000	0.030258	0.030258
1.000000	1.000000	3.800000	0.029650	0.029650
1.000000	1.000000	3.900000	0.028786	0.028786
1.000000	1.000000	4.000000	0.027350	0.027350


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-1-p-1-N-3.dat <==
1.000000	1.000000	0.100000	0.449692	0.449692
1.000000	1.000000	0.200000	0.329502	0.329502
1.000000	1.000000	0.300000	0.267751	0.267751
1.000000	1.000000	0.400000	0.233086	0.233086
1.000000	1.000000	0.500000	0.203500	0.203500
1.000000	1.000000	0.600000	0.181570	0.181570
1.000000	1.000000	0.700000	0.165749	0.165749
1.000000	1.000000	0.800000	0.152868	0.152868
1.000000	1.000000	0.900000	0.140557	0.140557
1.000000	1.000000	1.000000	0.129502	0.129502
1.000000	1.000000	1.100000	0.122203	0.122203
1.000000	1.000000	1.200000	0.114172	0.114172
1.000000	1.000000	1.300000	0.107800	0.107800
1.000000	1.000000	1.400000	0.101201	0.101201
1.000000	1.000000	1.500000	0.096463	0.096463
1.000000	1.000000	1.600000	0.090074	0.090074
1.000000	1.000000	1.700000	0.086678	0.086678
1.000000	1.000000	1.800000	0.081762	0.081762
1.000000	1.000000	1.900000	0.077664	0.077664
1.000000	1.000000	2.000000	0.073622	0.073622
1.000000	1.000000	2.100000	0.070677	0.070677
1.000000	1.000000	2.200000	0.067468	0.067468
1.000000	1.000000	2.300000	0.064283	0.064283
1.000000	1.000000	2.400000	0.060859	0.060859
1.000000	1.000000	2.500000	0.058320	0.058320
1.000000	1.000000	2.600000	0.056291	0.056291
1.000000	1.000000	2.700000	0.054045	0.054045
1.000000	1.000000	2.800000	0.051422	0.051422
1.000000	1.000000	2.900000	0.050193	0.050193
1.000000	1.000000	3.000000	0.048137	0.048137
1.000000	1.000000	3.100000	0.046782	0.046782
1.000000	1.000000	3.200000	0.044344	0.044344
1.000000	1.000000	3.300000	0.042544	0.042544
1.000000	1.000000	3.400000	0.040941	0.040941
1.000000	1.000000	3.500000	0.039763	0.039763
1.000000	1.000000	3.600000	0.038735	0.038735
1.000000	1.000000	3.700000	0.037373	0.037373
1.000000	1.000000	3.800000	0.036288	0.036288
1.000000	1.000000	3.900000	0.033786	0.033786
1.000000	1.000000	4.000000	0.033296	0.033296


==> Results/sim-throughput-vs-th-const-ppp-mrc-lambda-1-p-1-N-4.dat <==
1.000000	1.000000	0.100000	0.472955	0.472955
1.000000	1.000000	0.200000	0.351846	0.351846
1.000000	1.000000	0.300000	0.291252	0.291252
1.000000	1.000000	0.400000	0.248970	0.248970
1.000000	1.000000	0.500000	0.220133	0.220133
1.000000	1.000000	0.600000	0.197812	0.197812
1.000000	1.000000	0.700000	0.181679	0.181679
1.000000	1.000000	0.800000	0.165106	0.165106
1.000000	1.000000	0.900000	0.154215	0.154215
1.000000	1.000000	1.000000	0.143382	0.143382
1.000000	1.000000	1.100000	0.134046	0.134046
1.000000	1.000000	1.200000	0.124656	0.124656
1.000000	1.000000	1.300000	0.119075	0.119075
1.000000	1.000000	1.400000	0.111249	0.111249
1.000000	1.000000	1.500000	0.105352	0.105352
1.000000	1.000000	1.600000	0.098410	0.098410
1.000000	1.000000	1.700000	0.096160	0.096160
1.000000	1.000000	1.800000	0.089987	0.089987
1.000000	1.000000	1.900000	0.085565	0.085565
1.000000	1.000000	2.000000	0.080932	0.080932
1.000000	1.000000	2.100000	0.077966	0.077966
1.000000	1.000000	2.200000	0.074004	0.074004
1.000000	1.000000	2.300000	0.071983	0.071983
1.000000	1.000000	2.400000	0.068446	0.068446
1.000000	1.000000	2.500000	0.066153	0.066153
1.000000	1.000000	2.600000	0.063852	0.063852
1.000000	1.000000	2.700000	0.059336	0.059336
1.000000	1.000000	2.800000	0.058216	0.058216
1.000000	1.000000	2.900000	0.056074	0.056074
1.000000	1.000000	3.000000	0.053843	0.053843
1.000000	1.000000	3.100000	0.052256	0.052256
1.000000	1.000000	3.200000	0.050304	0.050304
1.000000	1.000000	3.300000	0.048585	0.048585
1.000000	1.000000	3.400000	0.046347	0.046347
1.000000	1.000000	3.500000	0.044672	0.044672
1.000000	1.000000	3.600000	0.043736	0.043736
1.000000	1.000000	3.700000	0.043054	0.043054
1.000000	1.000000	3.800000	0.040990	0.040990
1.000000	1.000000	3.900000	0.038450	0.038450
1.000000	1.000000	4.000000	0.037852	0.037852


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-0dot25-p-1-N-1-speed-0dot1.dat <==
0.250000	1.000000	0.100000	0.757774	0.757774
0.250000	1.000000	0.200000	0.662180	0.662180
0.250000	1.000000	0.300000	0.607607	0.607607
0.250000	1.000000	0.400000	0.560094	0.560094
0.250000	1.000000	0.500000	0.526870	0.526870
0.250000	1.000000	0.600000	0.501244	0.501244
0.250000	1.000000	0.700000	0.479709	0.479709
0.250000	1.000000	0.800000	0.460264	0.460264
0.250000	1.000000	0.900000	0.444945	0.444945
0.250000	1.000000	1.000000	0.426394	0.426394
0.250000	1.000000	1.100000	0.414779	0.414779
0.250000	1.000000	1.200000	0.401104	0.401104
0.250000	1.000000	1.300000	0.389686	0.389686
0.250000	1.000000	1.400000	0.380381	0.380381
0.250000	1.000000	1.500000	0.367153	0.367153
0.250000	1.000000	1.600000	0.358946	0.358946
0.250000	1.000000	1.700000	0.349788	0.349788
0.250000	1.000000	1.800000	0.343551	0.343551
0.250000	1.000000	1.900000	0.335964	0.335964
0.250000	1.000000	2.000000	0.330090	0.330090


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-0dot25-p-1-N-1-speed-0dot2.dat <==
0.250000	1.000000	0.100000	0.784942	0.784942
0.250000	1.000000	0.200000	0.693973	0.693973
0.250000	1.000000	0.300000	0.635777	0.635777
0.250000	1.000000	0.400000	0.589005	0.589005
0.250000	1.000000	0.500000	0.557259	0.557259
0.250000	1.000000	0.600000	0.531793	0.531793
0.250000	1.000000	0.700000	0.503317	0.503317
0.250000	1.000000	0.800000	0.483155	0.483155
0.250000	1.000000	0.900000	0.466147	0.466147
0.250000	1.000000	1.000000	0.447065	0.447065
0.250000	1.000000	1.100000	0.431253	0.431253
0.250000	1.000000	1.200000	0.419161	0.419161
0.250000	1.000000	1.300000	0.406359	0.406359
0.250000	1.000000	1.400000	0.396656	0.396656
0.250000	1.000000	1.500000	0.383083	0.383083
0.250000	1.000000	1.600000	0.376333	0.376333
0.250000	1.000000	1.700000	0.367944	0.367944
0.250000	1.000000	1.800000	0.357445	0.357445
0.250000	1.000000	1.900000	0.351377	0.351377
0.250000	1.000000	2.000000	0.342330	0.342330


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-0dot25-p-1-N-1-speed-0dot5.dat <==
0.250000	1.000000	0.100000	0.847015	0.847015
0.250000	1.000000	0.200000	0.775796	0.775796
0.250000	1.000000	0.300000	0.723190	0.723190
0.250000	1.000000	0.400000	0.675885	0.675885
0.250000	1.000000	0.500000	0.638298	0.638298
0.250000	1.000000	0.600000	0.608946	0.608946
0.250000	1.000000	0.700000	0.579989	0.579989
0.250000	1.000000	0.800000	0.551401	0.551401
0.250000	1.000000	0.900000	0.538170	0.538170
0.250000	1.000000	1.000000	0.523042	0.523042
0.250000	1.000000	1.100000	0.501523	0.501523
0.250000	1.000000	1.200000	0.484089	0.484089
0.250000	1.000000	1.300000	0.478057	0.478057
0.250000	1.000000	0.100000	0.844522	0.844522
0.250000	1.000000	0.100000	0.846028	0.846028
0.250000	1.000000	0.200000	0.768767	0.768767
0.250000	1.000000	0.200000	0.768624	0.768624
0.250000	1.000000	0.300000	0.714249	0.714249
0.250000	1.000000	0.300000	0.714084	0.714084
0.250000	1.000000	0.400000	0.672148	0.672148
0.250000	1.000000	0.400000	0.670736	0.670736
0.250000	1.000000	0.500000	0.634903	0.634903
0.250000	1.000000	0.500000	0.637279	0.637279
0.250000	1.000000	0.600000	0.606631	0.606631
0.250000	1.000000	0.600000	0.606666	0.606666
0.250000	1.000000	0.700000	0.581649	0.581649
0.250000	1.000000	0.700000	0.580706	0.580706
0.250000	1.000000	0.800000	0.556307	0.556307
0.250000	1.000000	0.800000	0.557533	0.557533
0.250000	1.000000	0.900000	0.537987	0.537987
0.250000	1.000000	0.900000	0.536835	0.536835
0.250000	1.000000	1.000000	0.518755	0.518755
0.250000	1.000000	1.000000	0.522821	0.522821
0.250000	1.000000	1.100000	0.502067	0.502067
0.250000	1.000000	1.100000	0.505124	0.505124
0.250000	1.000000	1.200000	0.486087	0.486087
0.250000	1.000000	1.200000	0.490579	0.490579
0.250000	1.000000	1.300000	0.472701	0.472701
0.250000	1.000000	1.300000	0.475022	0.475022
0.250000	1.000000	1.400000	0.462908	0.462908
0.250000	1.000000	1.400000	0.461868	0.461868
0.250000	1.000000	1.500000	0.450701	0.450701
0.250000	1.000000	1.500000	0.449578	0.449578
0.250000	1.000000	1.600000	0.436844	0.436844
0.250000	1.000000	1.600000	0.436876	0.436876
0.250000	1.000000	1.700000	0.428254	0.428254
0.250000	1.000000	1.700000	0.428311	0.428311
0.250000	1.000000	1.800000	0.417764	0.417764
0.250000	1.000000	1.800000	0.418048	0.418048
0.250000	1.000000	1.900000	0.410466	0.410466
0.250000	1.000000	1.900000	0.409118	0.409118
0.250000	1.000000	2.000000	0.398235	0.398235
0.250000	1.000000	2.000000	0.399177	0.399177


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-0dot25-p-1-N-1-speed-0dot75.dat <==
0.250000	1.000000	0.100000	0.866274	0.866274
0.250000	1.000000	0.200000	0.802887	0.802887
0.250000	1.000000	0.300000	0.755706	0.755706
0.250000	1.000000	0.400000	0.714136	0.714136
0.250000	1.000000	0.500000	0.680651	0.680651
0.250000	1.000000	0.600000	0.651845	0.651845
0.250000	1.000000	0.700000	0.626194	0.626194
0.250000	1.000000	0.800000	0.606180	0.606180
0.250000	1.000000	0.900000	0.585296	0.585296
0.250000	1.000000	1.000000	0.567502	0.567502
0.250000	1.000000	1.100000	0.548795	0.548795
0.250000	1.000000	1.200000	0.531003	0.531003
0.250000	1.000000	1.300000	0.518662	0.518662
0.250000	1.000000	1.400000	0.503946	0.503946
0.250000	1.000000	1.500000	0.493189	0.493189
0.250000	1.000000	1.600000	0.481291	0.481291
0.250000	1.000000	1.700000	0.469984	0.469984
0.250000	1.000000	1.800000	0.461669	0.461669
0.250000	1.000000	1.900000	0.450724	0.450724
0.250000	1.000000	2.000000	0.440516	0.440516


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-0dot25-p-1-N-1-speed-1.dat <==
0.250000	1.000000	0.100000	0.874648	0.874648
0.250000	1.000000	0.200000	0.818996	0.818996
0.250000	1.000000	0.300000	0.774095	0.774095
0.250000	1.000000	0.400000	0.739785	0.739785
0.250000	1.000000	0.500000	0.705459	0.705459
0.250000	1.000000	0.600000	0.681658	0.681658
0.250000	1.000000	0.700000	0.656211	0.656211
0.250000	1.000000	0.800000	0.634192	0.634192
0.250000	1.000000	0.900000	0.613644	0.613644
0.250000	1.000000	1.000000	0.598260	0.598260
0.250000	1.000000	1.100000	0.581940	0.581940
0.250000	1.000000	1.200000	0.563188	0.563188
0.250000	1.000000	1.300000	0.549332	0.549332
0.250000	1.000000	1.400000	0.537543	0.537543
0.250000	1.000000	1.500000	0.526742	0.526742
0.250000	1.000000	1.600000	0.513897	0.513897
0.250000	1.000000	1.700000	0.502100	0.502100
0.250000	1.000000	1.800000	0.491337	0.491337
0.250000	1.000000	1.900000	0.482426	0.482426
0.250000	1.000000	2.000000	0.472877	0.472877


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-0dot25-p-1-N-1-speed-2.dat <==
0.250000	1.000000	0.100000	0.879243	0.879243
0.250000	1.000000	0.200000	0.829498	0.829498
0.250000	1.000000	0.300000	0.790096	0.790096
0.250000	1.000000	0.400000	0.759158	0.759158
0.250000	1.000000	0.500000	0.737241	0.737241
0.250000	1.000000	0.600000	0.712125	0.712125
0.250000	1.000000	0.700000	0.692878	0.692878
0.250000	1.000000	0.800000	0.673358	0.673358
0.250000	1.000000	0.900000	0.657167	0.657167
0.250000	1.000000	1.000000	0.638395	0.638395
0.250000	1.000000	1.100000	0.625413	0.625413
0.250000	1.000000	1.200000	0.612833	0.612833
0.250000	1.000000	1.300000	0.600067	0.600067
0.250000	1.000000	1.400000	0.589199	0.589199
0.250000	1.000000	1.500000	0.576969	0.576969
0.250000	1.000000	1.600000	0.566452	0.566452
0.250000	1.000000	1.700000	0.554985	0.554985
0.250000	1.000000	1.800000	0.547125	0.547125
0.250000	1.000000	1.900000	0.536192	0.536192
0.250000	1.000000	2.000000	0.528290	0.528290


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-1-p-1-N-1-speed-0dot1.dat <==
1.000000	1.000000	0.100000	0.362273	0.362273
1.000000	1.000000	0.200000	0.257057	0.257057
1.000000	1.000000	0.300000	0.203959	0.203959
1.000000	1.000000	0.400000	0.170812	0.170812
1.000000	1.000000	0.500000	0.148820	0.148820
1.000000	1.000000	0.600000	0.132853	0.132853
1.000000	1.000000	0.700000	0.117482	0.117482
1.000000	1.000000	0.800000	0.108137	0.108137
1.000000	1.000000	0.900000	0.098397	0.098397
1.000000	1.000000	1.000000	0.090536	0.090536
1.000000	1.000000	1.100000	0.083197	0.083197
1.000000	1.000000	1.200000	0.077441	0.077441
1.000000	1.000000	1.300000	0.070406	0.070406
1.000000	1.000000	1.400000	0.066106	0.066106
1.000000	1.000000	1.500000	0.061764	0.061764
1.000000	1.000000	1.600000	0.058129	0.058129
1.000000	1.000000	1.700000	0.054165	0.054165
1.000000	1.000000	1.800000	0.052135	0.052135
1.000000	1.000000	1.900000	0.048960	0.048960
1.000000	1.000000	2.000000	0.045301	0.045301


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-1-p-1-N-1-speed-0dot2.dat <==
1.000000	1.000000	0.100000	0.398900	0.398900
1.000000	1.000000	0.200000	0.279516	0.279516
1.000000	1.000000	0.300000	0.225300	0.225300
1.000000	1.000000	0.400000	0.187833	0.187833
1.000000	1.000000	0.500000	0.159798	0.159798
1.000000	1.000000	0.600000	0.142401	0.142401
1.000000	1.000000	0.700000	0.129745	0.129745
1.000000	1.000000	0.800000	0.115360	0.115360
1.000000	1.000000	0.900000	0.103773	0.103773
1.000000	1.000000	1.000000	0.095628	0.095628
1.000000	1.000000	1.100000	0.087393	0.087393
1.000000	1.000000	1.200000	0.082525	0.082525
1.000000	1.000000	1.300000	0.075880	0.075880
1.000000	1.000000	1.400000	0.070047	0.070047
1.000000	1.000000	1.500000	0.066667	0.066667
1.000000	1.000000	1.600000	0.059450	0.059450
1.000000	1.000000	1.700000	0.057904	0.057904
1.000000	1.000000	1.800000	0.055039	0.055039
1.000000	1.000000	1.900000	0.051001	0.051001
1.000000	1.000000	2.000000	0.049099	0.049099


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-1-p-1-N-1-speed-0dot5.dat <==
1.000000	1.000000	0.100000	0.484055	0.484055
1.000000	1.000000	0.200000	0.349198	0.349198
1.000000	1.000000	0.300000	0.283732	0.283732
1.000000	1.000000	0.400000	0.232294	0.232294
1.000000	1.000000	0.500000	0.203434	0.203434
1.000000	1.000000	0.600000	0.178880	0.178880
1.000000	1.000000	0.700000	0.158939	0.158939
1.000000	1.000000	0.800000	0.142768	0.142768
1.000000	1.000000	0.900000	0.129668	0.129668
1.000000	1.000000	1.000000	0.118212	0.118212
1.000000	1.000000	1.100000	0.107718	0.107718
1.000000	1.000000	1.200000	0.098532	0.098532
1.000000	1.000000	1.300000	0.091366	0.091366
1.000000	1.000000	1.400000	0.083400	0.083400
1.000000	1.000000	1.500000	0.079601	0.079601
1.000000	1.000000	1.600000	0.075156	0.075156
1.000000	1.000000	1.700000	0.069331	0.069331
1.000000	1.000000	1.800000	0.066442	0.066442
1.000000	1.000000	1.900000	0.059515	0.059515
1.000000	1.000000	2.000000	0.056703	0.056703


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-1-p-1-N-1-speed-0dot75.dat <==
1.000000	1.000000	0.100000	0.514475	0.514475
1.000000	1.000000	0.200000	0.385310	0.385310
1.000000	1.000000	0.300000	0.311164	0.311164
1.000000	1.000000	0.400000	0.258782	0.258782
1.000000	1.000000	0.500000	0.225472	0.225472
1.000000	1.000000	0.600000	0.198607	0.198607
1.000000	1.000000	0.700000	0.178113	0.178113
1.000000	1.000000	0.800000	0.157254	0.157254
1.000000	1.000000	0.900000	0.142808	0.142808
1.000000	1.000000	1.000000	0.129566	0.129566
1.000000	1.000000	1.100000	0.117846	0.117846
1.000000	1.000000	1.200000	0.110328	0.110328
1.000000	1.000000	1.300000	0.101887	0.101887
1.000000	1.000000	1.400000	0.095332	0.095332
1.000000	1.000000	1.500000	0.086919	0.086919
1.000000	1.000000	1.600000	0.080532	0.080532
1.000000	1.000000	1.700000	0.078096	0.078096
1.000000	1.000000	1.800000	0.070197	0.070197
1.000000	1.000000	1.900000	0.066987	0.066987
1.000000	1.000000	2.000000	0.063580	0.063580


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-1-p-1-N-1-speed-1.dat <==
1.000000	1.000000	0.100000	0.530757	0.530757
1.000000	1.000000	0.200000	0.402776	0.402776
1.000000	1.000000	0.300000	0.331418	0.331418
1.000000	1.000000	0.400000	0.275666	0.275666
1.000000	1.000000	0.500000	0.241122	0.241122
1.000000	1.000000	0.600000	0.210715	0.210715
1.000000	1.000000	0.700000	0.189205	0.189205
1.000000	1.000000	0.800000	0.169509	0.169509
1.000000	1.000000	0.900000	0.152966	0.152966
1.000000	1.000000	1.000000	0.136506	0.136506
1.000000	1.000000	1.100000	0.129396	0.129396
1.000000	1.000000	1.200000	0.118392	0.118392
1.000000	1.000000	1.300000	0.110046	0.110046
1.000000	1.000000	1.400000	0.101081	0.101081
1.000000	1.000000	1.500000	0.094226	0.094226
1.000000	1.000000	1.600000	0.086463	0.086463
1.000000	1.000000	1.700000	0.081677	0.081677
1.000000	1.000000	1.800000	0.075919	0.075919
1.000000	1.000000	1.900000	0.072223	0.072223
1.000000	1.000000	2.000000	0.066465	0.066465


==> Results/sim-throughput-vs-th-corr-ppp-mrc-lambda-1-p-1-N-1-speed-2.dat <==
1.000000	1.000000	0.100000	0.544155	0.544155
1.000000	1.000000	0.200000	0.421546	0.421546
1.000000	1.000000	0.300000	0.346703	0.346703
1.000000	1.000000	0.400000	0.297739	0.297739
1.000000	1.000000	0.500000	0.257633	0.257633
1.000000	1.000000	0.600000	0.229219	0.229219
1.000000	1.000000	0.700000	0.205593	0.205593
1.000000	1.000000	0.800000	0.184019	0.184019
1.000000	1.000000	0.900000	0.168803	0.168803
1.000000	1.000000	1.000000	0.152337	0.152337
1.000000	1.000000	1.100000	0.141461	0.141461
1.000000	1.000000	1.200000	0.130109	0.130109
1.000000	1.000000	1.300000	0.119103	0.119103
1.000000	1.000000	1.400000	0.109695	0.109695
1.000000	1.000000	1.500000	0.102731	0.102731
1.000000	1.000000	1.600000	0.095478	0.095478
1.000000	1.000000	1.700000	0.088321	0.088321
1.000000	1.000000	1.800000	0.083033	0.083033
1.000000	1.000000	1.900000	0.078203	0.078203
1.000000	1.000000	2.000000	0.072806	0.072806


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-0dot25-p-1-N-1.dat <==
0.250000	1.000000	0.100000	0.884377	0.884377
0.250000	1.000000	0.200000	0.829088	0.829088
0.250000	1.000000	0.300000	0.795058	0.795058
0.250000	1.000000	0.400000	0.761659	0.761659
0.250000	1.000000	0.500000	0.739806	0.739806
0.250000	1.000000	0.600000	0.720069	0.720069
0.250000	1.000000	0.700000	0.701180	0.701180
0.250000	1.000000	0.800000	0.678776	0.678776
0.250000	1.000000	0.900000	0.666160	0.666160
0.250000	1.000000	1.000000	0.650595	0.650595
0.250000	1.000000	1.100000	0.636755	0.636755
0.250000	1.000000	1.200000	0.622631	0.622631
0.250000	1.000000	1.300000	0.613129	0.613129
0.250000	1.000000	1.400000	0.600562	0.600562
0.250000	1.000000	1.500000	0.588564	0.588564
0.250000	1.000000	1.600000	0.577833	0.577833
0.250000	1.000000	1.700000	0.568943	0.568943
0.250000	1.000000	1.800000	0.560033	0.560033
0.250000	1.000000	1.900000	0.551166	0.551166
0.250000	1.000000	2.000000	0.544080	0.544080
0.250000	1.000000	2.100000	0.534743	0.534743
0.250000	1.000000	2.200000	0.530627	0.530627
0.250000	1.000000	2.300000	0.521761	0.521761
0.250000	1.000000	2.400000	0.513688	0.513688
0.250000	1.000000	2.500000	0.505648	0.505648
0.250000	1.000000	2.600000	0.499715	0.499715
0.250000	1.000000	2.700000	0.492605	0.492605
0.250000	1.000000	2.800000	0.485831	0.485831
0.250000	1.000000	2.900000	0.484113	0.484113
0.250000	1.000000	3.000000	0.472829	0.472829
0.250000	1.000000	3.100000	0.471489	0.471489
0.250000	1.000000	3.200000	0.465587	0.465587
0.250000	1.000000	3.300000	0.457313	0.457313
0.250000	1.000000	3.400000	0.454884	0.454884
0.250000	1.000000	3.500000	0.449427	0.449427
0.250000	1.000000	3.600000	0.441282	0.441282
0.250000	1.000000	3.700000	0.435651	0.435651
0.250000	1.000000	3.800000	0.432859	0.432859
0.250000	1.000000	3.900000	0.429088	0.429088
0.250000	1.000000	4.000000	0.425027	0.425027


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-0dot25-p-1-N-2.dat <==
0.250000	1.000000	0.100000	0.912457	0.912457
0.250000	1.000000	0.200000	0.872418	0.872418
0.250000	1.000000	0.300000	0.847099	0.847099
0.250000	1.000000	0.400000	0.824924	0.824924
0.250000	1.000000	0.500000	0.802375	0.802375
0.250000	1.000000	0.600000	0.787673	0.787673
0.250000	1.000000	0.700000	0.774081	0.774081
0.250000	1.000000	0.800000	0.755931	0.755931
0.250000	1.000000	0.900000	0.743474	0.743474
0.250000	1.000000	1.000000	0.732717	0.732717
0.250000	1.000000	1.100000	0.723419	0.723419
0.250000	1.000000	1.200000	0.709847	0.709847
0.250000	1.000000	1.300000	0.699123	0.699123
0.250000	1.000000	1.400000	0.691049	0.691049
0.250000	1.000000	1.500000	0.679274	0.679274
0.250000	1.000000	1.600000	0.671644	0.671644
0.250000	1.000000	1.700000	0.665591	0.665591
0.250000	1.000000	1.800000	0.655237	0.655237
0.250000	1.000000	1.900000	0.648109	0.648109
0.250000	1.000000	2.000000	0.638384	0.638384
0.250000	1.000000	2.100000	0.634972	0.634972
0.250000	1.000000	2.200000	0.626923	0.626923
0.250000	1.000000	2.300000	0.618101	0.618101
0.250000	1.000000	2.400000	0.615546	0.615546
0.250000	1.000000	2.500000	0.607320	0.607320
0.250000	1.000000	2.600000	0.600444	0.600444
0.250000	1.000000	2.700000	0.596310	0.596310
0.250000	1.000000	2.800000	0.590572	0.590572
0.250000	1.000000	2.900000	0.581450	0.581450
0.250000	1.000000	3.000000	0.576786	0.576786
0.250000	1.000000	3.100000	0.572966	0.572966
0.250000	1.000000	3.200000	0.568380	0.568380
0.250000	1.000000	3.300000	0.564803	0.564803
0.250000	1.000000	3.400000	0.556034	0.556034
0.250000	1.000000	3.500000	0.552629	0.552629
0.250000	1.000000	3.600000	0.544962	0.544962
0.250000	1.000000	3.700000	0.538627	0.538627
0.250000	1.000000	3.800000	0.538555	0.538555
0.250000	1.000000	3.900000	0.533275	0.533275
0.250000	1.000000	4.000000	0.529468	0.529468


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-0dot25-p-1-N-3.dat <==
0.250000	1.000000	0.100000	0.925635	0.925635
0.250000	1.000000	0.200000	0.889205	0.889205
0.250000	1.000000	0.300000	0.865921	0.865921
0.250000	1.000000	0.400000	0.849454	0.849454
0.250000	1.000000	0.500000	0.827798	0.827798
0.250000	1.000000	0.600000	0.816048	0.816048
0.250000	1.000000	0.700000	0.804024	0.804024
0.250000	1.000000	0.800000	0.787773	0.787773
0.250000	1.000000	0.900000	0.773386	0.773386
0.250000	1.000000	1.000000	0.764015	0.764015
0.250000	1.000000	1.100000	0.757195	0.757195
0.250000	1.000000	1.200000	0.748570	0.748570
0.250000	1.000000	1.300000	0.736745	0.736745
0.250000	1.000000	1.400000	0.733293	0.733293
0.250000	1.000000	1.500000	0.720060	0.720060
0.250000	1.000000	1.600000	0.715726	0.715726
0.250000	1.000000	1.700000	0.703535	0.703535
0.250000	1.000000	1.800000	0.699427	0.699427
0.250000	1.000000	1.900000	0.691486	0.691486
0.250000	1.000000	2.000000	0.682831	0.682831
0.250000	1.000000	2.100000	0.679827	0.679827
0.250000	1.000000	2.200000	0.673161	0.673161
0.250000	1.000000	2.300000	0.665143	0.665143
0.250000	1.000000	2.400000	0.657781	0.657781
0.250000	1.000000	2.500000	0.652351	0.652351
0.250000	1.000000	2.600000	0.646361	0.646361
0.250000	1.000000	2.700000	0.644206	0.644206
0.250000	1.000000	2.800000	0.635836	0.635836
0.250000	1.000000	2.900000	0.631700	0.631700
0.250000	1.000000	3.000000	0.624599	0.624599
0.250000	1.000000	3.100000	0.621953	0.621953
0.250000	1.000000	3.200000	0.614861	0.614861
0.250000	1.000000	3.300000	0.612447	0.612447
0.250000	1.000000	3.400000	0.607060	0.607060
0.250000	1.000000	3.500000	0.601322	0.601322
0.250000	1.000000	3.600000	0.595823	0.595823
0.250000	1.000000	3.700000	0.591529	0.591529
0.250000	1.000000	3.800000	0.588210	0.588210
0.250000	1.000000	3.900000	0.583806	0.583806
0.250000	1.000000	4.000000	0.581052	0.581052


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-0dot25-p-1-N-4.dat <==
0.250000	1.000000	0.100000	0.932436	0.932436
0.250000	1.000000	0.200000	0.899539	0.899539
0.250000	1.000000	0.300000	0.877116	0.877116
0.250000	1.000000	0.400000	0.861119	0.861119
0.250000	1.000000	0.500000	0.847099	0.847099
0.250000	1.000000	0.600000	0.830932	0.830932
0.250000	1.000000	0.700000	0.818783	0.818783
0.250000	1.000000	0.800000	0.804949	0.804949
0.250000	1.000000	0.900000	0.793367	0.793367
0.250000	1.000000	1.000000	0.785692	0.785692
0.250000	1.000000	1.100000	0.777636	0.777636
0.250000	1.000000	1.200000	0.769065	0.769065
0.250000	1.000000	1.300000	0.761564	0.761564
0.250000	1.000000	1.400000	0.750608	0.750608
0.250000	1.000000	1.500000	0.742833	0.742833
0.250000	1.000000	1.600000	0.734110	0.734110
0.250000	1.000000	1.700000	0.729397	0.729397
0.250000	1.000000	1.800000	0.723723	0.723723
0.250000	1.000000	1.900000	0.713124	0.713124
0.250000	1.000000	2.000000	0.706439	0.706439
0.250000	1.000000	2.100000	0.701456	0.701456
0.250000	1.000000	2.200000	0.696821	0.696821
0.250000	1.000000	2.300000	0.688729	0.688729
0.250000	1.000000	2.400000	0.684170	0.684170
0.250000	1.000000	2.500000	0.683752	0.683752
0.250000	1.000000	2.600000	0.675847	0.675847
0.250000	1.000000	2.700000	0.670976	0.670976
0.250000	1.000000	2.800000	0.662446	0.662446
0.250000	1.000000	2.900000	0.659074	0.659074
0.250000	1.000000	3.000000	0.655364	0.655364
0.250000	1.000000	3.100000	0.647966	0.647966
0.250000	1.000000	3.200000	0.646797	0.646797
0.250000	1.000000	3.300000	0.640849	0.640849
0.250000	1.000000	3.400000	0.632789	0.632789
0.250000	1.000000	3.500000	0.633151	0.633151
0.250000	1.000000	3.600000	0.627079	0.627079
0.250000	1.000000	3.700000	0.625693	0.625693
0.250000	1.000000	3.800000	0.619895	0.619895
0.250000	1.000000	3.900000	0.613106	0.613106
0.250000	1.000000	4.000000	0.612154	0.612154


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-1-p-1-N-1.dat <==
1.000000	1.000000	0.100000	0.548218	0.548218
1.000000	1.000000	0.200000	0.427524	0.427524
1.000000	1.000000	0.300000	0.356193	0.356193
1.000000	1.000000	0.400000	0.304414	0.304414
1.000000	1.000000	0.500000	0.265843	0.265843
1.000000	1.000000	0.600000	0.235269	0.235269
1.000000	1.000000	0.700000	0.213707	0.213707
1.000000	1.000000	0.800000	0.191229	0.191229
1.000000	1.000000	0.900000	0.172199	0.172199
1.000000	1.000000	1.000000	0.158250	0.158250
1.000000	1.000000	1.100000	0.143878	0.143878
1.000000	1.000000	1.200000	0.133505	0.133505
1.000000	1.000000	1.300000	0.123051	0.123051
1.000000	1.000000	1.400000	0.114170	0.114170
1.000000	1.000000	1.500000	0.106324	0.106324
1.000000	1.000000	1.600000	0.098339	0.098339
1.000000	1.000000	1.700000	0.091524	0.091524
1.000000	1.000000	1.800000	0.084496	0.084496
1.000000	1.000000	1.900000	0.081420	0.081420
1.000000	1.000000	2.000000	0.075402	0.075402
1.000000	1.000000	2.100000	0.069743	0.069743
1.000000	1.000000	2.200000	0.066022	0.066022
1.000000	1.000000	2.300000	0.063144	0.063144
1.000000	1.000000	2.400000	0.059015	0.059015
1.000000	1.000000	2.500000	0.055464	0.055464
1.000000	1.000000	2.600000	0.052280	0.052280
1.000000	1.000000	2.700000	0.050120	0.050120
1.000000	1.000000	2.800000	0.047459	0.047459
1.000000	1.000000	2.900000	0.044522	0.044522
1.000000	1.000000	3.000000	0.042781	0.042781
1.000000	1.000000	3.100000	0.039819	0.039819
1.000000	1.000000	3.200000	0.038556	0.038556
1.000000	1.000000	3.300000	0.036669	0.036669
1.000000	1.000000	3.400000	0.035043	0.035043
1.000000	1.000000	3.500000	0.033270	0.033270
1.000000	1.000000	3.600000	0.031710	0.031710
1.000000	1.000000	3.700000	0.029820	0.029820
1.000000	1.000000	3.800000	0.029089	0.029089
1.000000	1.000000	3.900000	0.027278	0.027278
1.000000	1.000000	4.000000	0.026829	0.026829


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-1-p-1-N-2.dat <==
1.000000	1.000000	0.100000	0.640790	0.640790
1.000000	1.000000	0.200000	0.526567	0.526567
1.000000	1.000000	0.300000	0.452371	0.452371
1.000000	1.000000	0.400000	0.400982	0.400982
1.000000	1.000000	0.500000	0.358135	0.358135
1.000000	1.000000	0.600000	0.325667	0.325667
1.000000	1.000000	0.700000	0.295733	0.295733
1.000000	1.000000	0.800000	0.272739	0.272739
1.000000	1.000000	0.900000	0.251077	0.251077
1.000000	1.000000	1.000000	0.232576	0.232576
1.000000	1.000000	1.100000	0.216366	0.216366
1.000000	1.000000	1.200000	0.200382	0.200382
1.000000	1.000000	1.300000	0.187865	0.187865
1.000000	1.000000	1.400000	0.175744	0.175744
1.000000	1.000000	1.500000	0.163625	0.163625
1.000000	1.000000	1.600000	0.154839	0.154839
1.000000	1.000000	1.700000	0.145142	0.145142
1.000000	1.000000	1.800000	0.136553	0.136553
1.000000	1.000000	1.900000	0.129560	0.129560
1.000000	1.000000	2.000000	0.123326	0.123326
1.000000	1.000000	2.100000	0.116358	0.116358
1.000000	1.000000	2.200000	0.108777	0.108777
1.000000	1.000000	2.300000	0.102729	0.102729
1.000000	1.000000	2.400000	0.097968	0.097968
1.000000	1.000000	2.500000	0.094071	0.094071
1.000000	1.000000	2.600000	0.088849	0.088849
1.000000	1.000000	2.700000	0.083556	0.083556
1.000000	1.000000	2.800000	0.081068	0.081068
1.000000	1.000000	2.900000	0.076226	0.076226
1.000000	1.000000	3.000000	0.072254	0.072254
1.000000	1.000000	3.100000	0.069584	0.069584
1.000000	1.000000	3.200000	0.065322	0.065322
1.000000	1.000000	3.300000	0.063230	0.063230
1.000000	1.000000	3.400000	0.060952	0.060952
1.000000	1.000000	3.500000	0.057279	0.057279
1.000000	1.000000	3.600000	0.055284	0.055284
1.000000	1.000000	3.700000	0.052679	0.052679
1.000000	1.000000	3.800000	0.049371	0.049371
1.000000	1.000000	3.900000	0.047827	0.047827
1.000000	1.000000	4.000000	0.047025	0.047025


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-1-p-1-N-3.dat <==
1.000000	1.000000	0.100000	0.686341	0.686341
1.000000	1.000000	0.200000	0.574530	0.574530
1.000000	1.000000	0.300000	0.503926	0.503926
1.000000	1.000000	0.400000	0.450807	0.450807
1.000000	1.000000	0.500000	0.407850	0.407850
1.000000	1.000000	0.600000	0.375398	0.375398
1.000000	1.000000	0.700000	0.345221	0.345221
1.000000	1.000000	0.800000	0.318644	0.318644
1.000000	1.000000	0.900000	0.297211	0.297211
1.000000	1.000000	1.000000	0.277073	0.277073
1.000000	1.000000	1.100000	0.261460	0.261460
1.000000	1.000000	1.200000	0.243424	0.243424
1.000000	1.000000	1.300000	0.226460	0.226460
1.000000	1.000000	1.400000	0.215807	0.215807
1.000000	1.000000	1.500000	0.203463	0.203463
1.000000	1.000000	1.600000	0.193461	0.193461
1.000000	1.000000	1.700000	0.183398	0.183398
1.000000	1.000000	1.800000	0.172673	0.172673
1.000000	1.000000	1.900000	0.163036	0.163036
1.000000	1.000000	2.000000	0.154699	0.154699
1.000000	1.000000	2.100000	0.146219	0.146219
1.000000	1.000000	2.200000	0.139978	0.139978
1.000000	1.000000	2.300000	0.135261	0.135261
1.000000	1.000000	2.400000	0.126715	0.126715
1.000000	1.000000	2.500000	0.120702	0.120702
1.000000	1.000000	2.600000	0.114161	0.114161
1.000000	1.000000	2.700000	0.109367	0.109367
1.000000	1.000000	2.800000	0.104913	0.104913
1.000000	1.000000	2.900000	0.099151	0.099151
1.000000	1.000000	3.000000	0.095905	0.095905
1.000000	1.000000	3.100000	0.092140	0.092140
1.000000	1.000000	3.200000	0.086967	0.086967
1.000000	1.000000	3.300000	0.083740	0.083740
1.000000	1.000000	3.400000	0.080577	0.080577
1.000000	1.000000	3.500000	0.075973	0.075973
1.000000	1.000000	3.600000	0.072804	0.072804
1.000000	1.000000	3.700000	0.070595	0.070595
1.000000	1.000000	3.800000	0.067240	0.067240
1.000000	1.000000	3.900000	0.064758	0.064758
1.000000	1.000000	4.000000	0.062518	0.062518


==> Results/sim-throughput-vs-th-ind-ppp-mrc-lambda-1-p-1-N-4.dat <==
1.000000	1.000000	0.100000	0.711370	0.711370
1.000000	1.000000	0.200000	0.604915	0.604915
1.000000	1.000000	0.300000	0.535321	0.535321
1.000000	1.000000	0.400000	0.484089	0.484089
1.000000	1.000000	0.500000	0.439989	0.439989
1.000000	1.000000	0.600000	0.408815	0.408815
1.000000	1.000000	0.700000	0.376934	0.376934
1.000000	1.000000	0.800000	0.352041	0.352041
1.000000	1.000000	0.900000	0.330777	0.330777
1.000000	1.000000	1.000000	0.309175	0.309175
1.000000	1.000000	1.100000	0.290602	0.290602
1.000000	1.000000	1.200000	0.274990	0.274990
1.000000	1.000000	1.300000	0.258368	0.258368
1.000000	1.000000	1.400000	0.243942	0.243942
1.000000	1.000000	1.500000	0.232286	0.232286
1.000000	1.000000	1.600000	0.220543	0.220543
1.000000	1.000000	1.700000	0.209719	0.209719
1.000000	1.000000	1.800000	0.199404	0.199404
1.000000	1.000000	1.900000	0.188844	0.188844
1.000000	1.000000	2.000000	0.179125	0.179125
1.000000	1.000000	2.100000	0.170671	0.170671
1.000000	1.000000	2.200000	0.161934	0.161934
1.000000	1.000000	2.300000	0.157028	0.157028
1.000000	1.000000	2.400000	0.148099	0.148099
1.000000	1.000000	2.500000	0.140809	0.140809
1.000000	1.000000	2.600000	0.135222	0.135222
1.000000	1.000000	2.700000	0.128907	0.128907
1.000000	1.000000	2.800000	0.123906	0.123906
1.000000	1.000000	2.900000	0.116755	0.116755
1.000000	1.000000	3.000000	0.113592	0.113592
1.000000	1.000000	3.100000	0.109229	0.109229
1.000000	1.000000	3.200000	0.104292	0.104292
1.000000	1.000000	3.300000	0.098613	0.098613
1.000000	1.000000	3.400000	0.095709	0.095709
1.000000	1.000000	3.500000	0.091762	0.091762
1.000000	1.000000	3.600000	0.088492	0.088492
1.000000	1.000000	3.700000	0.085093	0.085093
1.000000	1.000000	3.800000	0.081524	0.081524
1.000000	1.000000	3.900000	0.079406	0.079406
1.000000	1.000000	4.000000	0.075510	0.075510


==> Results/single-relay-mrc.dat <==
0. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.
0.1 0.9812694326618218 0.9625611968557212 0.9439010370406334 0.9253126153466587 0.9068176394818971 0.8884359835212647 0.8701858019556039 0.8520836373597507 0.8341445220196234 0.8163820738407048 0.7988085868435489 0.7814351165360145 0.7642715604368605 0.7473267340110099 0.7306084422632118 0.7141235472239503 0.6978780315492289 0.6818770584442588 0.666125028110095 0.6506256309018197
0.2 0.9625611968557212 0.9253126153466587 0.8884359835212647 0.8520836373597507 0.8163820738407048 0.7814351165360145 0.7473267340110099 0.7141235472239503 0.681877058444259 0.6506256309018197 0.6203962454036945 0.5912060574769915 0.5630637761876349 0.5359708836178192 0.5099227120358588 0.48490939403934175 0.46091669937637325 0.4379267707326949 0.4159187694986778 0.3948694413853576
0.3 0.9439010370406341 0.8884359835212665 0.8341445220196257 0.7814351165360174 0.7306084422632148 0.6818770584442624 0.6353818973769962 0.5912060574769953 0.5493863156294396 0.5099227120358624 0.47278650784591514 0.4379267707326981 0.40527580508980343 0.37475361072990016 0.3462715260194846 0.31973518758349934 0.295046918450737 0.2721076392681074 0.25081838254597477 0.23108147742926766
0.4 0.9253126153466587 0.8520836373597507 0.7814351165360145 0.7141235472239503 0.6506256309018197 0.5912060574769916 0.5359708836178192 0.48490939403934175 0.437926770732695 0.3948694413853576 0.35554461140655547 0.3197351875834965 0.28721106208274716 0.25773753242814246 0.2310814774292654 0.2070157836618014 0.18532241622189644 0.1657944463961312 0.1482372838019255 0.13246930837757212
0.5 0.9068176394818978 0.8163820738407066 0.730608442263214 0.650625630901822 0.5770036797689443 0.5099227120358611 0.4492976288381681 0.3948694413853597 0.3462715260194836 0.303077105764984 0.2648327442808835 0.23108147742926677 0.2013783210886967 0.17530021760761014 0.15245196834784822 0.13246930837757298 0.11501998253026122 0.09980345747026902 0.08654973499069198 0.07501760439541884
0.6 0.8884359835212665 0.7814351165360174 0.6818770584442622 0.5912060574769953 0.5099227120358624 0.43792677073269815 0.37475361072990016 0.31973518758349934 0.27210763926810744 0.23108147742926766 0.19588577029377 0.16579444639613292 0.14014048473880955 0.1183220558403998 0.09980345747026945 0.08411281618864926 0.07083790463000565 0.05962098463263821 0.05015327688859912 0.04216944183191271
0.7 0.870185801955606 0.7473267340110132 0.6353818973769964 0.5359708836178225 0.44929762883816937 0.3747536107299001 0.31130530354384667 0.25773753242814473 0.21280146189639776 0.17530021760761072 0.14413435901051364 0.11832205584039969 0.09700380963030622 0.07943816605659271 0.0649925764289696 0.05313203607354447 0.04340711212177663 0.03544230726994689 0.028925275596045023 0.02359713372408167
0.8 0.8520836373597507 0.7141235472239503 0.5912060574769915 0.48490939403934175 0.3948694413853576 0.3197351875834966 0.25773753242814246 0.2070157836618014 0.16579444639613128 0.13246930837757212 0.10564007686512399 0.08411281618864822 0.0668864676767868 0.05313203607354384 0.04216944183191211 0.03344481216016932 0.02650962466350567 0.02100230789085015 0.016632437941755753 0.013167417922836683
0.9 0.8341445220196247 0.6818770584442609 0.5493863156294381 0.4379267707326969 0.3462715260194836 0.27210763926810666 0.21280146189639712 0.1657944463961323 0.1287868449503118 0.09980345747026909 0.07719696580574537 0.05962098463263795 0.04599090868132107 0.0354423072699468 0.027291764859615993 0.02100230789085037 0.01615404633911229 0.012419877396902085 0.009545736843281387 0.0073347547240032755
1. 0.8163820738407066 0.650625630901822 0.509922712035861 0.3948694413853597 0.303077105764984 0.23108147742926688 0.17530021760761014 0.13246930837757298 0.09980345747026903 0.07501760439541884 0.05628467011615427 0.04216944183191246 0.0315587343092644 0.02359713372408157 0.017631866698579576 0.013167417922836811 0.00982916254924268 0.007334754724003257 0.005471911722344763 0.004081329038900069

==> Results/single-relay-sel.dat <==
0. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1. 1.
0.1 0.978719853479594 0.95747941120762 0.9363168274796138 0.9152666147646678 0.894359907301139 0.8736247074359133 0.8530861157824774 0.8327665462079266 0.8126859265978023 0.7928618862900564 0.7733099310152677 0.7540436061292988 0.7350746488766841 0.7164131303779927 0.6980675879920656 0.6800451486642081 0.6623516438339843 0.6449917164410719 0.6279689205345549 0.6112858139599362
0.2 0.95747941120762 0.9152666147646678 0.873624707435913 0.8327665462079266 0.7928618862900564 0.7540436061292987 0.7164131303779927 0.6800451486642081 0.644991716441072 0.6112858139599362 0.578944430369621 0.5479712319538115 0.5183588664602945 0.4900909492420733 0.4631437714266023 0.43748776547140544 0.4130887591776137 0.3899090454515395 0.3679082917697606 0.34704431036355654
0.3 0.9363168274796142 0.8736247074359142 0.8126859265978038 0.7540436061293005 0.6980675879920675 0.6449917164410739 0.5949440445689316 0.5479712319538136 0.5040581802387365 0.46314377142660457 0.4251334225973345 0.3899090454515415 0.3573368952308631 0.3272737075480443 0.2995714504708451 0.27408096033458845 0.250654681119319 0.22914868707913943 0.20942413520498135 0.1913482668327537
0.4 0.9152666147646678 0.8327665462079266 0.7540436061292988 0.6800451486642081 0.6112858139599362 0.5479712319538115 0.4900909492420733 0.43748776547140544 0.38990904545153954 0.34704431036355654 0.3085524283393614 0.27408096033458673 0.24327962377366236 0.21580937640971293 0.19134826683275222 0.1695949230765384 0.15027033882520627 0.13311845374313375 0.11790589946467223 0.10442118721841274
0.5 0.89435990730114 0.7928618862900583 0.6980675879920679 0.6112858139599384 0.5329957787191553 0.4631437714266047 0.40134895965092166 0.3470443103635585 0.2995714504708449 0.25824306117395635 0.22238258716602616 0.19134826683275338 0.16454647578193166 0.14143791889697346 0.12153915544434328 0.10442118721841344 0.08970630035845059 0.07706396807729034 0.06620635080605171 0.056883740611282374
0.6 0.8736247074359142 0.7540436061293005 0.6449917164410739 0.5479712319538136 0.46314377142660457 0.38990904545154154 0.3272737075480443 0.27408096033458845 0.22914868707913946 0.1913482668327537 0.15964557791511397 0.13311845374313483 0.11095995667541458 0.09247354024848968 0.07706396807729055 0.0642263980980217 0.053535083177634495 0.04463251887511019 0.03721947419374315 0.03104609541251296
0.7 0.8530861157824788 0.7164131303779948 0.5949440445689316 0.4900909492420755 0.4013489596509219 0.3272737075480444 0.26605004208299576 0.2158093764097144 0.17479505527423528 0.14143791889697363 0.11438053235048938 0.09247354024848961 0.0747581786299593 0.060443112326934556 0.04888016520823437 0.039541335862383606 0.03199820725818657 0.025904125127441963 0.020979120982819854 0.016997356845760033
0.8 0.8327665462079266 0.6800451486642081 0.5479712319538115 0.43748776547140544 0.34704431036355654 0.27408096033458673 0.21580937640971293 0.1695949230765384 0.1331184537431338 0.10442118721841274 0.08189151893749083 0.06422639809802104 0.05038469736474514 0.03954133586238319 0.031046095412512565 0.024388481652376844 0.01916866770154485 0.01507395476889677 0.011859964050050307 0.009335750307240443
0.9 0.8126859265978046 0.644991716441075 0.5040581802387372 0.3899090454515422 0.2995714504708456 0.22914868707913977 0.17479505527423544 0.1331184537431349 0.10129719179709099 0.07706396807729053 0.05863628041815216 0.04463251887511012 0.033991733897732884 0.025904125127441953 0.01975392795202294 0.01507395476889694 0.011510134504940763 0.00879421120407465 0.006722902671277859 0.005142076604883427
1. 0.7928618862900583 0.6112858139599384 0.4631437714266045 0.3470443103635585 0.25824306117395635 0.1913482668327534 0.14143791889697346 0.10442118721841344 0.07706396807729034 0.056883740611282374 0.04200927680581312 0.031046095412512804 0.022962278268076845 0.01699735684575997 0.012592129558657328 0.009335750307240534 0.006926366614424056 0.005142076604883411 0.0038196023922152625 0.002838669025903774

==> Results/throughput-mrc-0dot5-th-0dot5-lambda-1.dat <==
0.05 0.04199503513957781 0.047355161297104875 0.04806288602867758 0.04833118903634077 0.04847988902785824 0.048577919837779454
0.1 0.07054331905497498 0.08936053637033275 0.09218117241107077 0.093261563139306 0.09386086844767637 0.09425592261946097
0.15 0.0888740748772836 0.1260731929021568 0.13231064947388443 0.1347374521497256 0.1360874392915756 0.13697804958344367
0.2 0.09952719726583992 0.15769432461696226 0.16847653501408452 0.17275237967362433 0.17514160318384753 0.1767203457977583
0.25 0.10449120366306582 0.18451806041242622 0.2007595058736546 0.20733875833698806 0.2110365698365284 0.2134856516696368
0.3 0.1053146824705736 0.20689375270387392 0.22928350820255933 0.23856082822308255 0.24381150320427403 0.24729929278797838
0.35 0.10319618845818805 0.2251985762088461 0.2542052684339229 0.2665086176303851 0.27352709480992843 0.2782054796095027
0.4 0.0990566299559341 0.23981796980378559 0.27570538225199953 0.2912927562380944 0.3002617998254228 0.30626426907875787
0.45 0.09359744975567102 0.2511320060970763 0.2939808353739002 0.3130400083807701 0.32410860863057733 0.3315489727844623
0.5 0.08734729314365038 0.2595062069362235 0.3092388010653791 0.33188942194505067 0.34517225564368686 0.35414392215996604
0.55 0.08069935818812124 0.2652856628761179 0.3216915600757494 0.3479890090277166 0.3635667897918968 0.374142521744175
0.6 0.07394121562585143 0.2687915803280072 0.3315523955851614 0.3614928898718017 0.3794134483749197 0.3916455376419199
0.65 0.06727855221686589 0.2703195873118821 0.3390323263066914 0.37255884315122256 0.3928387893503098 0.40675958089384956
0.7 0.060854018927416376 0.27013928986236085 0.34433755332844834 0.3813462144505265 0.4039730471147261 0.41959575517934145
0.75 0.05476214278374427 0.2684946960383484 0.3476675094232341 0.3880141415491173 0.4129486843896264 0.43026844570365314
0.8 0.0490610796911343 0.2656052209620275 0.3492134126033365 0.3927200604232214 0.41989911841610184 0.43889423173145475
0.85 0.0437818375193145 0.26166706053549693 0.3491572381544054 0.395618460126769 0.4249576037839981 0.445590909411419
0.9 0.03893547822562372 0.2568547783283759 0.34767103494818385 0.39685985819169645 0.42825625722631033 0.45047661460083194
0.95 0.03451870972107263 0.25132299344064357 0.3449165223565077 0.396589971106271 0.4299252118884148 0.45366903760309696
1. 0.03051819847809117 0.2452080899469588 0.3410449135133724 0.394949056933119 0.4300918901543004 0.4552847232790198


==> Results/throughput-mrc-0dot5-th-0dot5-lambda-2.dat <==
0.05 0.020997517569788904 0.023677580648552438 0.02403144301433879 0.024165594518170384 0.02423994451392912 0.024288959918889727
0.1 0.03527165952748749 0.04468026818516638 0.04609058620553538 0.046630781569653 0.046930434223838184 0.04712796130973049
0.15 0.0444370374386418 0.0630365964510784 0.06615532473694222 0.0673687260748628 0.0680437196457878 0.06848902479172184
0.2 0.04976359863291996 0.07884716230848113 0.08423826750704226 0.08637618983681217 0.08757080159192376 0.08836017289887915
0.25 0.05224560183153291 0.09225903020621311 0.1003797529368273 0.10366937916849403 0.1055182849182642 0.1067428258348184
0.3 0.0526573412352868 0.10344687635193696 0.11464175410127966 0.11928041411154128 0.12190575160213701 0.12364964639398919
0.35 0.051598094229094026 0.11259928810442305 0.12710263421696144 0.13325430881519254 0.13676354740496421 0.13910273980475135
0.4 0.04952831497796705 0.11990898490189279 0.13785269112599977 0.1456463781190472 0.1501308999127114 0.15313213453937893
0.45 0.04679872487783551 0.12556600304853816 0.1469904176869501 0.15652000419038506 0.16205430431528867 0.16577448639223116
0.5 0.04367364657182519 0.12975310346811175 0.15461940053268955 0.16594471097252533 0.17258612782184343 0.17707196107998302
0.55 0.04034967909406062 0.13264283143805894 0.1608457800378747 0.1739945045138583 0.1817833948959484 0.1870712608720875
0.6 0.036970607812925715 0.1343957901640036 0.1657761977925807 0.18074644493590086 0.18970672418745985 0.19582276882095995
0.65 0.033639276108432946 0.13515979365594105 0.1695161631533457 0.18627942157561128 0.1964193946751549 0.20337979044692478
0.7 0.030427009463708188 0.13506964493118043 0.17216877666422417 0.19067310722526326 0.20198652355736305 0.20979787758967072
0.75 0.027381071391872135 0.1342473480191742 0.17383375471161705 0.19400707077455864 0.2064743421948132 0.21513422285182657
0.8 0.02453053984556715 0.13280261048101374 0.17460670630166825 0.1963600302116107 0.20994955920805092 0.21944711586572738
0.85 0.02189091875965725 0.13083353026774847 0.1745786190772027 0.1978092300633845 0.21247880189199905 0.2227954547057095
0.9 0.01946773911281186 0.12842738916418794 0.17383551747409193 0.19842992909584822 0.21412812861315517 0.22523830730041597
0.95 0.017259354860536313 0.12566149672032179 0.17245826117825386 0.1982949855531355 0.2149626059442074 0.22683451880154848
1. 0.015259099239045585 0.1226040449734794 0.1705224567566862 0.1974745284665595 0.2150459450771502 0.2276423616395099
1.05 0.01345693458358251 0.11931494659873745 0.16809845950368565 0.19603570465979142 0.2144401926240609 0.22771922552346055
1.1 0.011840702567226712 0.11584663832405875 0.1652514461922314 0.1940424920524265 0.21320547133016501 0.2271213449902814
1.15 0.010397060517203268 0.11224483823811031 0.1620415425875825 0.191555570745378 0.21139976653454987 0.2259035623235467
1.2 0.009112172280381092 0.10854925057047216 0.15852399230899167 0.18863224417547206 0.20907875445578966 0.22411912378995508
1.25 0.007972208231510193 0.10479421507756165 0.15474935596185138 0.185326403365596 0.20629566857916978 0.22181950720801405
1.3 0.006963697828303888 0.1010093006652353 0.150763731451416 0.1816885279785406 0.20310120059649786 0.21905427889368614
1.35 0.006073769111559709 0.09721984458529345 0.14660898807385872 0.17776571851371395 0.19954343251188006 0.2158709780385044
1.4 0.005290302313740499 0.09344743966124919 0.1423230084003025 0.17360175456995022 0.19566779668496448 0.21231502657903462
1.45 0.004602018939550873 0.08971037268481084 0.1379399331610651 0.16923717463788396 0.19151706074148844 0.20842966262041854
1.5 0.003998523043022926 0.0860240174972437 0.13349040533309176 0.16470937338468639 0.18713133444299573 0.2042558954881584
1.55 0.0034703077244286236 0.08240118641918276 0.12900181046190187 0.16005271285379616 0.18254809577287007 0.1998324805029455
1.6 0.0030087369255747884 0.07885244368640391 0.12449851093582216 0.1552986444252886 0.17780223366526096 0.19519591160614352
1.65 0.0026060102663771757 0.07538638443796916 0.12000207249624799 0.15047583876983728 0.1729261049752834 0.19038043000830907
1.7 0.0022551168194913586 0.07200988262463506 0.11553148173240622 0.14561032138315907 0.16794960346223767 0.18541804708976364
1.75 0.0019497822663198784 0.06872831098663516 0.11110335368845992 0.14072561160976557 0.16290023873061915 0.18033857984951804
1.8 0.0016844127385089193 0.06554573601072453 0.10673212901883655 0.13584286335684806 0.15780322324506538 0.17516969727560336
1.85 0.0014540377607220364 0.06246509053051526 0.10243026037595228 0.13098100596271783 0.1526815657033123 0.16993697609420008
1.9 0.0012542540219028144 0.059488326391299785 0.09820838791319979 0.12615688392151767 0.14755616921473452 0.1646639644456118
1.95 0.0010811711722246652 0.05661654936701152 0.09407550394337436 0.12138539437834983 0.14244593288948257 0.15937225212993314
2. 0.0009313604383481664 0.05385013829675199 0.09003910691587431 0.1166796214985419 0.1373678555939493 0.15408154616297343


==> Results/throughput-mrc-0dot5-th-0dot5-lambda-3.dat <==
0.05 0.013998345046525931 0.015785053765701627 0.016020962009559204 0.016110396345446927 0.016159963009286002 0.016192639945926315
0.1 0.023514439684991652 0.029786845456777584 0.030727057470356922 0.031087187713101965 0.031286956149225234 0.03141864087315284
0.15 0.029624691625761226 0.042024397634052316 0.044103549824628274 0.044912484049908795 0.04536247976385902 0.04565934986114875
0.2 0.033175732421946616 0.052564774872320745 0.0561588450046948 0.05758412655787457 0.05838053439461518 0.05890678193258379
0.25 0.03483040122102191 0.06150602013747545 0.0669198352912182 0.06911291944566253 0.0703455232788424 0.07116188388987821
0.3 0.035104894156857865 0.06896458423462473 0.07642783606752006 0.07952027607436146 0.08127050106809273 0.08243309759599587
0.35 0.034398729486062804 0.07506619206961547 0.08473508947797437 0.08883620587679496 0.09117569826997608 0.0927351598698346
0.4 0.03301887665197799 0.07993932326792849 0.09190179408399966 0.09709758541269758 0.10008726660847271 0.10208808969291493
0.45 0.031199149918557035 0.08371066869902542 0.09799361179129999 0.10434666946025632 0.10803620287685806 0.11051632426148562
0.5 0.02911576438121676 0.08650206897874121 0.10307960035512634 0.11062980731501684 0.11505741854789536 0.11804797405332057
0.55 0.026899786062707164 0.08842855429203937 0.10723052002525006 0.115996336342573 0.12118892993063402 0.12471417391472871
0.6 0.02464707187528387 0.0895971934426693 0.11051746519505436 0.12049762995726841 0.12647114945830884 0.13054851254731106
0.65 0.022426184072288566 0.09010652910396044 0.11301077543556315 0.12418628105040638 0.13094626311676827 0.13558652696461526
0.7 0.0202846729758056 0.09004642995412039 0.11477918444281607 0.12711540481684178 0.13465768237157463 0.13986525172644598
0.75 0.018254047594581362 0.08949823201278259 0.11588916980774425 0.12933804718303823 0.1376495614632073 0.14342281523454845
0.8 0.016353693230378056 0.0885350736540091 0.1164044708677785 0.1309066868077395 0.13996637280536503 0.14629807724381372
0.85 0.014593945839771569 0.08722235351183234 0.11638574605146836 0.13187282004225617 0.14165253459466637 0.14853030313714113
0.9 0.012978492741874634 0.08561825944279183 0.11589034498272759 0.13228661939723135 0.14275208574210166 0.15015887153360719
0.95 0.011506236573690843 0.08377433114688142 0.11497217411883652 0.13219665703542477 0.14330840396280708 0.15122301253436923
1. 0.010172732826030368 0.08173602998231973 0.11368163783779103 0.13164968564437338 0.14336396338476723 0.15176157442633992
1.05 0.00897128972238828 0.07954329773249177 0.1120656396691239 0.1306904697731943 0.1429601284160402 0.15181281701563906
1.1 0.007893801711484523 0.07723109221603926 0.11016763079482127 0.12936166136828517 0.14213698088677823 0.1514142299935239
1.15 0.006931373678135431 0.07482989215874013 0.10802769505838815 0.12770371383025172 0.14093317768969968 0.15060237488236458
1.2 0.006074781520254092 0.07236616704698177 0.10568266153932847 0.12575482945031577 0.1393858363038614 0.14941274919330666
1.25 0.0053148054876734655 0.06986281005170765 0.10316623730790096 0.12355093557706437 0.13753044571944717 0.14787967147201012
1.3 0.004642465218869255 0.0673395337768233 0.10050915430094329 0.12112568531902548 0.13540080039766267 0.14603618592912096
1.35 0.004049179407706498 0.06481322972352897 0.09773932538257254 0.11851047900914281 0.1330289550079203 0.14391398535900285
1.4 0.003526868209160383 0.06229829310749943 0.09488200560020137 0.11573450304663269 0.13044519778997488 0.14154335105268745
1.45 0.0030680126263672265 0.05980691512320763 0.09195995544071069 0.11282478309192316 0.12767804049432546 0.13895310841361083
1.5 0.0026656820286819335 0.057349344998162174 0.08899360355539383 0.10980624892312307 0.12475422296199527 0.13617059699210235
1.55 0.002313538482952414 0.054934124279454766 0.08600120697460034 0.10670180856919581 0.12169873051524428 0.133221653668627
1.6 0.002005824617049848 0.05256829579093583 0.08299900729054768 0.10353242961685805 0.11853482244350567 0.13013060773742666
1.65 0.0017373401775847915 0.050257589625312724 0.08000138166416525 0.10031722584655817 0.11528406998352234 0.12692028667220642
1.7 0.0015034112129942527 0.04800658841642331 0.07702098782160399 0.09707354758877251 0.11196640230815831 0.12361203139317639
1.75 0.0012998548442132419 0.045818873991090525 0.07406890245897418 0.09381707440651178 0.10860015915374797 0.12022571989968095
1.8 0.001122941825672607 0.043697157340482864 0.07115475267922415 0.0905619089045651 0.10520214883004313 0.11677979818373481
1.85 0.0009693585071480225 0.04164339368701005 0.06828684025063461 0.08732067064181157 0.10178771046887448 0.11329131739613288
1.9 0.0008361693479352074 0.03965888426086677 0.0654722586088004 0.0841045892810126 0.09837077947649087 0.10977597629707626
1.95 0.0007207807814831036 0.03774436624467441 0.06271700262891652 0.08092359625223398 0.09496395525965638 0.10624816808662402
2. 0.0006209069588987721 0.035900092197834695 0.06002607127724966 0.07778641433236153 0.09157857039596655 0.10272103077531604
2.05 0.0005345376959259269 0.03412590013579115 0.057403563313986786 0.07470064465545942 0.08822476051432106 0.09920650032141133
2.1 0.00045990879590302705 0.03242127531402015 0.054852766267416565 0.07167285076787662 0.0849115342413329 0.09571536582705144
2.15 0.00039547480949181406 0.030785404652400532 0.052376238934495195 0.06870863942929482 0.08164684265371365 0.09225732615092705
2.2 0.0003398842116012863 0.029217224632344045 0.04997588768753662 0.06581273793721354 0.07843764775491563 0.08884104735859993
2.25 0.00029195691974148415 0.027715463406205253 0.047653036883026745 0.06298906781873762 0.0752899895666385 0.0854742204932426
2.3 0.00025066404034407926 0.026278677775343744 0.04540849367800071 0.06024081479091166 0.0722090514922402 0.08216361920864422
2.35 0.00021510970590281532 0.024905285619047337 0.04324260756338488 0.05757049494005998 0.06919922366966198 0.07891515686249523
2.4 0.00018451485259410379 0.02359359429053794 0.041155324923290104 0.05498001711247896 0.06626416408639382 0.07573394272096975
2.45 0.00015820278258529212 0.02234182543771661 0.039146238925395635 0.05247074154416604 0.06340685727848994 0.07262433697530873
2.5 0.0001355863553846591 0.021148136654413667 0.037214635041053865 0.05004353478676736 0.0606296704799404 0.06959000431733293
2.55 0.00011615665668005176 0.020010640321956964 0.035359532485142696 0.04769882101116477 0.057934407128006314 0.06663396586343409
2.6 0.00009947299988497272 0.018927419960258398 0.03357972185561996 0.04543662978984266 0.05532235766492015 0.06375864925586579
2.65 0.00008515412409894632 0.01789654437169282 0.03187379924151033 0.043256640474775176 0.05279434760671974 0.06096593680579202
2.7 0.00007287046167019708 0.016916079829295987 0.030240197056094667 0.04115822329965048 0.05035078287639887 0.05825721157491717
2.75 0.00006233735848749823 0.01598410053274661 0.02867721183964793 0.039140477344248886 0.04799169242129358 0.05563340132160102
2.8 0.00005330914013479785 0.015098697530768111 0.02718302926337889 0.03720226550506491 0.04571676815392232 0.05309502026328915
2.85 0.0000455739268405801 0.014257986286631276 0.02575574655350601 0.03534224662027849 0.04352540227178058 0.05064220863010877
2.9 0.00003894910955399473 0.013460113043986902 0.02439339254174756 0.03355890489917599 0.041416722025023174 0.04827477000464956
2.95 0.000033277408357980026 0.012703260133024466 0.023093945536069475 0.03185057680646986 0.03938962201192884 0.04599220646056572
3. 0.00002842344271215131 0.01198565034167398 0.021855349193402988 0.030215475550901535 0.037442794090734734 0.043793751527789034


==> Results/throughput-mrc-0dot5-th-0dot5-lambda-4.dat <==
0.05 0.009766796636267203 0.011572836341509317 0.011824219771581842 0.011918851055877686 0.011970808223336325 0.012004796037570015
0.1 0.015262450645472055 0.021291814577023935 0.022278940441769618 0.02265758352934256 0.02286606088103163 0.023002520390542205
0.15 0.017887830195046913 0.029235075571050432 0.03136963448517825 0.03221038328464783 0.032676170334167365 0.032981733262452774
0.2 0.018635391976437626 0.0355456535181307 0.03913626789699912 0.040594496523520776 0.04140956414678998 0.0419461935607193
0.25 0.018200808367099225 0.040397594781301796 0.04564373831495862 0.04784509815057282 0.049089017455296265 0.04991192395031272
0.3 0.0170653050179644 0.04397438093170702 0.05097390862710568 0.054011029241989535 0.05574868027661282 0.056904868634613526
0.35 0.015556180606990653 0.04645571420994403 0.055219162648356475 0.0591512269836463 0.061431613414865006 0.06295897354502149
0.4 0.013891113364619035 0.048009908568232056 0.058477327807891756 0.06333172684815302 0.06618770752707911 0.06811457199745084
0.45 0.012210451135521187 0.04878997202088339 0.06084777733710694 0.06662315095926438 0.07007190188881905 0.07241699711208954
0.5 0.010600621606907812 0.04893206242222491 0.06242852074868563 0.06909861719558338 0.07314264761717704 0.07591536918072823
0.55 0.009111002159836576 0.04855541874356883 0.06331410340550125 0.07083201608789261 0.07546057852450243 0.07866152463620765
0.6 0.00776599027616427 0.04776316386859414 0.06359415555679074 0.07189661037293968 0.07708736437537861 0.08070906559127422
0.65 0.006573566801232098 0.04664357924709238 0.06335245345471795 0.07236391725662525 0.07808472830401579 0.0821125167995418
0.7 0.0055313086874814186 0.04527159260238082 0.06266637722763349 0.0723028372394517 0.0785136141119423 0.08292658166039212
0.75 0.004630557178547041 0.0437103160325279 0.06160667057041745 0.07177899646537708 0.07843349123450453 0.08320549152638944
0.8 0.003859260610173951 0.042012536676794304 0.060237425328850236 0.07085427234576816 0.07790178611778822 0.08300244380249085
0.85 0.003203872151403648 0.04022210516801511 0.05861622950400502 0.06958647486375531 0.0769734291071678 0.08236912467891014
0.9 0.00265057985658578 0.0383751951105307 0.05679443016071309 0.0680291585517304 0.0757005060515084 0.08135531218887551
0.95 0.0021860702849854693 0.03650142456964385 0.05481747341025883 0.06623154266772747 0.0741320038788487 0.08000855488812193
1. 0.0017979708552454522 0.03462484136616364 0.05272529233143452 0.06423851955866049 0.07231363951537564 0.07837392098668171
1.05 0.0014750749188938725 0.03276478015852894 0.05055272068814881 0.062090733563455854 0.07028776175467762 0.07649381233419708
1.1 0.001207423423367953 0.030936602467353167 0.04832991587388248 0.059824715050203224 0.06809331605457421 0.07440783732970666
1.15 0.0009862951188643933 0.02915233204884478 0.046082778913747895 0.05747305627620207 0.06576586273662302 0.07215273662553462
1.2 0.0008041413995930396 0.027421198095521574 0.043833362801438513 0.05506461769233452 0.0633376396681891 0.06976235543049782
1.25 0.0006544904597190364 0.025750098129042637 0.04160026312563661 0.052624755074337476 0.060837661192283454 0.0672676562837496
1.3 0.000531837298341675 0.02414399147423151 0.03939898700222818 0.050175559450008456 0.05829184580842207 0.06469676635218781
1.35 0.00043153034426182663 0.022606233072194483 0.03724229790147012 0.04773610320522449 0.055723165872510055 0.06207505358213909
1.4 0.00034966143767094183 0.02113885623138585 0.0351405351456522 0.04532268699857424 0.05315181335198949 0.05942522638888142
1.45 0.0002829631212715108 0.019742811803498458 0.03310190773574923 0.0429490832033763 0.05059537642521022 0.056767451974923396
1.5 0.00022871530436046432 0.018418170246401185 0.031132762811263735 0.04062677253751325 0.04806902243579736 0.054119488810350745
1.55 0.00018466211153069144 0.01716429211720215 0.029237829508783928 0.038365171347946106 0.04558568339258083 0.051496829269305995
1.6 0.00014893892457240214 0.015979971729299273 0.02742043930353555 0.036171847700442024 0.043156240835375725 0.048912848880981755
1.65 0.00012000913547065044 0.014863558004328646 0.025682724127463145 0.0340527249986317 0.0407897074619069 0.04637895910991012
1.7 0.0000966098518827279 0.01381305594517501 0.024025793683151313 0.032012272332270865 0.0384934034289564 0.04390476101913644
1.75 0.00007770566393870045 0.012826211639537354 0.022449893435619483 0.0300536811443308 0.03627312570124344 0.04149819758441881
1.8 0.00006244954289900747 0.011900583264272896 0.020954544779674976 0.028179028121248128 0.034133309225750676 0.039165702812687345
1.85 0.00005014996325406669 0.011033600188478125 0.019538668861588438 0.026389424460573064 0.032077179059773905 0.03691234617069901
1.9 0.00004024339613386485 0.010222611958391309 0.018200695490057928 0.024685151864594863 0.030106892881072225 0.03474197114832087
1.95 0.000032271396997253576 0.00946492868109793 0.01693865851029763 0.023065785755704064 0.028223673562023318 0.03265732706480361
2. 0.000025861593570496504 0.008757854099133862 0.015750278942425193 0.02153030631672055 0.02642793170073428 0.03066019347623261
2.05 0.000020711963857612466 0.008098712457903638 0.014633037105612957 0.020077198033832025 0.024719378174948167 0.028751496759406064
2.1 0.000016577874410283923 0.007484870106794551 0.013584234866062984 0.018704538466870306 0.023097126923420117 0.026931418633287667
2.15 0.00001326142343838755 0.006913752638305147 0.01260104906238863 0.01741007699656222 0.021559788268496916 0.02519949653632113
2.2 0.00001060270053307332 0.006382858253458555 0.011680577078280513 0.016191304305382754 0.020105553176641738 0.023554715908425214
2.25 8.472634355599273e-6 0.0058897679429637095 0.01081987545083616 0.01504551334152115 0.01873226891435266 0.021995594533058188
2.3 6.767151732144167e-6 0.005432152989267978 0.010015992324602237 0.01396985249738027 0.017437506598610437 0.020520259179806558
2.35 5.402416616359798e-6 0.005007780222543565 0.00926599448691411 0.012961371707680278 0.01621862116673449 0.01912651485403796
2.4 4.3109559369297365e-6 0.0046145154018566205 0.00856698964992296 0.012017062139830946 0.015072804303003232 0.017811907009594008
2.45 3.4385121120851748e-6 0.0042503250397166285 0.007916144579043525 0.011133890112667522 0.013997130861070552 0.016573777115593866
2.5 2.741489675924707e-6 0.003913276942572737 0.007310699606520604 0.010308825840415151 0.012988599314181774 0.015409311991224474
2.55 2.184886687046925e-6 0.003601539700518529 0.006747980012396374 0.009538867558103433 0.012044166751328788 0.014315587334861924
2.6 1.7406209963530576e-6 0.0033133813255635225 0.006225404703262944 0.008821061543572584 0.011160778918361614 0.01328960587770517
2.65 1.386177597671458e-6 0.0030471672085659405 0.005740492571672663 0.008152518510499111 0.010335395780087003 0.012328330588911213
2.7 1.1035166697406258e-6 0.002801357539631039 0.005290866875731605 0.007530426807084987 0.009565013053635569 0.01142871335032548
2.75 8.781929768811959e-7 0.002574504314933978 0.004874257939041389 0.0069520628167129925 0.008846680135906686 0.010587719505603643
2.8 6.986464056806193e-7 0.0023652480340329114 0.004488504435493883 0.006414798920229995 0.008177514819406553 0.009802348671766914
2.85 5.556308997166694e-7 0.002172314175419757 0.004131553491259549 0.005916109344870854 0.0075547151620114755 0.009069652182028697
2.9 4.4175518896395337e-7 0.001994509523958794 0.0038014598073682756 0.005453574192283881 0.006975568847584701 0.008386747507789671
2.95 3.5111372761927404e-7 0.0018307184116991466 0.0034963839803268306 0.005024881907757921 0.0064374603463824235 0.007750829985693712
3. 2.789903490597309e-7 0.0016798989230611878 0.003214590175004384 0.0046278304245979075 0.005937876157109508 0.0071591821531006156
3.05 2.216204828901373e-7 0.0015410791063720896 0.0029544432833191452 0.0042603271916347085 0.005474408386566726 0.006609180972711134
3.1 1.7600049256760525e-7 0.0014133532259732612 0.002714405683855938 0.003920388268038518 0.005044756898241754 0.006098303204737563
3.15 1.3973489572104317e-7 0.00129587808247297 0.0024930337012188672 0.003606136647842496 0.004646730238026113 0.005624129163207426
3.2 1.1091401626391846e-7 0.0011878694230351503 0.0022889738494944975 0.0033157999568042894 0.0042782455235854415 0.005184345071972796
3.25 8.801606457811254e-8 0.001088598458748103 0.0021009589314727696 0.0030477076463120327 0.003937327463771142 0.004776744215903508
3.3 6.982881258866874e-8 0.0009973885019992697 0.0019278040540840562 0.0028002877928770572 0.0036221066558505947 0.004399227063703744
3.35 5.538697623960053e-8 0.0009136117332969439 0.0017684026107007353 0.002572063597225441 0.0033308172912163998 0.004049800520873795
3.4 4.392218108612998e-8 0.0008366861040448187 0.0016217222723805028 0.002361649663992055 0.0030617943845760096 0.0037265764545969587
3.45 3.482300202797403e-8 0.0007660723793145748 0.001486801022658754 0.00216774813140845 0.0028134706273513646 0.003427769616766861
3.5 2.760306380870475e-8 0.0007012713226145564 0.0013627432640155508 0.00198914471005628 0.002584372953080719 0.0031516950769972557
3.55 2.187558773003993e-8 0.0006418210229594192 0.0012487160185324284 0.001824704680609646 0.002373118890921428 0.0028967652642328473
3.6 1.733309070353322e-8 0.0005872943631603366 0.0011439452404230482 0.0016733688924184386 0.0021784127728399225 0.0026614867034906223
3.65 1.3731200393882827e-8 0.0005372966271319988 0.0010477122539733347 0.001534149797680247 0.001999041850647442 0.0024444565232416924
3.7 1.0875757035175087e-8 0.0004914632431164614 0.0009593503268866566 0.0014061275497277757 0.0018338723706322426 0.0022443587989612692
3.75 8.612538423892132e-9 0.0004494576590193915 0.0008782413860192309 0.0012884461885245377 0.0016818456460565767 0.0020599607893525195
3.8 6.819077610051232e-9 0.0004109693455153025 0.0008038128799505203 0.0011803099317424387 0.001541974161166498 0.0018901091136469463
3.85 5.398149377211075e-9 0.0003757119221774288 0.000735534790699101 0.0010809795857065383 0.001413337734516479 0.0017337259111197111
3.9 4.272586929863988e-9 0.0003434214016060284 0.0006729167951199549 0.0009897690869753617 0.0012950797642815623 0.0015898050174884641
3.95 3.381158486898061e-9 0.00031385454634448714 0.000615505575052364 0.0009060421823079939 0.0011864035737380616 0.001457408187112271
4. 2.6752880880221844e-9 0.0002867873332717001 0.0005628822740920865 0.0008292092522014998 0.0010865688711864266 0.0013356613848247718


==> Results/throughput-mrc-ind-0dot5-th-0dot5-lambda-1.dat <==
0.05 0.04199503513957781 0.04799010159123767 0.04873367554844963 0.048940972940109774 0.04904034175103277 0.04910125763000504
0.1 0.07054331905497498 0.09117251580086794 0.09466742079290918 0.09564887652858256 0.09609001271836631 0.0963512435660471
0.15 0.0888740748772836 0.1288603222748082 0.13736682093944794 0.13991583375543126 0.1410266206698903 0.14166200511264873
0.2 0.09952719726583992 0.16085378410061538 0.17643480312541193 0.18150032296085142 0.18370511470733988 0.18493366338888376
0.25 0.10449120366306582 0.18727411656361123 0.211569264153095 0.220152799959762 0.2239607127780614 0.22605277857410097
0.3 0.1053146824705736 0.20844388255527238 0.2425845977512019 0.25564198625995127 0.2616176174568697 0.26489321765684076
0.35 0.10319618845818805 0.22480209069767187 0.26941179893702755 0.28777599670311793 0.29650102175947884 0.3013199154487475
0.4 0.0990566299559341 0.23684496022596147 0.29208680976347123 0.3164163996075508 0.328449812994978 0.33519504763172603
0.45 0.09359744975567102 0.24508553009188594 0.3107333142822796 0.3414853638432502 0.35732799550994226 0.36638565337404133
0.5 0.08734729314365038 0.25002698210683116 0.3255438356418101 0.3629669990214765 0.3830336237333613 0.3947716275212331
0.55 0.08069935818812124 0.2521458384844162 0.33676140733018073 0.38090431180888423 0.4055047191123581 0.4202531296475284
0.6 0.07394121562585143 0.25188217540183927 0.3446630491157183 0.395393178023207 0.42472215323187046 0.4427567085541675
0.65 0.06727855221686589 0.249634737876651 0.3495456091149721 0.40657454468464904 0.44070980885171485 0.4622397248622033
0.7 0.060854018927416376 0.24575940282915285 0.35171411827629384 0.41462583208424314 0.4535325089278574 0.47869291410006354
0.75 0.05476214278374427 0.24056985952795223 0.3514725591478638 0.41975225994872606 0.46329226908868354 0.49214113945008214
0.8 0.0490610796911343 0.23433969274928806 0.3491168190067432 0.4221786021077185 0.4701234181271441 0.5026425283392703
0.85 0.0437818375193145 0.22730528936246203 0.3449295381070514 0.4221416919854395 0.47418707415656264 0.510286273754858
0.9 0.03893547822562372 0.2196691632300094 0.33917654952967097 0.41988385853201804 0.47566538400601605 0.5151894191821519
0.95 0.03451870972107263 0.211603421265231 0.33210461941175273 0.41564736574934125 0.4747558461284315 0.5174929472400683
1. 0.03051819847809117 0.20325318667917583 0.32394022299129677 0.4096698534610682 0.4716659529986534 0.5173574680040888


==> Results/throughput-mrc-ind-0dot5-th-0dot5-lambda-2.dat <==
0.05 0.020997517569788904 0.023995050795618835 0.024366837774224815 0.024470486470054887 0.024520170875516386 0.02455062881500252
0.1 0.03527165952748749 0.04558625790043397 0.04733371039645459 0.04782443826429128 0.04804500635918316 0.04817562178302355
0.15 0.0444370374386418 0.0644301611374041 0.06868341046972397 0.06995791687771563 0.07051331033494515 0.07083100255632437
0.2 0.04976359863291996 0.08042689205030769 0.08821740156270597 0.09075016148042571 0.09185255735366994 0.09246683169444188
0.25 0.05224560183153291 0.09363705828180562 0.1057846320765475 0.110076399979881 0.1119803563890307 0.11302638928705049
0.3 0.0526573412352868 0.10422194127763619 0.12129229887560095 0.12782099312997564 0.13080880872843484 0.13244660882842038
0.35 0.051598094229094026 0.11240104534883594 0.13470589946851377 0.14388799835155897 0.14825051087973942 0.15065995772437374
0.4 0.04952831497796705 0.11842248011298073 0.14604340488173562 0.1582081998037754 0.164224906497489 0.16759752381586301
0.45 0.04679872487783551 0.12254276504594297 0.1553666571411398 0.1707426819216251 0.17866399775497113 0.18319282668702067
0.5 0.04367364657182519 0.12501349105341558 0.16277191782090505 0.18148349951073825 0.19151681186668065 0.19738581376061656
0.55 0.04034967909406062 0.1260729192422081 0.16838070366509036 0.19045215590444212 0.20275235955617904 0.2101265648237642
0.6 0.036970607812925715 0.12594108770091964 0.17233152455785916 0.1976965890116035 0.21236107661593523 0.22137835427708374
0.65 0.033639276108432946 0.1248173689383255 0.17477280455748606 0.20328727234232452 0.22035490442585742 0.23111986243110166
0.7 0.030427009463708188 0.12287970141457642 0.17585705913814692 0.20731291604212157 0.2267662544639287 0.23934645705003177
0.75 0.027381071391872135 0.12028492976397612 0.1757362795739319 0.20987612997436303 0.23164613454434177 0.24607056972504107
0.8 0.02453053984556715 0.11716984637464403 0.1745584095033716 0.21108930105385926 0.23506170906357204 0.25132126416963513
0.85 0.02189091875965725 0.11365264468123101 0.1724647690535257 0.21107084599271975 0.23709353707828132 0.255143136877429
0.9 0.01946773911281186 0.1098345816150047 0.16958827476483548 0.20994192926600902 0.23783269200300802 0.25759470959107594
0.95 0.017259354860536313 0.1058017106326155 0.16605230970587637 0.20782368287467062 0.23737792306421576 0.25874647362003417
1. 0.015259099239045585 0.10162659333958791 0.16197011149564838 0.2048349267305341 0.2358329764993267 0.2586787340020444
1.05 0.01345693458358251 0.09736993130645899 0.1574445625215244 0.20109036327717364 0.2333041567981596 0.25747938183835894
1.1 0.011840702567226712 0.09308208356732807 0.15256828399784306 0.196699204492109 0.22989817645725497 0.2552416998217558
1.15 0.010397060517203268 0.08880445201112243 0.14742395219828638 0.19176418123120892 0.22572031712525858 0.2520622819426165
1.2 0.009112172280381092 0.08457072832740696 0.14208477042265227 0.18638088192757926 0.22087290538484033 0.24803912558436872
1.25 0.007972208231510193 0.08040800378191985 0.13661504366254001 0.18063736830710317 0.21545409210747865 0.24326993391393714
1.3 0.006963697828303888 0.0763377479434723 0.13107081441664886 0.17461401876484736 0.2095569145315308 0.23785064924860924
1.35 0.006073769111559709 0.07237666536115248 0.1255005277407469 0.16838355441157818 0.2032686141154664 0.23187422412131445
1.4 0.005290302313740499 0.06853744068944043 0.11994570155407376 0.16201120785851866 0.19667018001398298 0.22542962596529445
1.45 0.004602018939550873 0.06482938331262554 0.11444158465802334 0.15555500007773967 0.1898360870068123 0.2186010634110812
1.5 0.003998523043022926 0.06125898244504226 0.10901779006171851 0.14906609583132158 0.18283419727508987 0.21146741675467096
1.55 0.0034703077244286236 0.057830383207848314 0.1036988952533771 0.1425892129994687 0.17572579707123412 0.20410185180107004
1.6 0.0030087369255747884 0.05454579346863539 0.09850500419164503 0.13616306553882068 0.16856574167012375 0.1965715946036931
1.65 0.0026060102663771757 0.05140583039066542 0.09345226818215686 0.12982082371193562 0.16140268471673427 0.18893784422945165
1.7 0.0022551168194913586 0.04840981475177848 0.08855336459425653 0.12359057863460766 0.1542793709699151 0.1812558012480109
1.75 0.0019497822663198784 0.04555602021090263 0.08381793368249478 0.11749580110487576 0.14723297431948967 0.17357479088810315
1.8 0.0016844127385089193 0.042841883855662594 0.07925297470859419 0.11155578713898685 0.14029546571108736 0.1659384614905407
1.85 0.0014540377607220364 0.040264183577516446 0.07486320319556618 0.10578608468741607 0.13349399817711038 0.15838504083046442
1.9 0.0012542540219028144 0.03781918710156084 0.07065137155475003 0.10019889768492203 0.1268512985008502 0.15094763493672542
1.95 0.0010811711722246652 0.0355027768505377 0.06661855556346175 0.09480346494931423 0.12038605711423603 0.1436545560965408
2. 0.0009313604383481664 0.03331055424633977 0.0627644092794244 0.08960641252927162 0.11411330964482413 0.13652966872187033


==> Results/throughput-mrc-ind-0dot5-th-0dot5-lambda-3.dat <==
0.05 0.013998345046525931 0.015996700530412553 0.016244558516149865 0.016313657646703245 0.016346780583677556 0.016367085876668266
0.1 0.023514439684991652 0.03039083860028931 0.031555806930969724 0.031882958842860847 0.03203000423945545 0.03211708118868233
0.15 0.029624691625761226 0.04295344075826939 0.045788940313149284 0.04663861125181036 0.04700887355663 0.0472206683708829
0.2 0.033175732421946616 0.05361792803353844 0.05881160104180393 0.06050010765361704 0.0612350382357797 0.061644554462960764
0.25 0.03483040122102191 0.062424705521203744 0.07052308805103166 0.07338426665325408 0.07465357092602073 0.07535092619136766
0.3 0.035104894156857865 0.06948129418509075 0.08086153258373391 0.08521399541998374 0.08720587248562327 0.08829773921894715
0.35 0.034398729486062804 0.07493403023255737 0.08980393297900932 0.09592533223437291 0.09883367391982655 0.10043997181624942
0.4 0.03301887665197799 0.07894832007532043 0.09736226992115697 0.10547213320251671 0.10948327099832567 0.11173168254390815
0.45 0.031199149918557035 0.08169517669729545 0.10357777142742673 0.11382845461441687 0.11910933183664746 0.12212855112467998
0.5 0.02911576438121676 0.0833423273689437 0.10851461188060336 0.12098899967382565 0.12767787457778756 0.13159054250707863
0.55 0.026899786062707164 0.08404861282813855 0.11225380244339325 0.12696810393629432 0.1351682397041189 0.14008437654917558
0.6 0.02464707187528387 0.08396072513394638 0.1148876830385727 0.1317977260077355 0.1415740510772899 0.1475855695180556
0.65 0.022426184072288566 0.08321157929221676 0.11651520303832383 0.1355248482282161 0.14690326961723818 0.15407990828740134
0.7 0.0202846729758056 0.08191980094305117 0.11723803942543166 0.13820861069474824 0.15117750297595295 0.15956430470002175
0.75 0.018254047594581362 0.08018995317598418 0.11715751971595477 0.13991741998290877 0.1544307563628944 0.16404704648336008
0.8 0.016353693230378056 0.07811323091642929 0.11637227300224759 0.1407262007025727 0.1567078060423811 0.16754750944642288
0.85 0.014593945839771569 0.07576842978748721 0.11497651270235028 0.14071389732847958 0.1580623580521873 0.17009542458495222
0.9 0.012978492741874634 0.07322305441000335 0.11305884984322395 0.13996128617733966 0.15855512800200552 0.17172980639405075
0.95 0.011506236573690843 0.07053447375507689 0.11070153980391752 0.13854912191644708 0.1582519487094775 0.17249764908002355
1. 0.010172732826030368 0.06775106222639192 0.10798007433043225 0.13655661782035614 0.15722198433288476 0.17245248933469692
1.05 0.00897128972238828 0.06491328753763927 0.10496304168101621 0.1340602421847822 0.1555361045321061 0.17165292122557219
1.1 0.007893801711484523 0.062054722378218456 0.10171218933189488 0.1311328029947387 0.15326545097150263 0.17016113321450316
1.15 0.006931373678135431 0.05920296800741504 0.09828263479885778 0.12784278748747285 0.15048021141683934 0.16804152129507785
1.2 0.006074781520254092 0.05638048555160462 0.09472318028176811 0.12425392128505272 0.14724860358989336 0.16535941705624554
1.25 0.0053148054876734655 0.05360533585461347 0.0910766957750271 0.12042491220473603 0.14363606140498653 0.1621799559426257
1.3 0.004642465218869255 0.050891831962314574 0.0873805429444321 0.11640934584323105 0.1397046096876866 0.15856709949907202
1.35 0.004049179407706498 0.04825111024076824 0.08366701849383112 0.11225570294105194 0.13551240941031073 0.1545828160808761
1.4 0.003526868209160383 0.04569162712629387 0.07996380103604962 0.10800747190567973 0.13111345334265626 0.1502864173101975
1.45 0.0030680126263672265 0.04321958887508362 0.07629438977201548 0.1037033333851598 0.12655739133787494 0.14573404227405437
1.5 0.0026656820286819335 0.0408393216300283 0.07267852670781258 0.09937739722088135 0.12188946485006034 0.14097827783644784
1.55 0.002313538482952414 0.038553588805232235 0.06913259683558474 0.09505947533297913 0.11715053138082271 0.13606790120071327
1.6 0.002005824617049848 0.036363862312423535 0.0656700027944299 0.0907753770258803 0.11237716111341566 0.13104772973579518
1.65 0.0017373401775847915 0.03427055359377716 0.0623015121214383 0.08654721580795764 0.10760178981115687 0.12595856281963533
1.7 0.0015034112129942527 0.032273209834518896 0.05903557639617085 0.08239371908973815 0.10285291397994299 0.12083720083200675
1.75 0.0012998548442132419 0.03037068014060164 0.055878622454996335 0.07833053406991693 0.09815531621299285 0.11571652725873516
1.8 0.001122941825672607 0.0285612559037752 0.0528353164723964 0.07437052475932494 0.0935303104740587 0.11062564099369433
1.85 0.0009693585071480225 0.026842789051677505 0.04990880213037721 0.07052405645827704 0.08899599878473975 0.1055900272203089
1.9 0.0008361693479352074 0.025212791401040477 0.04710091436983323 0.06679926512328123 0.08456753233390003 0.10063175662448356
1.95 0.0007207807814831036 0.023668517900358586 0.04441237037564138 0.06320230996620978 0.08025737140949103 0.09576970406436111
2. 0.0006209069588987721 0.022207036164226503 0.041842939519616276 0.05973760835284781 0.07607553976321621 0.09101977914791375
2.05 0.0005345376959259269 0.020825284362954423 0.03939159399516762 0.05640805263601948 0.07202987006164922 0.086395162412252
2.1 0.00045990879590302705 0.019520119234911794 0.03705664184255745 0.053215208996471045 0.06812623796387444 0.0819065419371556
2.15 0.00039547480949181406 0.018288355731682245 0.03483584399800267 0.050159498694743246 0.06436878310862996 0.07756234624829203
2.2 0.0003398842116012863 0.017126799583587246 0.03272651691403519 0.04724036237872613 0.06076011590771061 0.07336897026881117
2.25 0.00029195691974148415 0.016032273881625866 0.030725622200631283 0.04445640826133092 0.05730150954217071 0.06933099186329066
2.3 0.00025066404034407926 0.015001640607633116 0.0288298446325409 0.04180554509485804 0.05399307695817239 0.06545137719056843
2.35 0.00021510970590281532 0.014031817904045285 0.027035659762384825 0.039285100935230556 0.050833932974133536 0.06173167364980219
2.4 0.00018451485259410379 0.013119793754916818 0.025339392274536823 0.03689192872025742 0.04782234185292324 0.0581721896764038
2.45 0.00015820278258529212 0.012262636647911931 0.02373726611369244 0.03462249968969305 0.04495585087377582 0.05477216103119222
2.5 0.0001355863553846591 0.011457503700408628 0.022225447325827628 0.032472985657912595 0.04223141056880385 0.05152990353743997
2.55 0.00011615665668005176 0.010701646659356898 0.0208000804587751 0.030439331117899045 0.039645482377400655 0.048442952466029414
2.6 0.00009947299988497272 0.009992416122223678 0.019457319285416073 0.02851731611242311 0.03719413452642147 0.04550818895808514
2.65 0.00008515412409894632 0.009327264273550217 0.018193352534647125 0.02670261075826438 0.0348731269715152 0.04272195401564187
2.7 0.00007287046167019708 0.008703746386908162 0.017004425243809174 0.024990822254846515 0.03267798624109524 0.040080150691884205
2.75 0.00006233735848749823 0.008119521304143312 0.015886856280990142 0.023377535151918753 0.030604071014055843 0.037578335180188875
2.8 0.00005330914013479785 0.007572351071667757 0.01483705252621913 0.021858345593510554 0.02864662923941487 0.0352117975415895
2.85 0.0000455739268405801 0.007060099886337059 0.013851520146775882 0.020428890198640658 0.02680084757402454 0.03297563282876881
2.9 0.00003894910955399473 0.006580732480339569 0.012926873353216916 0.019084870184019696 0.025061893875969073 0.030864803365700882
2.95 0.000033277408357980026 0.006132312054907984 0.01205984097892055 0.017822071280950726 0.02342495344852311 0.028874192929549253
3. 0.00002842344271215131 0.005712997855991373 0.011247271186584163 0.01663637994824861 0.021885259684341764 0.026998653558646387


==> Results/throughput-mrc-ind-0dot5-th-0dot5-lambda-4.dat <==
0.05 0.009766796636267203 0.011757910673895094 0.012042809624782517 0.012121544870988545 0.012158164217234552 0.012180308775775764
0.1 0.015262450645472055 0.021707843854766595 0.023032027233951837 0.023423708405398858 0.023594896135925705 0.02369335996600701
0.15 0.017887830195046913 0.029657270862889634 0.032762086035942786 0.03379222280382442 0.034241995159020606 0.03449147148300774
0.2 0.018635391976437626 0.03566393029218339 0.04108514456215832 0.0431040761966799 0.044017348824949745 0.04451774148605342
0.25 0.018200808367099225 0.03991518232249695 0.0479346482939907 0.051252513676556435 0.05283328521517767 0.05370709198705401
0.3 0.0170653050179644 0.042653963139171316 0.05332084131799174 0.058164900143806 0.06060869269804134 0.061991056258360586
0.35 0.015556180606990653 0.044135054012224416 0.057314904817425905 0.06381096932437837 0.06728043170037393 0.06930504271620481
0.4 0.013891113364619035 0.044600752685014164 0.060030441636802136 0.06820309869527363 0.07281138025641488 0.07559606553442105
0.45 0.012210451135521187 0.04426870089073016 0.06160646511537788 0.07139132676491096 0.0771942768346477 0.08082921680323096
0.5 0.010600621606907812 0.043327108835931806 0.062193530957451615 0.07345562459611765 0.08045172277154863 0.08499186666377997
0.55 0.009111002159836576 0.041934293255024055 0.061943334637519214 0.07449730878483313 0.08263328424559709 0.08809529442152594
0.6 0.00776599027616427 0.040220565819390715 0.06100147120809175 0.07463082606957923 0.08381077330110998 0.0901739799850438
0.65 0.006573566801232098 0.03829125036993254 0.059502810849223396 0.07397659835632275 0.08407267803634154 0.09128308055864937
0.7 0.0055313086874814186 0.036230092835211725 0.05756889992549748 0.07265522539781187 0.08351849460197801 0.09149471926842676
0.75 0.004630557178547041 0.034102640772480416 0.05530684892540433 0.07078308662454871 0.08225347605439072 0.0908936823145175
0.8 0.003859260610173951 0.031959367653097 0.05280925733546526 0.06846923388501061 0.08038410178462636 0.0895730184736059
0.85 0.003203872151403648 0.029838439365700648 0.05015482073382856 0.06581339238656078 0.07801440496049906 0.08762990449991577
0.9 0.00265057985658578 0.027768093326870733 0.04740935257828009 0.06290486206849472 0.07524317675174973 0.08516201160125253
0.95 0.0021860702849854693 0.0257686417771097 0.044627026571257784 0.05982211640533716 0.07216198948686417 0.0822644977980147
1. 0.0017979708552454522 0.02385413207331161 0.041851704040505214 0.0566329164675104 0.06885393763230162 0.07902766511268978
1.05 0.0014750749188938725 0.022033705812024833 0.039118255660544 0.05339478587837186 0.06539297662486254 0.07553525961228119
1.1 0.001207423423367953 0.020312700458104807 0.03645382013861963 0.05015572149917522 0.06184373725259332 0.07186335344265074
1.15 0.0009862951188643933 0.01869353501980532 0.03387896646324772 0.04695504207407808 0.05826170118891967 0.06807972684943449
1.2 0.0008041413995930396 0.01717641720755767 0.03140874306208437 0.04382430111275335 0.054693636774171925 0.06424366025308556
1.25 0.0006544904597190364 0.015759904653186326 0.029053608528823535 0.040788210424412545 0.05117820995597141 0.060406047644794604
1.3 0.000531837298341675 0.014441347852228559 0.026820245906858917 0.0378655369815613 0.04774670132298818 0.05660974952225587
1.35 0.00043153034426182663 0.013217237903550932 0.024712266993739854 0.03506994853551607 0.044423775121219575 0.05289011369656796
1.4 0.00034966143767094183 0.012083478036276228 0.022730815615755972 0.03241079311712112 0.04122825935703422 0.049275603702504236
1.45 0.0002829631212715108 0.011035594392697407 0.020875079954725387 0.029893804755143378 0.03817390730146707 0.04578848596852242
1.5 0.00022871530436046432 0.01006889856763934 0.01914272425303659 0.027521732924233006 0.035270119907796604 0.042445537561400924
1.55 0.00018466211153069144 0.00917861194416607 0.01753024990829247 0.025294896830640363 0.032522615981517664 0.03925874577832082
1.6 0.00014893892457240214 0.008359959851482484 0.016033295325700424 0.023211668027092777 0.029934042617294022 0.036235978931111926
1.65 0.00012000913547065044 0.007608241938311718 0.0146468830814401 0.021268886321870652 0.027504522688297877 0.03338161433351861
1.7 0.0000966098518827279 0.0069188838416371305 0.013365622067592339 0.019462214753967724 0.025232139284895545 0.03069711484536635
1.75 0.00007770566393870045 0.00628747418017593 0.012183871405338224 0.0177864397363234 0.02311335917858183 0.028181549486479017
1.8 0.00006244954289900747 0.0057097900653405725 0.011095872068516813 0.016235722468527877 0.02114339883313895 0.025832056771892365
1.85 0.00005014996325406669 0.005181813658271947 0.010095851376972664 0.014803807499359521 0.019316537368106537 0.023644251705955095
1.9 0.00004024339613386485 0.004699741775344191 0.009178104809292886 0.01348419395976964 0.017626381340470874 0.021612578965084842
1.95 0.000032271396997253576 0.004259990128168308 0.008337058950768202 0.012270274548035835 0.016066086362906806 0.019730615840261617
2. 0.000025861593570496504 0.003859193454736318 0.00756731883312715 0.01115544687310756 0.014628540511139806 0.017991329124676245
2.05 0.000020711963857612466 0.003494202537692002 0.00686370243350106 0.010133201279166257 0.01330651425937245 0.016387290423859554
2.1 0.000016577874410283923 0.0031620788992247693 0.006221264675353206 0.00919718880381866 0.01209278137481527 0.014910854420859106
2.15 0.00001326142343838755 0.0028600877982584275 0.005635312907369614 0.008341272476772108 0.010980214840370425 0.01355430451669124
2.2 0.00001060270053307332 0.0025856900253746215 0.005101415521093865 0.007559564752735292 0.009961861487812706 0.012309970040744097
2.25 8.472634355599273e-6 0.0023365328871535434 0.004615405098202476 0.00684645349541451 0.009030998633363499 0.011170318929046161
2.3 6.767151732144167e-6 0.0021104406887473845 0.004173377247995802 0.0061966185900183815 0.008181175627765406 0.010128029432035146
2.35 5.402416616359798e-6 0.0019054049571654236 0.0037716860997086894 0.005605040959134134 0.007406242873334472 0.00917604406108806
2.4 4.3109559369297365e-6 0.001719574594519126 0.00340693724793588 0.005067005489522308 0.006700370526719845 0.008307608631316464
2.45 3.4385121120851748e-6 0.0015512461076817494 0.0030759788086981406 0.0045780991429816625 0.0060580588012967085 0.007516298918579389
2.5 2.741489675924707e-6 0.0013988540263572711 0.0027758911248145397 0.004134205320252771 0.005474141508320678 0.006796037128848745
2.55 2.184886687046925e-6 0.001260961593781213 0.00250397555914271 0.0037314953701228608 0.004943784230913039 0.006141100082534379
2.6 1.7406209963530576e-6 0.0011362517918891261 0.0022577427301631457 0.0033664179836219122 0.004462478308428643 0.005546120747431474
2.65 1.386177597671458e-6 0.0010235187447563876 0.0020349004739500204 0.0030356870827191224 0.004026031619008725 0.005006084512275347
2.7 1.1035166697406258e-6 0.0009216595296176963 0.0018333417577558217 0.002736268701665409 0.0036305569830455 0.004516321378046962
2.75 8.781929768811959e-7 0.0008296664131597238 0.0016511327214871808 0.0024653672646942114 0.00327245886762303 0.004072495054956776
2.8 6.986464056806193e-7 0.0007466195215199698 0.0014865009827644954 0.002220411584020821 0.0029484189494727486 0.0036705897877714663
2.85 5.556308997166694e-7 0.000671679945093416 0.0013378243077523074 0.0019990408350132544 0.00265538098936771 0.0033068955888908035
2.9 4.4175518896395337e-7 0.0006040832734999815 0.0012036197224206842 0.001799090709298557 0.0023905353820682746 0.0029779924352627833
2.95 3.5111372761927404e-7 0.0005431335516165969 0.0010825331164089399 0.0016185798998675878 0.0021513036709583286 0.002680733879763679
3. 2.789903490597309e-7 0.00048819764419782155 0.0009733293734144341 0.0014556970335927108 0.001935323253587098 0.0024122304380602617
3.05 2.216204828901373e-7 0.0004386999941040972 0.0008748830473325961 0.0013087881347762695 0.0017404324518223186 0.002169833036295031
3.1 1.7600049256760525e-7 0.00039411775737038747 0.0007861695916526973 0.0011763446773709581 0.0015646560767798182 0.001951116741435551
3.15 1.3973489572104317e-7 0.0003539762971469743 0.0007062571403707925 0.0010569922624521515 0.0014061915828269562 0.0017538649431834033
3.2 1.1091401626391846e-7 0.0003178450178194798 0.0006342988314991164 0.0009494799406016549 0.0012633958756293636 0.0015760541124963106
3.25 8.801606457811254e-8 0.00028533352027419794 0.0005695256587731915 0.0008526701854106727 0.0011347728154233352 0.0014158392257318708
3.3 6.982881258866874e-8 0.00025608805924173664 0.0005112398330852906 0.0007655295137560691 0.0010189614375875923 0.0012715399140267138
3.35 5.538697623960053e-8 0.00022978828386252144 0.0004588086322515851 0.0006871197403574164 0.000914724897407447 0.001141627373767709
3.4 4.392218108612998e-8 0.00020614424301818003 0.00041165871573625143 0.0006165898479649884 0.0008209401340247423 0.001024712055007821
3.45 3.482300202797403e-8 0.00018489363751934712 0.000369270879730851 0.0005531684500086634 0.00073658823939728 0.0009195321296663612
3.5 2.760306380870475e-8 0.000165799301895253 0.00033117522736960325 0.0004961568193530165 0.0006607455111759284 0.0008249427296673299
3.55 2.187558773003993e-8 0.00014864689926408266 0.00029694672872738613 0.00044492245470568743 0.0005925751633485042 0.000739905936249075
3.6 1.733309070353322e-8 0.00013324281354884496 0.00026620114548995 0.0003988931549981182 0.0005313196649506534 0.0006634814950325051
3.65 1.3731200393882827e-8 0.00011941222412219746 0.00023859129572119847 0.00035755157152704943 0.0004762936748238063 0.0005948182266592974
3.7 1.0875757035175087e-8 0.00010699734879745128 0.00021380363490662555 0.0003204302076606004 0.00042687753906321007 0.0005331460995521617
3.75 8.612538423892132e-9 0.00009585584191901731 0.0001915551303676985 0.00028710683635375966 0.00038251131724594705 0.0004777689293164024
3.8 6.819077610051232e-9 0.00008585933513247934 0.0001715904071697959 0.0002572003064814066 0.00034268930358891374 0.00042805766824623176
3.85 5.398149377211075e-9 0.00007689210922453116 0.00015367914474858396 0.00023036671000129218 0.00030695500972343167 0.00038344424811845545
3.9 4.272586929863988e-9 0.00006884988620910366 0.00013761370462377998 0.0002062958831347553 0.00027489657666873675 0.00034341593977641724
3.95 3.381158486898061e-9 0.00006163873159360443 0.00012320697073070353 0.00018470821604506084 0.00024614258474817173 0.0003075101937884485
4. 2.6752880880221844e-9 0.000055174057484724396 0.00011029038505890481 0.00016535174685729869 0.00022035823154208583 0.0002753099275914075


==> Results/throughput-sel-0dot5-th-0dot5-lambda-1.dat <==
0.05 0.04199503513957781 0.04722715676640752 0.04799939129202144 0.04828967515204997 0.048447942320174964 0.048551128585714726
0.1 0.07054331905497498 0.08886784198863 0.09192711738442519 0.09309382364726115 0.0937314493518318 0.09414731799981076
0.15 0.0888740748772836 0.12501728052755648 0.13174341455145408 0.13435860437423422 0.1357941070315023 0.1367315986356336
0.2 0.09952719726583992 0.15592087201648364 0.16748317909346688 0.17208029128832433 0.1746189338981865 0.1762804554174903
0.25 0.10449120366306582 0.1819175730507172 0.19924073969227168 0.20629658603579792 0.21022189201486216 0.21279848365200893
0.3 0.1053146824705736 0.20339883001430992 0.22715636559501384 0.23707909270469585 0.24264639089927006 0.24631391512661127
0.35 0.10319618845818805 0.2207792751451374 0.2514045750650679 0.26452678262243173 0.2719585941100059 0.27687483871756985
0.4 0.0990566299559341 0.23447626308383238 0.27218419410203903 0.2887603166206453 0.2982433809573061 0.3045459774378462
0.45 0.09359744975567102 0.24489600047146012 0.28971004705411857 0.3099171190884665 0.3216008491615065 0.3294059140362024
0.5 0.08734729314365038 0.25242454738762843 0.3042061241342002 0.3281471166709115 0.3421432700155644 0.35154468127586813
0.55 0.08069935818812124 0.2574223784311243 0.3159000556552076 0.3436090675154006 0.3599924272880857 0.3710616519874188
0.6 0.07394121562585143 0.26022150826380985 0.32501872159661427 0.35646741645613 0.37527728603306604 0.38806367884733356
0.65 0.06727855221686589 0.26112443139953345 0.33178483264163267 0.3668896187278118 0.3881319487156988 0.40266344536747695
0.7 0.060854018927416376 0.26040431465484287 0.33641433140951055 0.37504388054506554 0.39869386447715666 0.41497799844798244
0.75 0.05476214278374427 0.2583060253834389 0.33911447773304365 0.38109726969785346 0.4071022636271159 0.42512743959209515
0.8 0.0490610796911343 0.25504768914360754 0.3400824978163745 0.3852141535221343 0.41349679410555207 0.4332337569524198
0.85 0.0437818375193145 0.2508225544562359 0.339504692868752 0.38755492540404873 0.4180163401123828 0.43941978414340516
0.9 0.03893547822562372 0.24580100580395728 0.3375559176835764 0.3882749844766014 0.42079800568282577 0.4438082745088757
0.95 0.03451870972107263 0.2401326136961373 0.3343993532492682 0.38752393643113925 0.4219762479320405 0.44652108151850106
1. 0.03051819847809117 0.23394814614593884 0.33018650966873203 0.38544498642190356 0.42168214618634414 0.44767843737358143


==> Results/throughput-sel-0dot5-th-0dot5-lambda-2.dat <==
0.05 0.020997517569788904 0.02361357838320376 0.02399969564601072 0.024144837576024984 0.024223971160087482 0.024275564292857363
0.1 0.03527165952748749 0.044433920994315 0.045963558692212594 0.04654691182363058 0.0468657246759159 0.04707365899990538
0.15 0.0444370374386418 0.06250864026377824 0.06587170727572704 0.06717930218711711 0.06789705351575115 0.0683657993178168
0.2 0.04976359863291996 0.07796043600824182 0.08374158954673344 0.08604014564416217 0.08730946694909325 0.08814022770874515
0.25 0.05224560183153291 0.0909587865253586 0.09962036984613584 0.10314829301789896 0.10511094600743108 0.10639924182600446
0.3 0.0526573412352868 0.10169941500715496 0.11357818279750692 0.11853954635234792 0.12132319544963503 0.12315695756330564
0.35 0.051598094229094026 0.1103896375725687 0.12570228753253396 0.13226339131121587 0.13597929705500295 0.13843741935878492
0.4 0.04952831497796705 0.11723813154191619 0.13609209705101952 0.14438015831032264 0.14912169047865306 0.1522729887189231
0.45 0.04679872487783551 0.12244800023573006 0.14485502352705928 0.15495855954423324 0.16080042458075325 0.1647029570181012
0.5 0.04367364657182519 0.12621227369381421 0.1521030620671001 0.16407355833545575 0.1710716350077822 0.17577234063793407
0.55 0.04034967909406062 0.12871118921556216 0.1579500278276038 0.1718045337577003 0.17999621364404286 0.1855308259937094
0.6 0.036970607812925715 0.13011075413190493 0.16250936079830713 0.178233708228065 0.18763864301653302 0.19403183942366678
0.65 0.033639276108432946 0.13056221569976673 0.16589241632081633 0.1834448093639059 0.1940659743578494 0.20133172268373847
0.7 0.030427009463708188 0.13020215732742144 0.16820716570475527 0.18752194027253277 0.19934693223857833 0.20748899922399122
0.75 0.027381071391872135 0.12915301269171944 0.16955723886652183 0.19054863484892673 0.20355113181355794 0.21256371979604757
0.8 0.02453053984556715 0.12752384457180377 0.17004124890818725 0.19260707676106714 0.20674839705277603 0.2166168784762099
0.85 0.02189091875965725 0.12541127722811796 0.169752346434376 0.19377746270202437 0.2090081700561914 0.21970989207170258
0.9 0.01946773911281186 0.12290050290197864 0.1687779588417882 0.1941374922383007 0.21039900284141289 0.22190413725443786
0.95 0.017259354860536313 0.12006630684806865 0.1671996766246341 0.19376196821556962 0.21098812396602026 0.22326054075925053
1. 0.015259099239045585 0.11697407307296942 0.16509325483436602 0.19272249321095178 0.21084107309317207 0.22383921868679071
1.05 0.01345693458358251 0.11368074606468652 0.16252870319419319 0.19108724895191836 0.21002139719731602 0.22369916144060417
1.1 0.011840702567226712 0.1102357333697893 0.159570443020464 0.18892084695859365 0.20859040258596823 0.2228979611634237
1.15 0.010397060517203268 0.1066817407648432 0.1562775130912684 0.1862842399094221 0.20660695731867423 0.22149157876469333
1.2 0.009112172280381092 0.10305553664016615 0.1527038099881805 0.18323468438061383 0.20412733896017887 0.2195341477846333
1.25 0.007972208231510193 0.09938864557653386 0.14889835128603487 0.17982574666911227 0.20120512292908746 0.21707781244706542
1.3 0.006963697828303888 0.0957079733399244 0.14490555234404998 0.17610734437862946 0.19789110700622536 0.21417259733157096
1.35 0.006073769111559709 0.09203636694395262 0.14076550942320867 0.17212581733231236 0.19423326785665185 0.21086630616076696
1.4 0.005290302313740499 0.08839311426028708 0.13651428347776715 0.1679240221770302 0.1902767456992587 0.2072044472592633
1.45 0.004602018939550873 0.08479438806494524 0.13218418029622003 0.1635414457677832 0.18606385353029775 0.20323018330338935
1.5 0.003998523043022926 0.08125363952070168 0.12780402374575608 0.15901433307136797 0.18163410757344944 0.19898430305015205
1.55 0.0034703077244286236 0.07778194600803187 0.12339941974493984 0.154375825910751 0.17702427588803793 0.19450521281053895
1.6 0.0030087369255747884 0.074388317999132 0.11899300928758712 0.14965610939142412 0.17226844231910432 0.1898289455181999
1.65 0.0026060102663771757 0.07107996937240406 0.11460470939633924 0.14488256331288835 0.16739808321666874 0.18498918533869046
1.7 0.0022551168194913586 0.06786255522508224 0.11025194132313186 0.14007991627785787 0.1624421545862544 0.1800173058664716
1.75 0.0019497822663198784 0.06474038088494709 0.10594984565675707 0.13527040057324508 0.1574271875573407 0.17494242006510718
1.8 0.0016844127385089193 0.061716585466083 0.10171148426314086 0.13047390621528482 0.15237739027034486 0.1697914402193855
1.85 0.0014540377607220364 0.05879330296995336 0.09754802918649107 0.12570813283034274 0.14731475448511838 0.1645891462846019
1.9 0.0012542540219028144 0.05597180360909871 0.09346893879157947 0.12098873828726289 0.14225916540464784 0.15935826113675824
1.95 0.0010811711722246652 0.05325261773058881 0.08948212153898472 0.1163294832098821 0.13722851338596062 0.15411953134610087
2. 0.0009313604383481664 0.050635644441978885 0.08559408786453733 0.11174237068318457 0.13223880637638036 0.14889181221420542


==> Results/throughput-sel-0dot5-th-0dot5-lambda-3.dat <==
0.05 0.013998345046525931 0.015742385588802504 0.015999797097340465 0.016096558384016624 0.016149314106724915 0.016183709528571445
0.1 0.023514439684991652 0.029622613996209985 0.03064237246147503 0.03103127454908695 0.03124381645061027 0.03138243933326973
0.15 0.029624691625761226 0.0416724268425189 0.04391447151715146 0.044786201458078184 0.04526470234383432 0.04557719954521199
0.2 0.033175732421946616 0.05197362400549449 0.05582772636448879 0.05736009709610776 0.058206311299394804 0.058760151805828484
0.25 0.03483040122102191 0.0606391910169058 0.06641357989742408 0.0687655286785996 0.07007396400495441 0.07093282788400335
0.3 0.035104894156857865 0.0677996100047701 0.07571878853167151 0.07902636423489895 0.08088213029975733 0.08210463837553836
0.35 0.034398729486062804 0.0735930917150459 0.0838015250216894 0.08817559420747727 0.09065286470333479 0.09229161290585557
0.4 0.03301887665197799 0.07815875436127735 0.09072806470067928 0.09625343887354765 0.09941446031910049 0.10151532581261191
0.45 0.031199149918557035 0.08163200015715338 0.09657001568470622 0.10330570636282206 0.10720028305383507 0.10980197134539983
0.5 0.02911576438121676 0.08414151579587628 0.10140204137806708 0.10938237222363761 0.11404775667185524 0.11718156042528977
0.55 0.026899786062707164 0.0858074594770415 0.10530001855173618 0.1145363558384677 0.11999747576269686 0.12368721732914162
0.6 0.02464707187528387 0.08674050275460359 0.10833957386553854 0.11882247215204388 0.12509242867768966 0.12935455961577963
0.65 0.022426184072288566 0.08704147713317767 0.11059494421387708 0.12229653957593598 0.1293773162385642 0.13422114845582314
0.7 0.0202846729758056 0.08680143821828104 0.1121381104698368 0.12501462684835474 0.13289795482571773 0.13832599948265809
0.75 0.018254047594581362 0.08610200846114596 0.11303815924434715 0.12703242323261665 0.13570075454237027 0.14170914653069536
0.8 0.016353693230378056 0.08501589638120237 0.11336083260545762 0.12840471784071023 0.13783226470184817 0.14441125231746918
0.85 0.014593945839771569 0.0836075181520787 0.11316823095625064 0.12918497513468274 0.13933878003746075 0.14647326138113556
0.9 0.012978492741874634 0.08193366860131898 0.11251863922785849 0.1294249948255332 0.14026600189427407 0.14793609150295617
0.95 0.011506236573690843 0.08004420456537939 0.11146645108309013 0.12917464547704757 0.14065874931068204 0.14884036050616986
1. 0.010172732826030368 0.07798271538197976 0.11006216988957769 0.12848166214063517 0.14056071539544895 0.1492261457911948
1.05 0.00897128972238828 0.07578716404312455 0.10835246879612913 0.1273914993012793 0.14001426479821102 0.14913277429373617
1.1 0.007893801711484523 0.07349048891319293 0.10638029534697624 0.12594723130572985 0.1390602683906468 0.14859864077561782
1.15 0.006931373678135431 0.07112116050989538 0.10418500872751199 0.12418949327294737 0.13773797154578166 0.14766105250979364
1.2 0.006074781520254092 0.06870369109344444 0.10180253999212095 0.12215645625374348 0.13608489264012058 0.1463560985230911
1.25 0.0053148054876734655 0.06625909705102252 0.09926556752402332 0.11988383111274196 0.13413674861939257 0.14471854163137862
1.3 0.004642465218869255 0.06380531555994938 0.09660370156269928 0.1174048962524181 0.1319274046708143 0.14278173155437712
1.35 0.004049179407706498 0.06135757796263505 0.09384367294880573 0.11475054488820825 0.12948884523776785 0.14057753744051088
1.4 0.003526868209160383 0.05892874284019133 0.09100952231851113 0.11194934811801938 0.12685116379950445 0.13813629817284004
1.45 0.0030680126263672265 0.05652959204329722 0.08812278686414732 0.10902763051185613 0.1240425690201988 0.135486788868926
1.5 0.0026656820286819335 0.05416909301380082 0.08520268249717004 0.10600955538091085 0.12108940504896441 0.13265620203343154
1.55 0.002313538482952414 0.05185463067202086 0.08226627982995906 0.10291721727383264 0.1180161839253567 0.12967014187369005
1.6 0.002005824617049848 0.04959221199942122 0.079328672858391 0.09977073959428188 0.11484562821273468 0.12655263034546432
1.65 0.0017373401775847915 0.04738664624826932 0.07640313959755946 0.09658837554192548 0.1115987221444457 0.12332612355912691
1.7 0.0015034112129942527 0.0452417034833881 0.07350129421542104 0.09338661085190497 0.10829476972416945 0.12001153724431472
1.75 0.0012998548442132419 0.043160253923298454 0.0706332304378389 0.0901802670488314 0.10495145837156228 0.11662828004340689
1.8 0.001122941825672607 0.04114439031072187 0.06780765617542701 0.08698260414352287 0.10158492684689606 0.11319429347958973
1.85 0.0009693585071480225 0.03919553531330211 0.06503201945766046 0.08380542188689487 0.09820983632341192 0.10972609752306745
1.9 0.0008361693479352074 0.03731453573939937 0.06231262586105347 0.08065915885817604 0.09483944360309969 0.10623884075784047
1.95. 0.0007207807814831036 0.03550174515372593 0.05965474769265671 0.07755298880658866 0.09148567559064151 0.10274635423073564
2. 0.0006209069588987721 0.03375709629465263 0.05706272524302503 0.07449491378879003 0.0881592042509207 0.09926120814280412
2.05 0.0005345376959259269 0.032080164529564886 0.05454006045879854 0.07149185375100402 0.08486952137811879 0.09579477062035696
2.1 0.00045990879590302705 0.030470223436207648 0.05208950340763189 0.06854973229652404 0.08162501259882679 0.09235726787776152
2.15 0.00039547480949181406 0.028926293465703027 0.0497131319204223 0.06567355845798162 0.07843303011821569 0.0889578451564442
2.2 0.0003398842116012863 0.027447184525707154 0.047412424799936015 0.06286750436084039 0.07529996379718339 0.08560462789355978
2.25 0.00029195691974148415 0.026031533218749583 0.04518832898293333 0.0601349787214025 0.07223131021992005 0.08230478263932345
2.3 0.00025066404034407926 0.024677835379857634 0.043041321036261126 0.057478696170442434 0.06923173947586495 0.07906457730376966
2.35 0.00021510970590281532 0.023384474477837446 0.04097146335732259 0.054900742433471095 0.06630515943787446 0.07588944037147158
2.4 0.00018451485259410379 0.022149746374810875 0.038978455436781065 0.05240263543156093 0.06345477736998512 0.07278401877643043
2.45 0.00015820278258529212 0.02097188087766392 0.0370616805270912 0.04998538239353061 0.06068315874387785 0.0697522341789597
2.5 0.0001355863553846591 0.019849060461889275 0.035220248045065544 0.047649533091875536 0.05799228318341502 0.06679733743190751
2.55 0.00011615665668005176 0.018779436501915044 0.03345303202058727 0.04539522933176101 0.0553835974917664 0.06392196106500693
2.6 0.00009947299988497272 0.01776114330159397 0.03175870588722283 0.04322225083542349 0.05285806574622888 0.06112816965380696
2.65 0.00008515412409894632 0.01679231018326658 0.03013577389405001 0.04113005767385309 0.05041621647207973 0.05841750797343397
2.7 0.00007287046167019708 0.015871071863060672 0.0285825994017641 0.03911782940424002 0.04805818692918312 0.055791046867695794
2.75 0.00006233735848749823 0.014995577313251424 0.027097430310211786 0.0371845010757745 0.04578376456393966 0.053249426790913774
2.8 0.00005330914013479785 0.01416399728904306 0.025678421849003395 0.03532879626832172 0.04359242569480226 0.05079289900349511
2.85 0.0000455739268405801 0.013374530676620835 0.024323656947916203 0.03354925732867657 0.04148337151241394 0.04842136442295016
2.9 0.00003894910955399473 0.012625409801340677 0.02303116438941954 0.031844272967737584 0.039455561485641735 0.04613441014991329
1.95 0.000033277408357980026 0.011914904819151048 0.02179893493190897 0.030212103379364506 0.037507744272774875 0.04393134370407241
3. 0.00002842344271215131 0.011241327300484905 0.02062493557914309 0.028650903038086595 0.03563848624311841 0.0418112250178618


==> Results/throughput-sel-0dot5-th-0dot5-lambda-4.dat <==
0.05 0.009766796636267203 0.011528170943178293 0.011801544988718755 0.011904007945018941 0.011959438668901399 0.011995314176899583
0.1 0.015262450645472055 0.02112347808678329 0.022188850939386717 0.022597797926085243 0.02282009313575768 0.022964144728858348
0.15 0.017887830195046913 0.02888435691353568 0.031171155929011058 0.032076415641116414 0.03257258434313653 0.032895070055665734
0.2 0.018635391976437626 0.03497576705932163 0.03879507935762834 0.040359684297229845 0.04122668029917215 0.04179270369569782
0.25 0.018200808367099225 0.03959178401617909 0.04513384980731133 0.04748666408323368 0.048807424327189146 0.049674626078619374
0.3 0.0170653050179644 0.04293243565045734 0.0502782623319338 0.05351094311811687 0.055351929301387014 0.056568891336258136
0.35 0.015556180606990653 0.04519003931869331 0.054329401766480795 0.058496642357251 0.060906677134171375 0.06251195284740045
0.4 0.013891113364619035 0.046541769991214225 0.057392993344892076 0.06251505001943908 0.06552521629049866 0.06754690049465466
0.45 0.012210451135521187 0.04714622559392768 0.05957516426408486 0.06564181663413068 0.06926618565965319 0.07172193767679912
0.5 0.010600621606907812 0.047142479371760956 0.06097937869998468 0.06795464905258333 0.07219161601491295 0.07508905049286171
0.55 0.009111002159836576 0.04665061139490351 0.06170431836765477 0.06953144564372953 0.07436547454973289 0.0777028379904139
0.6 0.00776599027616427 0.04577305748875637 0.06184250522843308 0.07044881784014062 0.07585242652907226 0.0796194831280671
0.65 0.006573566801232098 0.0445963503557034 0.06147949303736428 0.07078094626866686 0.07671679301560375 0.08089585081273128
0.7 0.0055313086874814186 0.04319298754127855 0.06069348483540348 0.07059872322758112 0.07702168635219393 0.08158870329754234
0.75 0.004630557178547041 0.0416232676145953 0.05955526149922937 0.06996913724428301 0.07682830655701625 0.08175402530255983
0.8 0.003859260610173951 0.03993700601964628 0.058128330871096145 0.06895485971162436 0.0761953826273972 0.08144645212662986
0.85 0.003203872151403648 0.03817508712213734 0.05646922748984459 0.06761399797140447 0.07517874332775118 0.0807187942370461
0.9 0.00265057985658578 0.036370837134683705 0.0546279096995165 0.0659999835235392 0.07383100257027492 0.07962165168515745
0.95 0.0021860702849854693 0.034551219477891144 0.052648214323635395 0.06416156815938322 0.07220134509442891 0.07820311142094413
1. 0.0017979708552454522 0.03273786360123507 0.050568339646557214 0.06214290465865645 0.07033539885640439 0.07650852030537564
1.05 0.0014750749188938725 0.03094794299138176 0.04842133562724154 0.05998369219851596 0.06827518135755099 0.07458032642612175
1.1 0.001207423423367953 0.029194919823961333 0.046235586535140746 0.05771936977648004 0.06605910805427015 0.07245798124903835
1.15 0.0009862951188643933 0.027489173659663427 0.044035275934665455 0.055381343743375264 0.06372205197421338 0.07017789519690411
1.2 0.0008041413995930396 0.025838530528857304 0.04184082748355307 0.05299723799040057 0.0612954446851236 0.06777343943319096
1.25 0.0006544904597190364 0.024248707192995305 0.03966931762146456 0.050591157457262795 0.058807409794862986 0.06527498692696636
1.3 0.000531837298341675 0.022723683629212368 0.037534858125032204 0.04818395745289495 0.056282921179095155 0.062709986264869
1.35 0.00043153034426182663 0.021266015044433782 0.035448947865876414 0.04579351283587639 0.05374397911645305 0.06010306213541667
1.4 0.00034966143767094183 0.01987709309198055 0.033420794062378925 0.043434982417717975 0.051209798443928305 0.05747613691776914
1.45 0.0002829631212715108 0.01855736448941666 0.031457603967589294 0.04112106505740675 0.04869700371655522 0.05484856834168
1.5 0.00022871530436046432 0.01730651394044024 0.029564848363371924 0.038862244836678925 0.04621982715768886 0.052237298730002324
1.55 0.00018466211153069144 0.0161236171456411 0.027746498494709494 0.03666702346710375 0.04379030591547002 0.049657011875397936
1.6 0.00014893892457240214 0.015007268735563465 0.026005238223010207 0.034542138704328894 0.04141847579599577 0.0471202941267664
1.65 0.00012000913547065044 0.01395568915798047 0.024342653237075518 0.032492768051622566 0.03911255922531914 0.044637796759615794
1.7 0.0000966098518827279 0.012966813880923337 0.02275939916016053 0.030522717441594033 0.03687914570306981 0.042218397171268324
1.75 0.00007770566393870045 0.012038367715217184 0.021255350349860355 0.028634594907080434 0.03472336345407252 0.03986935687227992
1.8 0.00006244954289900747 0.011167926597739561 0.019829731118025815 0.026829969502983324 0.03264904136524169 0.03759647463696314
1.85 0.00005014996325406669 0.01035296879380784 0.018481231010545853 0.025109515931991025 0.030658860618382484 0.0354042335275597
1.9 0.00004024339613386485 0.00959091716049154 0.017208105688868613 0.02347314546860937 0.028754495700507882 0.033295940818445634
1.95 0.000032271396997253576 0.008879173850683193 0.016008264851808545 0.021920123876405535 0.026936744697255863 0.03127386011993677
2. 0.000025861593570496504 0.008215148620724758 0.014879348531229575 0.020449177080211895 0.02520564895714734 0.029339335237571335
2.05 0.000020711963857612466 0.007596281724197679 0.013818792991258886 0.019058585394591595 0.023560602359827706 0.027492905504553793
2.1 0.000016577874410283923 0.007020062224460572 0.012823887359556595 0.017746267127420688 0.02200045053470083 0.025734412494827094
2.15 0.00001326142343838755 0.006484042433220885 0.01189182202212939 0.016509852377635383 0.02052358046204044 0.024063098165037385
2.2 0.00001060270053307332 0.005985849077382533 0.011019729720972024 0.015346747832754406 0.019128000950633325 0.022477694588139936
2.25 8.472634355599273e-6 0.0055231917080200464 0.010204720206963227 0.014254193347987708 0.017811414528031883 0.02097650553257843
2.3 6.767151732144167e-6 0.0050938687906498465 0.009443909219151773 0.013229311057215112 0.01657128130479685 0.01955748021156709
2.35 5.402416616359798e-6 0.004695771852636557 0.008734442485940212 0.012269147729103508 0.015404875385658438 0.01821827957971231
2.4 4.3109559369297365e-6 0.004326888009650014 0.008073515373634488 0.011370711040906192 0.014309334400836735 0.016956335591450895
2.45 3.4385121120851748e-6 0.003985301147027038 0.007458388743266456 0.010531000399563915 0.013281702722137766 0.015768903859909235
2.5 2.741489675924707e-6 0.0036691919924148925 0.00688640151730415 0.009747032895773448 0.012318968912792161 0.014653110167850045
2.55 2.184886687046925e-6 0.0033768372821466413 0.006354980403610635 0.009015864932659321 0.01141809793901554 0.013605991286276986
2.6 1.7406209963530576e-6 0.0031066081945684038 0.005861647174524129 0.008334610027306264 0.010576058646344968 0.012624530552675853
2.65 1.386177597671458e-6 0.0028569681983134504 0.005404023853945992 0.007700453241270498 0.009789846976165558 0.011705688651299754
2.7 1.1035166697406258e-6 0.002626470441703956 0.00497983612452527 0.00711066265567277 0.009056505368435832 0.010846430023602204
2.75 8.781929768811959e-7 0.0024137547905953268 0.004586915230169158 0.006562598267942369 0.008373138766338037 0.010043745319095541
2.8 6.986464056806193e-7 0.0022175446056312397 0.004223198615857056 0.006053718650866223 0.007736927608000518 0.009294670276423696
2.85 5.556308997166694e-7 0.0020366433357284046 0.003886729516854022 0.005581585680483012 0.007145138160170746 0.008596301402199942
2.9 4.4175518896395337e-7 0.0018699309923561063 0.0035756556826152803 0.005143867607573264 0.006595130519132177 0.00794580879180448
2.95 3.5111372761927404e-7 0.0017163605585739723 0.003288227396700837 0.004738340718055208 0.006084364575593262 0.007340446412453637
3. 2.789903490597309e-7 0.00157495437762699 0.0030227949326301845 0.004362889800465193 0.005610404212963144 0.006777560144903793
3.05 2.216204828901373e-7 0.0014448005579873373 0.002777805566574611 0.004015507613820869 0.005170919982535435 0.006254593856511926
3.1 1.7600049256760525e-7 0.0013250494249193983 0.002551800250894398 0.003694293526452891 0.004763690474744608 0.005769093755347454
3.15 1.3973489572104317e-7 0.0012149100427844867 0.0023434100375701395 0.0033974514757303103 0.00438660258288156 0.005318711252837413
3.2 1.1091401626391846e-7 0.0011136468272814654 0.0021513523273784005 0.003123287379904287 0.004037650834508067 0.004901204541231817
3.25 8.801606457811254e-8 0.0010205762625261274 0.0019744270090358675 0.002870206116415101 0.0037149359462624633 0.004514439072089655
3.3 6.982881258866874e-8 0.0009350637342169885 0.0018115125423308043 0.002636708165836105 0.003416662739784198 0.004156387103100345
3.35 5.538697623960053e-8 0.0008565204870346131 0.0016615620303256247 0.002421386007036044 0.003141137540046747 0.0038251264629084155
3.4 4.392218108612998e-8 0.0007844007118058243 0.0015235993179189072 0.00222292033701084 0.002886765162420471 0.0035188386672232973
3.45 3.482300202797403e-8 0.0007181987657674436 0.0013967151472711512 0.002040076178040222 0.002652045581205602 0.0032358065043524746
3.5 2.760306380870475e-8 0.0006574465274342521 0.0012800633947210027 0.0018716989252588266 0.0024355703601153214 0.002974411194386384
3.55 2.187558773003993e-8 0.0006017108860607656 0.0011728574087396504 0.0017167103792758449 0.0022360189141514136 0.0027331292135322925
3.6 1.733309070353322e-8 0.0005505913644460178 0.0010743664641050927 0.0015741048010384138 0.002052154662429986 0.0025105288635092976
3.65 1.3731200393882827e-8 0.0005037178728244607 0.000983912343736288 0.0014429450196048828 0.0018828211226828543 0.0023052666554056116
3.7 1.0875757035175087e-8 0.00046074859078383665 0.0009008660564412028 0.0013223586177937999 0.0017269379903117898 0.0021160835679179062
3.75 8.612538423892132e-9 0.00042136797352087976 0.0008246446961299895 0.0012115342157097717 0.00158349723791355 0.0019418012313599299
3.8 6.819077610051232e-9 0.0003852848782649506 0.0007547084457702642 0.0011097178678491793 0.0014515592650578533 0.0017813180811945917
3.85 5.398149377211075e-9 0.00035223080634349196 0.000690557727456835 0.0010162095857772036 0.0013302491227017428 0.0016336055180288858
3.9 4.272586929863988e-9 0.00032195825611471777 0.0006317304983909887 0.0009303599951861292 0.0012187528319043293 0.0014977041049649583
3.95 3.381158486898061e-9 0.0002942391818326999 0.000577799691266631 0.0008515671334255525 0.001116313812388293 0.00137271982784686
4. 2.6752880880221844e-9 0.0002688635534255303 0.0005283707965090103 0.000779273391290748 0.0010222294329268928 0.0012578204392310675


==> Results/throughput-sel-ind-0dot5-th-0dot5-lambda-1.dat <==
0.05 0.04199503513957781 0.04783070404150096 0.048666140576249746 0.048904740877493295 0.04901580857306002 0.049082267100526496
0.1 0.07054331905497498 0.09057376882601899 0.09437076414038913 0.09548746364137756 0.09598325554740905 0.09627019035827317
0.15 0.0888740748772836 0.12760717792728288 0.1366575860579182 0.13951565733111776 0.14076474301426467 0.1414666395788466
0.2 0.09952719726583992 0.15879717419195083 0.17512955946765577 0.18072806862009472 0.18319860016029474 0.18456062528412628
0.25 0.10449120366306582 0.18432585262428783 0.2095018750038658 0.21886425958935407 0.22310466441964838 0.22542644266859457
0.3 0.1053146824705736 0.20456839304376875 0.2396180182609181 0.2536924258174422 0.2602955984800564 0.2639259152858652
0.35 0.10319618845818805 0.22000694142172014 0.265444734862796 0.28503015639077817 0.2945908146452088 0.29991378248357975
0.4 0.0990566299559341 0.23117136365202443 0.2870561021832632 0.31275689211705954 0.325830155954397 0.3332453818297827
0.45 0.09359744975567102 0.23859954382387466 0.3046130798211285 0.33681884060545264 0.35388537170719586 0.3637853902021522
0.5 0.08734729314365038 0.24281175880320202 0.3183423547214724 0.3572279197550816 0.3786683552159567 0.3914164021078836
0.55 0.08069935818812124 0.24429506956066704 0.3285166189527633 0.374056467649817 0.4001358583384142 0.4160463733040322
0.6 0.07394121562585143 0.2434947332520949 0.33543734167059536 0.387429302595754 0.4182909063293155 0.43761429808889757
0.65 0.06727855221686589 0.2408104402470381 0.33942042742739026 0.39751443067265907 0.43318143000632586 0.4560938235033482
0.7 0.060854018927416376 0.23659577993619732 0.3407847553357183 0.40451338343483284 0.44489675927288086 0.47149478107692877
0.75 0.05476214278374427 0.2311597864642207 0.3398433740727507 0.4086518777080027 0.4535626345538302 0.48386281706183043
0.8 0.0490610796911343 0.2247697474978792 0.3368970222449864 0.4101712451765698 0.45933533504039836 0.49327742600015756
0.85 0.0437818375193145 0.21765470402557952 0.33222960884544056 0.40932088727280375 0.4623954285902791 0.49984875133331536
0.9 0.03893547822562372 0.21000924857170847 0.326105295493656 0.4063518677338137 0.46294154123981907 0.5037135260403258
0.95 0.03451870972107263 0.20199735952840234 0.31876685189604576 0.40151165417328843 0.46118443961199174 0.5050305015189668
1. 0.03051819847809117 0.1937561030346051 0.31043499637866706 0.3950399530502644 0.4573416256561645 0.5039756676203045


==> Results/throughput-sel-ind-0dot5-th-0dot5-lambda-2.dat <==
0.05 0.020997517569788904 0.02391535202075048 0.024333070288124873 0.024452370438746648 0.02450790428653001 0.024541133550263248
0.1 0.03527165952748749 0.045286884413009494 0.04718538207019456 0.04774373182068878 0.047991627773704526 0.04813509517913658
0.15 0.0444370374386418 0.06380358896364144 0.0683287930289591 0.06975782866555888 0.07038237150713234 0.0707333197894233
0.2 0.04976359863291996 0.07939858709597541 0.08756477973382788 0.09036403431004736 0.09159930008014737 0.09228031264206314
0.25 0.05224560183153291 0.09216292631214391 0.1047509375019329 0.10943212979467704 0.11155233220982419 0.11271322133429729
0.3 0.0526573412352868 0.10228419652188438 0.11980900913045905 0.1268462129087211 0.1301477992400282 0.1319629576429326
0.35 0.051598094229094026 0.11000347071086007 0.132722367431398 0.14251507819538908 0.1472954073226044 0.14995689124178987
0.4 0.04952831497796705 0.11558568182601221 0.1435280510916316 0.15637844605852977 0.1629150779771985 0.16662269091489135
0.45 0.04679872487783551 0.11929977191193733 0.15230653991056425 0.16840942030272632 0.17694268585359793 0.1818926951010761
0.5 0.04367364657182519 0.12140587940160101 0.1591711773607362 0.1786139598775408 0.18933417760797835 0.1957082010539418
0.55 0.04034967909406062 0.12214753478033352 0.16425830947638165 0.1870282338249085 0.2000679291692071 0.2080231866520161
0.6 0.036970607812925715 0.12174736662604745 0.16771867083529768 0.193714651297877 0.20914545316465774 0.21880714904444878
0.65 0.033639276108432946 0.12040522012351905 0.16971021371369513 0.19875721533632953 0.21659071500316293 0.2280469117516741
0.7 0.030427009463708188 0.11829788996809866 0.17039237766785914 0.20225669171741642 0.22244837963644043 0.23574739053846439
0.75 0.027381071391872135 0.11557989323211035 0.16992168703637536 0.20432593885400135 0.2267813172769151 0.24193140853091522
0.8 0.02453053984556715 0.1123848737489396 0.1684485111224932 0.2050856225882849 0.22966766752019918 0.24663871300007878
0.85 0.02189091875965725 0.10882735201278976 0.16611480442272028 0.20466044363640187 0.23119771429513955 0.24992437566665768
0.9 0.01946773911281186 0.10500462428585423 0.163052647746828 0.20317593386690685 0.23147077061990953 0.2518567630201629
0.95 0.017259354860536313 0.10099867976420117 0.15938342594802288 0.20075582708664422 0.23059221980599587 0.2525152507594834
1. 0.015259099239045585 0.09687805151730255 0.15521749818933353 0.1975199765251322 0.22867081282808224 0.2519878338101523
1.05 0.01345693458358251 0.09269955020731668 0.15065423846541282 0.1935827708546123 0.2258162820969862 0.25036875579426265
1.1 0.011840702567226712 0.0885098528779408 0.14578234527339837 0.18905198993470104 0.22213730036643112 0.2477562532020216
1.15 0.010397060517203268 0.0843469350597217 0.1406803386881658 0.1840280376991669 0.21773978959237358 0.24425048242377406
1.2 0.009112172280381092 0.08024134507695432 0.13541718009814452 0.17860349047128213 0.21272556737404716 0.23995167378330623
1.25 0.007972208231510193 0.07621732625745298 0.13005296434855762 0.17286290279929017 0.20719130705807146 0.2349585365110923
1.3 0.006963697828303888 0.07229379685043189 0.12463964610431758 0.1668828183895865 0.20122778057046364 0.2293669223957214
1.35 0.006073769111559709 0.0684851996673976 0.11922177209572057 0.16073193998937305 0.19491934952079865 0.2232687434750588
1.4 0.005290302313740499 0.06480223437484231 0.11383719881467373 0.15447141852247379 0.18834366919109174 0.21675113018351722
1.45 0.004602018939550873 0.061252485419660385 0.1085177814698629 0.1481552280145159 0.18157157091995343 0.20989581036113358
1.5 0.003998523043022926 0.05784095807039647 0.10329002485844914 0.14183059861717107 0.17466709050897183 0.20277868592860318
1.55 0.0034703077244286236 0.0545705342304342 0.09817569051769962 0.1355384852273641 0.1676876131362967 0.19546958233370934
1.6 0.0030087369255747884 0.05144235867716689 0.0931923573010455 0.1293140537458454 0.1606841085029951 0.18803214562071405
1.65 0.0026060102663771757 0.048456165309198745 0.08835393456659432 0.12318717093099658 0.15370143329964048 0.18052386276945634
1.7 0.0022551168194913586 0.04561055191138407 0.08367112862909926 0.11718288711088093 0.14677868138126512 0.1729961824649729
1.75 0.0019497822663198784 0.042903210919368454 0.07915186413846749 0.1113219037707466 0.13994956515786672 0.16549471542578464
1.8 0.0016844127385089193 0.040331122707551265 0.07480166271441344 0.10562102029453624 0.13324281457173565 0.15805949563195537
1.85 0.0014540377607220364 0.037890717050802415 0.07062398157238681 0.10009355597003688 0.12668258260344845 0.15072528609571245
1.9 0.0012542540219028144 0.03557800762615371 0.06662051508765181 0.0947497448292962 0.12028884851234448 0.14352191509409284
1.95 0.0010811711722246652 0.03338870372562536 0.06279146231493847 0.08959710204560387 0.11407781197843474 0.13647463095526294
2. 0.0009313604383481664 0.03131830274141506 0.05913576345132313 0.08464076149728202 0.10806227298648548 0.12960446550666127


==> Results/throughput-sel-ind-0dot5-th-0dot5-lambda-3.dat <==
0.05 0.013998345046525931 0.015943568013833644 0.0162220468587499 0.016301580292497737 0.016338602857686665 0.016360755700175502
0.1 0.023514439684991652 0.03019125627533965 0.03145692138012967 0.031829154547125774 0.0319944185158029 0.03209006345275766
0.15 0.029624691625761226 0.04253572597576097 0.04555252868597268 0.04650521911037253 0.046921581004754916 0.0471555465262824
0.2 0.033175732421946616 0.05293239139731689 0.05837651982255185 0.0602426895400314 0.06106620005343143 0.06152020842804188
0.25 0.03483040122102191 0.06144195087476257 0.06983395833462192 0.07295475319645141 0.07436822147321628 0.07514214755619865
0.3 0.035104894156857865 0.06818946434792288 0.07987267275363927 0.08456414193914727 0.086765199493352 0.08797530509528857
0.35 0.034398729486062804 0.07333564714057353 0.08848157828759888 0.09501005213025976 0.0981969382150702 0.09997126082786083
0.4 0.03301887665197799 0.07705712121734137 0.0956853673944209 0.1042522973723529 0.10861005198479853 0.11108179394326007
0.45 0.031199149918557035 0.079533181274625 0.10153769327370961 0.11227294686848432 0.11796179056906526 0.12126179673405049
0.5 0.02911576438121676 0.0809372529344006 0.1061141182404908 0.11907597325169401 0.12622278507198598 0.13047213403596208
0.55 0.026899786062707164 0.08143168985355562 0.10950553965092093 0.12468548921660531 0.13337861944613752 0.13868212443467626
0.6 0.02464707187528387 0.08116491108403162 0.11181244722353166 0.12914310086525108 0.13943030210977145 0.14587143269629882
0.65 0.022426184072288566 0.08027014674901242 0.11314014247579642 0.13250481022421937 0.14439381000210838 0.15203127450111611
0.7 0.0202846729758056 0.07886525997873271 0.11359491844523982 0.13483779447827815 0.14829891975762766 0.15716492702564389
0.75 0.018254047594581362 0.07705326215474029 0.113281124690917 0.13621729256933426 0.15118754485127658 0.16128760568727632
0.8 0.016353693230378056 0.07492324916595963 0.11229900741499532 0.1367237483921897 0.153111778346799 0.16442580866671824
0.85 0.014593945839771569 0.0725515680085264 0.11074320294847997 0.1364402957576009 0.1541318095300926 0.16661625044443815
0.9 0.012978492741874634 0.07000308285723636 0.10870176516455234 0.1354506225779383 0.15431384707994 0.1679045086801086
0.95 0.011506236573690843 0.06733245317613396 0.10625561729868174 0.13383721805776272 0.1537281465373307 0.1683435005063227
1. 0.010172732826030368 0.06458536767820167 0.10347833212622233 0.13167998435008826 0.15244720855205518 0.1679918892067689
1.05 0.00897128972238828 0.06179970013821105 0.10043615897694182 0.12905518056974144 0.15054418806465733 0.1669125038628416
1.1 0.007893801711484523 0.059006568585293656 0.09718823018226518 0.1260346599564668 0.14809153357762012 0.16517083546801373
1.15 0.006931373678135431 0.05623129003981451 0.09378689245877725 0.12268535846611132 0.14515985972824913 0.16283365494918264
1.2 0.006074781520254092 0.05349423005130287 0.09027812006542965 0.11906899364752135 0.14181704491603137 0.15996778252220403
1.25 0.0053148054876734655 0.050811550838302175 0.0867019762323721 0.11524193519952725 0.13812753803871483 0.15663902434072888
1.3 0.004642465218869255 0.04819586456695431 0.08309309740287794 0.1112552122597237 0.13415185371364166 0.15291128159714668
1.35 0.004049179407706498 0.04565679977826503 0.07948118139714692 0.10715462665958177 0.1299462330138654 0.14884582898337206
1.4 0.003526868209160383 0.04320148958322846 0.07589146587644958 0.10298094568164985 0.12556244612739537 0.1445007534556792
1.45 0.0030680126263672265 0.04083499027977352 0.07234518764657522 0.09877015200967725 0.1210477139466356 0.13993054024075569
1.5 0.0026656820286819335 0.038560638713597765 0.06886001657229965 0.0945537324114477 0.11644472700598164 0.1351857906190694
1.55 0.002313538482952414 0.036380356153622825 0.06545046034513309 0.09035899015157604 0.11179174209086443 0.1303130548891396
1.6 0.002005824617049848 0.034294905784777875 0.062128238200696906 0.08620936916389678 0.1071227390019965 0.12535476374714233
1.65 0.0017373401775847915 0.032304110206132705 0.05890262304439659 0.08212478062066488 0.10246762219976087 0.12034924184630474
1.7 0.0015034112129942527 0.030407034607589298 0.05578075241939934 0.07812192474058699 0.09785245425417635 0.11533078830998142
1.75 0.0012998548442132419 0.0286021406129122 0.05276790942564483 0.07421460251383086 0.09329971010524425 0.11032981028385624
1.8 0.001122941825672607 0.026887415138367635 0.04986777514294253 0.07041401352969111 0.088828543047824 0.10537299708797046
1.85 0.0009693585071480225 0.025260478033868158 0.04708265438159095 0.06672903731335751 0.08445505506896517 0.10048352406380771
1.9 0.0008361693479352074 0.023718671750769058 0.04441367672510108 0.063166496552864 0.08019256567489623 0.09568127672939522
1.95 0.0007207807814831036 0.022259135817083678 0.041860974876625864 0.0597314013637362 0.07605187465229016 0.09098308730350917
2. 0.0006209069588987721 0.0208788684942767 0.03942384230088209 0.05642717433152139 0.07204151532432375 0.08640297700444086
2.05 0.0005345376959259269 0.01957477763590296 0.03710087208753285 0.053255856521535395 0.06816799580116197 0.08195239874928792
2.1 0.00045990879590302705 0.018343722462445755 0.03489007886602772 0.050218294977200935 0.06443602650414067 0.07764047596718013
2.15 0.00039547480949181406 0.017182547703795563 0.032789005487649174 0.04731431246587338 0.06084873288130152 0.07347423419293937
2.2 0.0003398842116012863 0.016088111335889853 0.030794816066604072 0.04454286039298964 0.05740785274690137 0.06945882293026673
2.25 0.00029195691974148415 0.015057306946431086 0.02890437684479958 0.04190215590776647 0.05411391808633371 0.06559772597359431
2.3 0.00025066404034407926 0.014087081601899877 0.02711432621880815 0.03938980427958755 0.05096642148628199 0.06189295896496182
2.35 0.00021510970590281532 0.013174449950331148 0.025421135145512714 0.03700290764449776 0.04796396759227866 0.058345253447860165
2.4 0.00018451485259410379 0.012316505177963762 0.023821159026976846 0.03473816121463193 0.04510441017491622 0.05495422707536332
2.45 0.00015820278258529212 0.011510427339761046 0.02231068206635695 0.03259193801696091 0.04238497551287293 0.05171853994624307
2.5 0.0001355863553846591 0.010753489501216929 0.020885954985828018 0.030560363187178703 0.03980237288548432 0.04863603729104298
2.55 0.00011615665668005176 0.010043062059401957 0.01954322690466547 0.0286393787942431 0.037352893017993896 0.04570387892009606
2.6 0.00009947299988497272 0.009376615552844384 0.01827877209078011 0.026824800114595714 0.03503249534598602 0.04291865598642636
2.65 0.00008515412409894632 0.008751722220819392 0.017088912221839492 0.025112364215096314 0.032836884967725945 0.04027649571646867
2.7 0.00007287046167019708 0.00816605653144858 0.015970034722239908 0.02349777164229708 0.030761580139156853 0.03777315482779456
2.75 0.00006233735848749823 0.007617394863434536 0.014918607679164019 0.02197672195442878 0.02880197114023226 0.03540410239186168
2.8 0.00005330914013479785 0.007103614497185836 0.013931191784230594 0.02054494377247576 0.026953371306380945 0.03316459291656831
2.85 0.0000455739268405801 0.006622692046655486 0.013004449696357374 0.019198219968875645 0.025211060978007332 0.031049730422841197
2.9 0.00003894910955399473 0.006172701442638221 0.012135153175856584 0.017932408557185545 0.023570325076116595 0.029054524275444
2.95 0.000033277408357980026 0.005751811560935839 0.01132018829901677 0.016743459793927752 0.022026484965202354 0.027173937504018555
3. 0.00002842344271215131 0.005358283574172422 0.010556559026028539 0.015627429954966188 0.020574925216797012 0.02540292831879928


==> Results/throughput-sel-ind-0dot5-th-0dot5-lambda-4.dat <==
0.05 0.009766796636267203 0.011702932059240001 0.012017875402500128 0.0121081387580985 0.012149187049909721 0.012173415222841832
0.1 0.015262450645472055 0.021508354444867338 0.022921513098829505 0.02336180341375828 0.023554350028723598 0.023663028425289365
0.15 0.017887830195046913 0.02925651564912795 0.03250118891145359 0.03363593800459079 0.03413925820069848 0.03441597387537022
0.2 0.018635391976437626 0.03503527797206032 0.04061761978829795 0.042802350544303196 0.043814319499832555 0.044369296147097184
0.25 0.018200808367099225 0.039056174867501195 0.047220289959981614 0.05075627456424467 0.05248738999883767 0.05345231200029041
0.3 0.0170653050179644 0.041579636444391894 0.05233824436301464 0.05743336382959293 0.060077376720193254 0.0615929434061123
0.35 0.015556180606990653 0.0428718010156139 0.05606083797299402 0.06281586556783456 0.06652585364354374 0.0687261311539177
0.4 0.013891113364619035 0.04318125514638015 0.05851719202963484 0.06693057243086645 0.07180429710508496 0.07480199756558485
0.45 0.012210451135521187 0.042728049044842946 0.05985824949129944 0.06984183501431897 0.0759165637474666 0.07979203115010686
0.5 0.010600621606907812 0.041700023698480915 0.06024273812984827 0.07164238648376911 0.07889739853660868 0.08369247682235115
0.55 0.009111002159836576 0.04025327931791685 0.05982706901373541 0.07244389461405218 0.08080820881513832 0.08652489828076519
0.6 0.00776599027616427 0.03851479970862892 0.058758640800221584 0.07236838726359734 0.08173134005630939 0.08833437997411235
0.65 0.006573566801232098 0.03658602208649259 0.0571718462519497 0.0715411129019881 0.08176386801420583 0.08918606225907408
0.7 0.0055313086874814186 0.034546641931771656 0.0551860920106333 0.07008500454146248 0.08101163174403193 0.08916072767366148
0.75 0.004630557178547041 0.03245825986391358 0.052905237969609664 0.06811667859038105 0.07958395649661028 0.08835006092639594
0.8 0.003859260610173951 0.030367674595709333 0.050417981530662015 0.06574377664168439 0.07758929197191071 0.08685205706880672
0.85 0.003203872151403648 0.02830974477284523 0.047798826678177496 0.06306340974877832 0.07513182905741647 0.08476689643406657
0.9 0.00265057985658578 0.026309810979876433 0.045109376360712196 0.060161461832554226 0.07230905179548501 0.0821934667949613
0.95 0.0021860702849854693 0.024385705989041002 0.04239976585871412 0.05711253071701189 0.06921011991738447 0.07922660393330312
1. 0.0017979708552454522 0.02254939864185033 0.03971011551451605 0.05398031826072803 0.06591494883635075 0.07595504334752476
1.05 0.0014750749188938725 0.020808322488673852 0.03707192602201835 0.05081831679435575 0.06249384781237422 0.07246002503948246
1.1 0.001207423423367953 0.019166439510483125 0.034509371497747486 0.04767067292088084 0.05900758456902415 0.06881446492049521
1.15 0.0009862951188643933 0.017625085061341472 0.0320404677045932 0.04457313941441799 0.05550775968676954 0.06508259464614759
1.2 0.0008041413995930396 0.016183634517040992 0.029678107582204197 0.041554050668823 0.05203739230395334 0.06131997144083142
1.25 0.0006544904597190364 0.014840026115403677 0.0274309656798713 0.03863527694645416 0.048631637257502004 0.057573766448869745
1.3 0.000531837298341675 0.013591168743756033 0.025304278759451227 0.03583312803948482 0.04531857116232472 0.053883251106756014
1.35 0.00043153034426182663 0.012433258273016203 0.023300512917200478 0.033159188538765025 0.04212000022579185 0.05028041365601164
1.4 0.00034966143767094183 0.011362021572205967 0.021419928927711312 0.030621075396760126 0.039052255507894755 0.04679065066346877
1.45 0.0002829631212715108 0.010372903570835484 0.019661057757632317 0.02822311451211135 0.0361269518756286 0.04343349033513565
1.5 0.00022871530436046432 0.009461209621076187 0.018021097762989872 0.025966937211310156 0.03335169524944542 0.04022331498536207
1.55 0.00018466211153069144 0.008622212872019024 0.01649624426628508 0.023852000221590165 0.030730729174563154 0.037170059039144304
1.6 0.00014893892457240214 0.007851234321523511 0.015081961204098104 0.021876034391989232 0.028265516572152472 0.03427986638215002
1.65 0.00012000913547065044 0.007143701576126148 0.013773203468903943 0.02003542831991867 0.025955256028649013 0.0315556968284306
1.7 0.0000966098518827279 0.006495191052401905 0.01256459751811649 0.0183255534040316 0.023797334432540965 0.02899787611099575
1.75 0.00007770566393870045 0.00590145732970816 0.011450586834139034 0.01674103684088313 0.021787719398571822 0.0266045873026548
1.8 0.00006244954289900747 0.005358452559929465 0.01042554791479943 0.015275988839047868 0.019921295923860993 0.024372304133443514
1.85 0.00005014996325406669 0.00486233820957427 0.009483881663369984 0.013924189931990405 0.018192152258067137 0.022296168464567317
1.9 0.00004024339613386485 0.004409490916593683 0.008620084332114938 0.012679243795859985 0.016593820167739096 0.02037031536609056
1.95 0.000032271396997253576 0.003996503859047412 0.007828801548614536 0.01153470046661031 0.015119474733511109 0.018588149963652902
2. 0.000025861593570496504 0.0036201847316787213 0.007104868412842625 0.010484154333786681 0.013762098614927437 0.016942580582980347
2.05 0.000020711963857612466 0.0032775511910162185 0.006443338186860409 0.009521320786704174 0.012514615410031118 0.015426212823863436
2.1 0.000016577874410283923 0.0029658244452051906 0.005839501699437159 0.008640094915422437 0.011369996368930905 0.014031509112793758
2.15 0.00001326142343838755 0.002682421520023857 0.005288899246670687 0.007834595231311173 0.010321344324139187 0.012750918074745765
2.2 0.00001060270053307332 0.0024249466186240486 0.004787326479081829 0.007099194973607982 0.0093619582981085 0.011576977775250033
2.25 8.472634355599273e-6 0.0021911819026141574 0.004330835518775913 0.00642854321009356 0.008485381855611929 0.010502396548376263
2.3 6.767151732144167e-6 0.0019790779508837737 0.003915732340941399 0.0058175776209813 0.007685437895604834 0.00952011476994922
2.35 5.402416616359798e-6 0.0017867440959809513 0.0035385712768140447 0.00526153057340081 0.006956252230240112 0.008623350576568016
2.4 4.3109559369297365e-6 0.0016124387927377996 0.003196147345575368 0.004755929846824099 0.006292267981118131 0.007805632182459302
2.45 3.4385121120851748e-6 0.0014545601377710547 0.0028854869964425184 0.0042965951545209016 0.005688252535938254 0.007060819116286391
2.5 2.741489675924707e-6 0.0013116366295744032 0.002603837735956435 0.0038796314195782967 0.005139298552307166 0.006383114393900113
2.55 2.184886687046925e-6 0.0011823182357096672 0.0023486570262097675 0.0035014196031751244 0.00464082026843092 0.005767069363403314
2.6 1.7406209963530576e-6 0.0010653678149547309 0.0021176007649224677 0.0031586057447747394 0.0041885461810204855 0.005207582706810434
2.65 1.386177597671458e-6 0.0009596529272850136 0.0019085115956909084 0.0028480887559872562 0.0037785089768685317 0.004699894857781737
2.7 1.1035166697406258e-6 0.0008641380525517233 0.0017194072445483191 0.0025670074095698356 0.00340703345393514 0.0042395788963440866
2.75 8.781929768811959e-7 0.0007778772291164405 0.0015484690355906353 0.002312726880114863 0.003070723038089262 0.0038225288075730795
2.8 6.986464056806193e-7 0.0007000071160646207 0.001394030702490518 0.0020828251213876104 0.002766445390626018 0.003444945839999364
2.85 5.556308997166694e-7 0.000629740476593778 0.0012545675830894626 0.0018750793052008902 0.002491317507157207 0.003103323568958799
2.9 4.4175518896395337e-7 0.0005663600754667085 0.0011286862599399912 0.0016874524965449671 0.0022426906284387224 0.0027944321581384736
2.95 3.5111372761927404e-7 0.0005092129798002049 0.0010151146898275353 0.001518080698007104 0.0020181352163013647 0.0025153022171323872
3. 2.789903490597309e-7 0.00045770524973434956 0.0009126928492252913 0.0013652603620808645 0.0018154261914198212 0.0022632085719744253
3.05 2.216204828901373e-7 0.00041129700353497746 0.0008203639097127788 0.0012274364416905435 0.0016325285826734946 0.002035654197538879
3.1 1.7600049256760525e-7 0.0003694978402922794 0.0007371659471077465 0.0011031910262064215 0.001467583698989747 0.0018303545037353572
3.15 1.3973489572104317e-7 0.0003318626024806172 0.0006622241799803967 0.0009912325915852015 0.0013188959026275333 0.0016452221200649014
3.2 1.1091401626391846e-7 0.00029798746014738096 0.0005947437269678772 0.0008903858783379514 0.001184920036821648 0.0014783522840006384
3.25 8.801606457811254e-8 0.00026750629832435565 0.0005340028675685666 0.0007995823992005282 0.0010642495396561424 0.0013280089066078427
3.3 6.982881258866874e-8 0.00024008738933985804 0.0004793467876043833 0.0007178515691452127 0.000955605259186876 0.001192611362771907
3.35 5.538697623960053e-8 0.0002154303319994768 0.00043018178806929235 0.0006443124432861396 0.0008578249715074146 0.0010707220324335518
3.4 4.392218108612998e-8 0.00019326324005200103 0.0003859699344427928 0.0005781660429197095 0.0007698535930650407 0.0009610346025330373
3.45 3.482300202797403e-8 0.00017334016292775027 0.00034622412257993634 0.0005186882460885924 0.0006907340705867863 0.0008623631262469605
3.5 2.760306380870475e-8 0.0001554387223966725 0.0003105035368589758 0.0004652232163934375 0.0006195989260402284 0.0007736318259605465
3.55 2.187558773003993e-8 0.00013935794951806351 0.0002784094762642409 0.00041717734207689727 0.0005556624297722997 0.0006938656187476507
3.6 1.733309070353322e-8 0.0001249163070195137 0.0002495815244092858 0.0003740136564759321 0.0004982133720299749 0.000622181337486479
3.65 1.3731200393882827e-8 0.00011194988303330214 0.0002236940400892007 0.00033524671062588185 0.00044660840121675825 0.0005577796167573063
3.7 1.0875757035175087e-8 0.00010031074291840588 0.00020045294572524134 0.0003004378689679698 0.00040026589625775043 0.0004999374100306536
3.75 8.612538423892132e-9 0.00008986542669455407 0.00017959279197842743 0.0002691909996528896 0.0003586603401553062 0.00044800110310027475
3.8 6.819077610051232e-9 0.00008049358040145813 0.0001608740778174449 0.00024114853175452488 0.0003213171620639259 0.000401380188020907
3.85 5.398149377211075e-9 0.00007208671046483998 0.0001440808063965116 0.0002159878527370566 0.00028780801587487674 0.00035954146179525184
3.9 4.272586929863988e-9 0.0000645470508950133 0.00012901825820170788 0.00019341802069324011 0.0002577464642730031 0.000322003714562295
3.95 3.381158486898061e-9 0.00005778653385969291 0.00011551096403793317 0.0001731767671431201 0.00023078403842731997 0.0002883328729452324
4. 2.6752880880221844e-9 0.00005172585485737947 0.00010340086153543428 0.00015502776751099719 0.00020660664483443928 0.0002581375654180683


==> Results/throughput-vs-energy-burst-ind-fad-speed-0dot1-lambda-0dot5-p-1-thr-0dot1-N-1.dat <==
0.500000	1.000000	0.100000	0	0.760868	1.000000	0.760868
0.500000	1.000000	0.100000	1	0.695082	0.847557	0.817130
0.500000	1.000000	0.100000	2	0.656690	0.771148	0.847435
0.500000	1.000000	0.100000	3	0.623226	0.717448	0.863518
0.500000	1.000000	0.100000	4	0.600529	0.680454	0.877000
0.500000	1.000000	0.100000	5	0.582283	0.651937	0.887549
0.500000	1.000000	0.100000	6	0.559867	0.622784	0.893398
0.500000	1.000000	0.100000	7	0.540718	0.598169	0.897946
0.500000	1.000000	0.100000	8	0.530922	0.583084	0.904498
0.500000	1.000000	0.100000	9	0.518625	0.566808	0.908897
0.500000	1.000000	0.100000	10	0.506370	0.551289	0.911821
0.500000	1.000000	0.100000	11	0.495055	0.537179	0.915297
0.500000	1.000000	0.100000	12	0.486942	0.526456	0.918689
0.500000	1.000000	0.100000	13	0.478448	0.515749	0.921005
0.500000	1.000000	0.100000	14	0.473063	0.508242	0.924592
0.500000	1.000000	0.100000	19	0.428805	0.457423	0.930504
0.500000	1.000000	0.100000	24	0.408132	0.431861	0.938464
0.500000	1.000000	0.100000	29	0.380439	0.401150	0.941647
0.500000	1.000000	0.100000	34	0.363922	0.382160	0.945807
0.500000	1.000000	0.100000	39	0.346400	0.362802	0.947493


==> Results/throughput-vs-energy-burst-ind-fad-speed-0dot1-lambda-0dot5-p-1-thr-0dot1-N-3.dat <==
0.500000	1.000000	0.100000	0	0.844786	1.000000	0.844786
0.500000	1.000000	0.100000	1	0.806230	0.903124	0.891229
0.500000	1.000000	0.100000	2	0.783031	0.855369	0.913682
0.500000	1.000000	0.100000	3	0.760969	0.820743	0.925183
0.500000	1.000000	0.100000	4	0.748164	0.798551	0.934945
0.500000	1.000000	0.100000	5	0.734035	0.778384	0.941040
0.500000	1.000000	0.100000	6	0.723485	0.763011	0.946150
0.500000	1.000000	0.100000	7	0.714176	0.749930	0.950308
0.500000	1.000000	0.100000	8	0.701948	0.735092	0.952990
0.500000	1.000000	0.100000	9	0.693981	0.724611	0.955753
0.500000	1.000000	0.100000	10	0.684671	0.713367	0.957852
0.500000	1.000000	0.100000	11	0.679393	0.706142	0.960199
0.500000	1.000000	0.100000	12	0.669058	0.694545	0.961290
0.500000	1.000000	0.100000	13	0.665661	0.689572	0.963382
0.500000	1.000000	0.100000	14	0.656463	0.679398	0.964393
0.500000	1.000000	0.100000	19	0.629881	0.648425	0.969639
0.500000	1.000000	0.100000	24	0.601732	0.617701	0.972278
0.500000	1.000000	0.100000	29	0.582347	0.596310	0.974682
0.500000	1.000000	0.100000	34	0.562814	0.575348	0.976415
0.500000	1.000000	0.100000	39	0.545406	0.556816	0.977687


==> Results/throughput-vs-energy-burst-ind-fad-speed-0dot1-lambda-0dot75-p-1-thr-0dot25-N-1.dat <==
0.750000	1.000000	0.250000	0	0.490066	1.000000	0.490066
0.750000	1.000000	0.250000	1	0.399904	0.699984	0.564842
0.750000	1.000000	0.250000	2	0.349745	0.566539	0.606906
0.750000	1.000000	0.250000	3	0.316674	0.487558	0.636356
0.750000	1.000000	0.250000	4	0.289637	0.431768	0.655681
0.750000	1.000000	0.250000	5	0.268531	0.390502	0.670598
0.750000	1.000000	0.250000	6	0.249515	0.356794	0.679426
0.750000	1.000000	0.250000	7	0.235995	0.331561	0.692449
0.750000	1.000000	0.250000	8	0.223427	0.309780	0.699416
0.750000	1.000000	0.250000	9	0.212916	0.291694	0.707776
0.750000	1.000000	0.250000	10	0.200828	0.273554	0.710875
0.750000	1.000000	0.250000	11	0.191599	0.259040	0.714930
0.750000	1.000000	0.250000	12	0.187866	0.250412	0.724757
0.750000	1.000000	0.250000	13	0.179128	0.237838	0.727623
0.750000	1.000000	0.250000	14	0.172856	0.228075	0.731909
0.750000	1.000000	0.250000	19	0.146428	0.189185	0.743198
0.750000	1.000000	0.250000	24	0.129904	0.164792	0.756509
0.750000	1.000000	0.250000	29	0.113155	0.142803	0.758861
0.750000	1.000000	0.250000	34	0.102335	0.128071	0.762447
0.750000	1.000000	0.250000	39	0.095894	0.118587	0.770378


==> Results/throughput-vs-energy-burst-ind-fad-speed-0dot1-lambda-0dot75-p-1-thr-0dot25-N-3.dat <==
0.750000	1.000000	0.250000	0	0.636104	1.000000	0.636104
0.750000	1.000000	0.250000	1	0.575867	0.787955	0.726461
0.750000	1.000000	0.250000	2	0.539711	0.693170	0.771970
0.750000	1.000000	0.250000	3	0.508071	0.631090	0.797321
0.750000	1.000000	0.250000	4	0.488090	0.590513	0.818744
0.750000	1.000000	0.250000	5	0.470613	0.558887	0.833838
0.750000	1.000000	0.250000	6	0.455010	0.532911	0.845221
0.750000	1.000000	0.250000	7	0.442457	0.512199	0.854740
0.750000	1.000000	0.250000	8	0.432202	0.495341	0.863413
0.750000	1.000000	0.250000	9	0.422086	0.479932	0.870260
0.750000	1.000000	0.250000	10	0.410922	0.464527	0.875449
0.750000	1.000000	0.250000	11	0.408466	0.457814	0.883077
0.750000	1.000000	0.250000	12	0.393824	0.440508	0.884792
0.750000	1.000000	0.250000	13	0.389812	0.433453	0.889542
0.750000	1.000000	0.250000	14	0.383675	0.424823	0.894291
0.750000	1.000000	0.250000	19	0.347466	0.380155	0.904148
0.750000	1.000000	0.250000	24	0.325007	0.352072	0.913686
0.750000	1.000000	0.250000	29	0.305353	0.328578	0.919614
0.750000	1.000000	0.250000	34	0.287862	0.308280	0.923534
0.750000	1.000000	0.250000	39	0.277066	0.295211	0.928928


==> Results/throughput-vs-energy-burst-ind-fad-speed-0dot1-lambda-1-p-1-thr-1-N-1.dat <==
1.000000	1.000000	1.000000	0	0.139150	1.000000	0.139150
1.000000	1.000000	1.000000	1	0.093188	0.546640	0.167426
1.000000	1.000000	1.000000	2	0.069814	0.379939	0.178811
1.000000	1.000000	1.000000	3	0.055946	0.292030	0.185292
1.000000	1.000000	1.000000	4	0.048508	0.238884	0.194247
1.000000	1.000000	1.000000	5	0.040919	0.200846	0.194482
1.000000	1.000000	1.000000	6	0.035788	0.173615	0.195719
1.000000	1.000000	1.000000	7	0.032228	0.153284	0.200243
1.000000	1.000000	1.000000	8	0.028912	0.136899	0.199522
1.000000	1.000000	1.000000	9	0.027240	0.124602	0.206778
1.000000	1.000000	1.000000	10	0.025117	0.113830	0.208453
1.000000	1.000000	1.000000	11	0.023028	0.104533	0.207114
1.000000	1.000000	1.000000	12	0.021393	0.096762	0.207777
1.000000	1.000000	1.000000	13	0.019770	0.089876	0.206592
1.000000	1.000000	1.000000	14	0.018920	0.084417	0.210282
1.000000	1.000000	1.000000	19	0.014770	0.064125	0.215501
1.000000	1.000000	1.000000	24	0.011733	0.051360	0.212126
1.000000	1.000000	1.000000	29	0.009993	0.043090	0.216063
1.000000	1.000000	1.000000	34	0.008710	0.037133	0.215781
1.000000	1.000000	1.000000	39	0.007741	0.032644	0.218477


==> Results/throughput-vs-energy-burst-ind-fad-speed-0dot1-lambda-1-p-1-thr-1-N-3.dat <==
1.000000	1.000000	1.000000	0	0.255925	1.000000	0.255925
1.000000	1.000000	1.000000	1	0.202400	0.601241	0.329597
1.000000	1.000000	1.000000	2	0.170006	0.446725	0.367605
1.000000	1.000000	1.000000	3	0.151027	0.363332	0.398156
1.000000	1.000000	1.000000	4	0.134597	0.307750	0.416210
1.000000	1.000000	1.000000	5	0.122590	0.268899	0.431079
1.000000	1.000000	1.000000	6	0.115350	0.241806	0.448660
1.000000	1.000000	1.000000	7	0.107661	0.219282	0.460363
1.000000	1.000000	1.000000	8	0.099382	0.199532	0.464546
1.000000	1.000000	1.000000	9	0.093911	0.184601	0.473532
1.000000	1.000000	1.000000	10	0.091296	0.173987	0.485388
1.000000	1.000000	1.000000	11	0.086149	0.162386	0.489531
1.000000	1.000000	1.000000	12	0.082185	0.152871	0.496011
1.000000	1.000000	1.000000	13	0.077132	0.143136	0.495717
1.000000	1.000000	1.000000	14	0.073561	0.135410	0.498353
1.000000	1.000000	1.000000	19	0.062526	0.109491	0.516531
1.000000	1.000000	1.000000	24	0.054586	0.092492	0.530062
1.000000	1.000000	1.000000	29	0.049116	0.080902	0.542786
1.000000	1.000000	1.000000	34	0.043172	0.070605	0.542845
1.000000	1.000000	1.000000	39	0.039787	0.063886	0.546783


==> Results/throughput-vs-lambda-const-fading-const-ppp-th-0dot25-p-1-N-1.dat <==
0.1 0.7096962239686259
0.2 0.5268857846832653
0.30000000000000004 0.404877734780992
0.4 0.3194641320542542
0.5 0.25732248041320527
0.6 0.21068548279875965
0.7000000000000001 0.17478823863078136
0.8 0.14657683680404565
0.9 0.12401913041856769
1. 0.10571857028098416
1.1 0.09068830111126894
1.2000000000000002 0.07821388581660944
1.3000000000000003 0.06776703942994758
1.4000000000000001 0.058949783620490255
1.5000000000000002 0.05145732684605429
1.6 0.045052802298049165
1.7000000000000002 0.03954970797162745
1.8000000000000003 0.034799465547249935
1.9000000000000001 0.030682452520474232
2. 0.027101435860517723

==> Results/throughput-vs-lambda-const-fading-const-ppp-th-2-p-1-N-1.dat <==
0.1 0.43656386082226645
0.2 0.2401809492721051
0.30000000000000004 0.14804257146376518
0.4 0.09737289920605044
0.5 0.06670531290031685
0.6 0.04694820219098207
0.7000000000000001 0.033664549023440155
0.8 0.024459723805727144
0.9 0.017941003478422028
1. 0.013250585063238587
1.1 0.009835950942560784
1.2000000000000002 0.007328461395781643
1.3000000000000003 0.005475240470777455
1.4000000000000001 0.0040990053642744745
1.5000000000000002 0.003073341931121024
1.6 0.0023069168592475945
1.7000000000000002 0.0017330728862529812
1.8000000000000003 0.0013027852806296843
1.9000000000000001 0.000979785650603733
2. 0.000737123458234898

==> Results/throughput-vs-lambda-const-fading-const-ppp-th-3-p-1-N-1.dat <==
0.1 0.37885153747325256
0.2 0.19347725300740826
0.30000000000000004 0.11278801976222733
0.4 0.07059285035055886
0.5 0.0460972789939984
0.6 0.030922345567991193
0.7000000000000001 0.021113365616705994
0.8 0.014588710493797091
0.9 0.010162685143353441
1. 0.007119229573511855
1.1 0.005006605484701473
1.2000000000000002 0.003530422188790768
1.3000000000000003 0.0024941829080387303
1.4000000000000001 0.0017644209314812067
1.5000000000000002 0.0012493292816512173
1.6 0.0008851823936419818
1.7000000000000002 0.0006274599835248527
1.8000000000000003 0.0004449160568623074
1.9000000000000001 0.0003155497028972484
2. 0.0002238340957177965

==> Results/throughput-vs-lambda-ind-fading-const-ppp-th-0dot25-p-1-N-1.dat <==
0.1 0.8161706041814496
0.2 0.673674755053981
0.30000000000000004 0.5631154379451927
0.4 0.47640608100314297
0.5 0.4074254552775917
0.6 0.3517258215470784
0.7000000000000001 0.306104130196047
0.8 0.26824290110328614
0.9 0.2364474249281171
1. 0.2094620271305726
1.1 0.1863433051358452
1.2000000000000002 0.16637259552307684
1.3000000000000003 0.1489950705363241
1.4000000000000001 0.1337769044386177
1.5000000000000002 0.12037478105151003
1.6 0.10851391346630844
1.7000000000000002 0.09797200262846952
1.8000000000000003 0.08856738983259853
1.9000000000000001 0.080150207074406
2. 0.07259569590450736

==> Results/throughput-vs-lambda-ind-fading-const-ppp-th-3-p-1-N-1.dat <==
0.1 0.5275736230115705
0.2 0.3250426358773751
0.30000000000000004 0.2180725064640302
0.4 0.1533680969173385
0.5 0.11074493238631616
0.6 0.0811320123376217
0.7000000000000001 0.059875547853803356
0.8 0.04432043066087762
0.9 0.032816159170550904
1. 0.02426534770005708
1.1 0.017901040929646464
1.2000000000000002 0.013168395438604643
1.3000000000000003 0.009657102580899234
1.4000000000000001 0.007059928589221745
1.5000000000000002 0.005145496147103377
1.6 0.0037393425290794106
1.7000000000000002 0.0027101369925817717
1.8000000000000003 0.0019593491598343393
1.9000000000000001 0.0014133723143182875
2. 0.0010174745813456747

==> Results/throughput-vs-th-const-ppp-mrc-lambda-0dot25-p-1.dat <==
0.1 0.7395764395223537 0.7919044938516403 0.8171477399115746
0.2 0.6467275428508961 0.7062009261337016 0.7362610578944857
0.30000000000000004 0.5885883273732201 0.6509513725163566 0.6795163143010314
0.4 0.5465048424716176 0.6102455883792591 0.6398650211814179
0.5 0.5137276405158091 0.5790606215635624 0.6125609885771759
0.6 0.48685673018022196 0.5523053897982584 0.5851423441739467
0.7000000000000001 0.46426041285768055 0.529903255939362 0.5636964666631452
0.8 0.44478867657947796 0.5105396998058049 0.5431803873582169
0.9 0.4277212371921455 0.4934097800515049 0.5270187974596672
1. 0.4125594727185421 0.4780982033481617 0.5120690071036201
1.1 0.3989439601969057 0.46424539691289435 0.4973491241675924
1.2000000000000002 0.3866069789008785 0.45162024813912677 0.4848430342574005
1.3000000000000003 0.3753437326634842 0.4399780280043421 0.4705374606712118
1.4000000000000001 0.364996381364225 0.4293216391222491 0.47185965673348457
1.5000000000000002 0.35543615589459354 0.41937295174124894 0.4538311913745125
1.6 0.3465615557962768 0.41011615554185754 0.4432505227011323
1.7000000000000002 0.3382878881499575 0.4017101468686457 0.43642949646155776
1.8000000000000003 0.3305517260185194 0.39330053638258883 0.42671796722523936
1.9000000000000001 0.32327561095186147 0.3855774080203824 0.41854170448288197
2. 0.31642904342379796 0.3783000735759327 0.4119686006740636

==> Results/throughput-vs-th-const-ppp-mrc-lambda-1-p-1.dat <==
0.1 0.3377961085490097 0.4043206982918944 0.4422993205717406
0.2 0.23721366065385385 0.2912277642626251 0.32311183258336273
0.30000000000000004 0.1884021315865247 0.23509181455418673 0.26278829005921506
0.4 0.15795884828212778 0.19968329688373063 0.22474299129473718
0.5 0.13654597107909816 0.17458013214559148 0.19754460237470747
0.6 0.12037697870510371 0.15542395040574314 0.17661394971997163
0.7000000000000001 0.10759921209087706 0.14018867393244375 0.15996398149744082
0.8 0.0971673937498552 0.12766871499825083 0.14624676685746674
0.9 0.0884449859617816 0.11712786567075352 0.13467043938783133
1. 0.08101698329702992 0.10809343816853548 0.1247174772244056
1.1 0.07459907981152118 0.10023926983902803 0.11603454914302497
1.2000000000000002 0.06898846129446151 0.09333183744629477 0.10838665418649657
1.3000000000000003 0.06403599187987907 0.08719869667643138 0.10157547957093158
1.4000000000000001 0.059628834649592975 0.08170951980431099 0.09547127860873222
1.5000000000000002 0.05567978264757317 0.07676313937760709 0.08995290627356795
1.6 0.052120153800087034 0.07227981006838492 0.08493803964049046
1.7000000000000002 0.048894847424849036 0.06819534658169915 0.08036213629456018
1.8000000000000003 0.045959229482784136 0.06445740706487213 0.07616397587102464
1.9000000000000001 0.04327651381469749 0.06102340153472367 0.07229844298839778
2. 0.0408161184549361 0.057857395658026244 0.06872769727881028

==> Results/throughput-vs-th-ind-ppp-mrc-lambda-0dot25-p-1.dat <==
0.1 0.8796169733840618 0.9119264564957326 0.9248159044396076
0.2 0.829328976277111 0.8733093410367596 0.8908457946245819
0.30000000000000004 0.7928170480236822 0.8453108333189112 0.8663131847866559
0.4 0.7632584693144355 0.8225552722054915 0.8464156612776269
0.5 0.7380722416497048 0.8030380234946186 0.8293550333479521
0.6 0.7159577089230611 0.7857670587465099 0.8142464976294799
0.7000000000000001 0.696151737817184 0.7701694979035983 0.8005826809587561
0.8 0.6781614803816775 0.7558801411177791 0.788042080972104
0.9 0.6616468653667437 0.7426499076990717 0.776407044288304
1. 0.6463615165008286 0.7302998130393383 0.7655215704091652
1.1 0.6321201429015312 0.7186963840404974 0.7552701401033131
1.2000000000000002 0.6187792098628906 0.7077368335979296 0.7455640508622118
1.3000000000000003 0.6062249110063702 0.6973401709070551 0.7363337721329664
1.4000000000000001 0.5943651254925415 0.6874410935906065 0.7275233610201254
1.5000000000000002 0.583124073726208 0.6779860789631643 0.7190871417656053
1.6 0.5724385570737813 0.6689307034200468 0.710987355320093
1.7000000000000002 0.5622550529286365 0.6602372339065143 0.7031918014116213
1.8000000000000003 0.5525280677945281 0.6518739441839376 0.6956737795030786
1.9000000000000001 0.5432182635403614 0.6438132561072428 0.688409925948607
2. 0.5342914992214212 0.6360313405576262 0.6813801756794227

==> Results/throughput-vs-th-ind-ppp-mrc-lambda-1-p-1.dat <==
0.1 0.543640611754482 0.6393127902943978 0.6838580654207541
0.2 0.41386658235618584 0.5177914763664561 0.5693306862467659
0.30000000000000004 0.33721251739385083 0.44080917172105466 0.49479500313845687
0.4 0.2844316619769542 0.38472687781132814 0.4391902747579124
0.5 0.24520808994695875 0.34104491351337257 0.39494905693311905
0.6 0.21466209343508635 0.30564163059919386 0.35840189396930483
0.7000000000000001 0.1900983202052581 0.27617441777001506 0.32745555513266145
0.8 0.1698746330149059 0.25117256145865124 0.30078710641594086
0.9 0.15291992376577562 0.22964760857006444 0.27749993909057896
1. 0.13849936546465455 0.2109011693257381 0.2569540782346421
1.1 0.12608879139894402 0.1944208993572883 0.23867520962322103
1.2000000000000002 0.11530240398340724 0.1798193302409805 0.22230055779095922
1.3000000000000003 0.10584907823562681 0.16679660882225128 0.2075463741093337
1.4000000000000001 0.09750427297464824 0.155115732269557 0.19418580926614973
1.5000000000000002 0.09009172688216537 0.14458636484013088 0.182034698959372
1.6 0.08347092904198368 0.13505347990521793 0.17094145150930218
1.7000000000000002 0.0775282602158214 0.12638906532476668 0.16077949379425674
1.8000000000000003 0.0721709287146584 0.11848663176362002 0.15144257319523435
1.9000000000000001 0.06732220504934282 0.11125644318589684 0.14284019498850395
2. 0.06291811782704826 0.10462239650477055 0.13489489693234294

==> Results/throughput-vs-theta-mrc-lambda-0dot1-p-0dot5.dat <==
0.1 0.462470154860422 0.48836318114086597 0.49157660109973345 0.4928308133089211 0.49354003279418557 0.49401271257677865
0.15 0.4544309837014252 0.48557898643419556 0.4894771243297595 0.4909889980850062 0.4918427070861407 0.4924126425931321
0.2 0.44776231736591393 0.48327207323938587 0.48775397084496847 0.4894819285846676 0.49045407936633 0.4911019887857991
0.25 0.44196824846592375 0.4812648180412311 0.4862664430184055 0.4881857781769725 0.4892617646436404 0.48997725981452706
0.3 0.43679456188613514 0.47946704446432786 0.48494243936048703 0.4870359749182821 0.4882060118782767 0.48898235152052266
0.35 0.4320903373611784 0.4778259139784301 0.48373975666288543 0.48599449861431376 0.4872513540687066 0.4880836873535265
0.4 0.42775728799863605 0.4763074355672514 0.482631362472781 0.48503695709497313 0.4863749270292399 0.4872594495047512
0.45 0.4237271781600824 0.47488827441683756 0.48159880492539864 0.4841467216026244 0.48556116487921747 0.486494863126253
0.5 0.4199503513957779 0.4735516129710484 0.48062886028677526 0.48331189036340655 0.4847988902785796 0.4857791983777885
0.55 0.4163893397991451 0.4722848691051316 0.47971168561426575 0.4825236145567431 0.48407979260455836 0.4851044911200914
0.6 0.41301504897797325 0.4710783510738049 0.4788397589911554 0.4817751858193176 0.4833976475896005 0.4844649022182487
0.65 0.4098043550087781 0.4699244026697215 0.478007142341403 0.4810612736345587 0.4827474285484395 0.4838555433188557
0.7 0.40673851574928627 0.468816855794874 0.4772090857386045 0.48037764422760854 0.4821251835691149 0.4832726651559013
0.75 0.403802095353616 0.4677506579382304 0.47644171516813005 0.4797208560988326 0.4815277146061269 0.48271323760489687
0.8 0.400982198792287 0.46672160697188875 0.4757018101867181 0.47908802848459175 0.48095230198521666 0.4821746149363514
0.85 0.3982679252604674 0.4657261686605459 0.4749867009837965 0.4784768409229397 0.48039686302995366 0.4816549324853547
0.9 0.3956499568412856 0.4647613299001586 0.474294085491158 0.4778852202544142 0.4798594129050082 0.48115112405790894
0.95 0.3931202671601809 0.463824507407035 0.47362201351461264 0.4773114487477449 0.479338349471062 0.48066492537808936
1. 0.39067186545068827 0.46291345366037234 0.47296879086327315 0.47675404223510665 0.4788323289334514 0.48019184150279776
1.05 0.3882986358451649 0.4620262107388992 0.4723329394750192 0.4762116842359944 0.4783401004146899 0.4797317287670755
1.1 0.3859951827941141 0.4611610581064056 0.47171318092444103 0.4756832741122429 0.4778606831110886 0.47928370099280876
1.15 0.3837567198968546 0.460316468430176 0.4711083627832912 0.4751677783016408 0.47739307950860216 0.4788467879136141
1.2 0.3815789795433715 0.45949108623632084 0.47051747603237504 0.47466432442564493 0.4769365150912664 0.47842026973323
1.25 0.37945813319287225 0.4586836951914709 0.46993961338390305 0.47417211253268493 0.4764902357306275 0.47800341847637084
1.3 0.37739073641275767 0.45789320735547184 0.4693739682608043 0.47369043844065933 0.4760535946202697 0.477595626283204
1.35 0.3753736748384497 0.4571186347295539 0.46881980691145264 0.473218662323665 0.4756260028035213 0.47719634376266495
1.4 0.3734041191238422 0.4563590862761946 0.4682764698130392 0.47275620250787276 0.47520690866576115 0.47680500891429156
1.45 0.37147949250799156 0.4556137488937079 0.46774335560020064 0.47230254918210185 0.4747958875588273 0.47642131703232515
1.5 0.3695974401852426 0.4548818808074433 0.4672199136187926 0.4718572002601577 0.47439242020604877 0.47604466600449963
1.55 0.36775580296015725 0.4541628035529423 0.4667056547450113 0.47141975843027606 0.47399619487793965 0.47567485444633045
1.6 0.3659525955696885 0.45345589911858525 0.4662001166221626 0.47098979635689703 0.4736067756375418 0.47531140726570753
1.65 0.3641859867554727 0.4527605754766991 0.4657028526914109 0.47056692466426514 0.47322380802612357 0.47495398494969593
1.7 0.3624542847584337 0.45207631777154417 0.46521350301594155 0.47015084754002895 0.47284704365852354 0.4746023992799957
1.75 0.36075592052563143 0.451402629754004 0.46473170080932047 0.46974124497550274 0.47247618479198517 0.47425635389556214
1.8 0.3590894426317271 0.4507390622136964 0.4642571146327328 0.4693378176301641 0.47211094126797265 0.473915569547063
1.85 0.35745349269271615 0.45008518285446325 0.4637894273885623 0.4689402993996156 0.47175108189187237 0.47357982977785723
1.9 0.3558468086662302 0.44944059884055176 0.4633283538656744 0.4685484402203443 0.47139637058755385 0.4732489079614158
1.95 0.35426821035021144 0.44880494394226866 0.46287363084135763 0.46816201880094765 0.4710466158140837 0.47292264098065206
2. 0.35271659364294605 0.4481778719957602 0.4624249999004482 0.4677807996045702 0.47070158477611745 0.47260078811640216

==> Results/throughput-vs-theta-mrc-lambda-0dot5-p-0dot75.dat <==
0.1 0.417747697025573 0.6137011036466345 0.6492195406779371 0.6636995819914063 0.671975857497155 0.6775234138150865
0.15 0.36626526959956496 0.5836216863365578 0.6255417228388624 0.6427222494458652 0.6525394851078634 0.6591254975459103
0.2 0.3278255455674206 0.5594792924260799 0.6064487900981506 0.6258064842370941 0.6368546385179539 0.6442569710038344
0.25 0.29731666835851644 0.5390642548322649 0.5902075490324059 0.6114181682668341 0.623516551510192 0.6316118984884269
0.3 0.2721857606616204 0.5212559897519298 0.575940862131049 0.5987728576400955 0.6117967369597676 0.6205027936527464
0.35 0.25095473223352655 0.5053970877895344 0.563138626668974 0.587413827694571 0.6012689645234657 0.6105249508460895
0.4 0.2326841833732298 0.4910639067636755 0.5514753901020824 0.5770503041087556 0.5916613971930044 0.601419184379947
0.45 0.21673728921320967 0.47796499905878465 0.5407294376041366 0.5674849623965668 0.5827898780249918 0.5930103438780024
0.5 0.20266131127526088 0.46588989040580764 0.530742050281666 0.5585771015135012 0.574523104546427 0.5851729998998287
0.55 0.19012238283012134 0.4546808212471505 0.5213951759379878 0.5502224673163862 0.5667639432950609 0.57781454013458
0.6 0.17886703294917783 0.4442160042143444 0.5125983973793997 0.542341732156514 0.559438960252983 0.570865526310569
0.65 0.1686982203254463 0.4343991105008073 0.5042804980909819 0.5348724185180784 0.5524900327649251 0.5642703682477277
0.7 0.15945971261038683 0.4251524269698518 0.49638437667667146 0.5277647259207772 0.545871098342737 0.5579853936762158
0.75 0.15102557306340633 0.4164122035388987 0.4888634001071739 0.5209781430301799 0.5395447991693836 0.5519752557259188
0.8 0.143292819509336 0.4081253800163279 0.4816788441040748 0.5144790194108475 0.5334799638578368 0.5462102009501228
0.85 0.1361762022875929 0.4002472605608638 0.4747983249196225 0.5082395961196248 0.5276514045012534 0.540666909610621
0.9 0.12960437170681316 0.3927397569311084 0.468194141664679 0.5022358216072933 0.5220367459132162 0.5353220519112325
0.95 0.12351707196872991 0.3855701493298026 0.4618426536064276 0.49644742819765003 0.5166174275409839 0.5301634613570751
1. 0.11786293537682277 0.37871003918559076 0.45572334618314164 0.490856850798769 0.5113774469926654 0.5251708397919127
1.05 0.11259788083665374 0.3721346330401014 0.44981832294755153 0.48544875681583505 0.5063027285427566 0.5203326139048503
1.1 0.10768379840466369 0.36582214522977435 0.4441119225742318 0.4802098427219733 0.5013812158989301 0.5156375426432845
1.15 0.10308754126635976 0.35975323042306373 0.43859013351038634 0.47512807382041916 0.4966017982337324 0.5110750381059339
1.2 0.09878011960020151 0.3539107707344122 0.43324068604664967 0.47019309863196324 0.49195517579427905 0.506636493964394
1.25 0.09473603940479361 0.3482793961841033 0.42805249168488735 0.46539547981021673 0.48743271682035505 0.5023137408890608
1.3 0.09093278612232673 0.34284532463269735 0.4230156214349269 0.46072680094006996 0.4830267814073289 0.4980996289211666
1.35 0.08735038453817637 0.3375961116636361 0.418121104042062 0.4561794718585783 0.47873047899299553 0.49398768899468287
1.4 0.08397103657413402 0.33252049909034803 0.4133608201539524 0.45174662324827214 0.47453756855140233 0.4899720408002026
1.45 0.08077882983053479 0.32760824605701905 0.40872737339456416 0.4474220274632942 0.47044246485856783 0.4860475753502902
1.5 0.0777594877184455 0.32285001773829897 0.40421401170801646 0.44319995912589905 0.4664399103826478 0.48220922507737884
1.55 0.07490015880828589 0.318237277680983 0.3998145757425636 0.4390752748152915 0.4625253393275679 0.4784528602594498
1.6 0.07218923995512566 0.3137622186870538 0.3955234170946772 0.43504320112092953 0.4586943912342131 0.47477432462456237
1.65 0.0696162238616948 0.3094175540355294 0.3913351612079695 0.4310991441249612 0.45494285658282096 0.4711696196498001
1.7 0.06717157274126007 0.3051967203268623 0.3872451362575803 0.42723928091014374 0.4512673990601741 0.46763576693534503
1.75 0.06484660368998288 0.3010935423446245 0.3832488112979524 0.4234597759038192 0.4476645338755769 0.46416947981104884
1.8 0.06263340286878515 0.29710236084282404 0.37934206618770056 0.4197571534014416 0.4441310966507883 0.4607677768577121
1.85 0.06052472402487337 0.29321786477725714 0.37552100697463275 0.41612815834705963 0.44066418209168595 0.45742795963064786
1.9 0.05851393375110516 0.2894351498395299 0.37178205029259215 0.4125697899443551 0.4372610968536076 0.45414754278926517
1.95 0.05659494034220544 0.2857496396816397 0.368121837418548 0.4090792309896216 0.4339193056207069 0.450924160575192
2. 0.05476214088346723 0.282157067002537 0.36453723504308044 0.4056538563535578 0.43063644386001976 0.4477555989205513

==> Results/throughput-vs-theta-mrc-lambda-1-p-1.dat <==
0.1 0.21002651975974482 0.543640611754482 0.639312790294398 0.6838580654207536 0.7105601978537923 0.7288965033153799
0.15 0.1478967405746162 0.46844089080202245 0.5700378647196338 0.6189748171039219 0.6486768631511876 0.6692023651876138
0.2 0.11004004128294478 0.41386658235618595 0.5177914763664563 0.569330686246766 0.600965624171337 0.6229385263889793
0.25 0.0848049725369979 0.3714965253201303 0.47582436363391517 0.5289269095558595 0.5618794328260317 0.5848851174691911
0.3 0.06701073294126429 0.3372125173938507 0.4408091717210547 0.49479500313845715 0.5286535702419083 0.5524165195358941
0.35 0.05396236846936504 0.3086772318863303 0.41084300279874775 0.465238607648991 0.4997065219682778 0.5240266436255533
0.4 0.0441111384360259 0.2844316619769543 0.38472687781132797 0.43919027475791256 0.4740440010648431 0.49876805935338187
0.45 0.036502812719863685 0.26350258155491396 0.36165210861125585 0.4159306090988583 0.45099715687711933 0.4760044093671271
0.5 0.03051819847809117 0.2452080899469588 0.3410449135133724 0.394949056933119 0.4300918901543004 0.4552847232790198
0.55 0.02573901724755131 0.22905197906167396 0.32248205863214435 0.37586855860280166 0.41097846768925306 0.43627683480544127
0.6 0.021873457611043676 0.2146620934350863 0.3056416305991939 0.3584018939693049 0.39339094128813124 0.4187287837146714
0.65 0.018712477898517477 0.20175235705977576 0.29027241759603445 0.342324099511563 0.3771207579579575 0.40244270855796377
0.7 0.016102967005179304 0.19009832020525813 0.2761744177700151 0.32745555513266167 0.3620015282910935 0.38726106794124515
0.75 0.013930646670770085 0.17952080615048618 0.2631855721721546 0.3136501565948868 0.3478978650923877 0.37305576461219214
0.8 0.012108818589245073 0.16987463301490593 0.25117256145865113 0.3007871064159407 0.3346976084563132 0.3597205215068493
0.85 0.010570768124497339 0.16104064678842717 0.24002443601049017 0.2887656027363738 0.3223073705039492 0.34716729291611464
0.9 0.009264508136463737 0.15291992376577562 0.22964760857006453 0.277499939090579 0.3106472352219619 0.33532001720155363
0.95 0.008149080328680803 0.14542954822417964 0.21996259491434014 0.2669171089930678 0.2996492369453423 0.32411485999911366
1. 0.007191883420981809 0.13849936546465455 0.21090116932573807 0.25695407823464195 0.2892545580615026 0.31349568394672683
1.05 0.0063667413853520545 0.1320695616813261 0.20240436295756098 0.2475560668114049 0.27941195527633533 0.30341405614268413
1.1 0.005652461432827727 0.12608879139894405 0.19442089935728835 0.23867520962322097 0.27007659285698393 0.2938274790456708
1.15 0.005031758413135716 0.120512589366249 0.1869057098584264 0.23026910694162842 0.26120854991978043 0.2846979528291415
1.2 0.004490438554511686 0.11530240398340727 0.1798193302409805 0.22230055779095917 0.2527728703145012 0.27599234787545884
1.25 0.004016772446652271 0.11042445444915891 0.1731266834522796 0.2147362327190757 0.24473805606976518 0.2676806552553721
1.3 0.0036010124681687284 0.10584907823562682 0.16679660882225134 0.20754637410933377 0.2370759323373786 0.25973603176412197
1.35 0.003235013922993432 0.10155008767170091 0.1608012745496303 0.2007042608977302 0.22976113214665722 0.25213427016860224
1.4 0.002911937186188257 0.09750427297464821 0.15511573226955702 0.1941858092661498 0.22277073181949614 0.24485347331616736
1.45 0.002626012473754327 0.09369097108191347 0.14971752128924784 0.18796921834210403 0.21608392308020413 0.23787373756583216
1.5 0.002372351333826195 0.09009172688216535 0.14458636484013085 0.182034698959372 0.2096817563798412 0.23117689257680957
1.55 0.0021467951246771978 0.08668999892892716 0.13970390194648621 0.1763642471103392 0.20354696150486357 0.22474638291490523
1.6 0.0019457926083263476 0.0834709290419837 0.1350534799052179 0.17094145150930212 0.1976637460797443 0.21856702995544083
1.65 0.001766300252149003 0.08042104194602162 0.13061978856539086 0.16575108424312815 0.19201735285649885 0.2126245677684433
1.7 0.001605700993257103 0.07752826021582142 0.12638906532476663 0.16077949379425666 0.1865946301564722 0.20690638340391618
1.75 0.0014617370593600757 0.07478155157977358 0.12234855536840426 0.15601388856350817 0.1813831358175826 0.2014004351172989
1.8 0.0013324553074229827 0.0721709287146584 0.1184866317636201 0.15144257319523444 0.1763714795343801 0.19609569442081767
1.85 0.0012161602708798942 0.06968725471911323 0.11479254922435474 0.14705468098957122 0.1715490507493223 0.19098187802979996
1.9 0.0011113770373652925 0.06732220504934282 0.11125644318589684 0.14284019498850392 0.166906045293959 0.18604947409231365
1.95 0.0010168188332602287 0.06506815491455221 0.10786919719791307 0.1387898075037888 0.16243331755949159 0.18128957864428843
2. 0.0009313603521648843 0.06291811782704826 0.10462239650477051 0.13489489693234288 0.15812238373191848 0.1766939308606022
